Residual Stream Analysis with Multi-Layer SAEs

Sparse autoencoders (SAEs) are a promising approach to interpreting the internal representations of transformer language models. However, SAEs are usually trained separately on each transformer layer, making it difficult to use them to study how information flows across layers. To solve this problem, we introduce the multi-layer SAE (MLSAE): a single SAE trained on the residual stream activation vectors from every transformer layer. Given that the residual stream is understood to preserve information across layers, we expected MLSAE latents to 'switch on' at a token position and remain active at later layers. Interestingly, we find that individual latents are often active at a single layer for a given token or prompt, but the layer at which an individual latent is active may differ for different tokens or prompts. We quantify these phenomena by defining a distribution over layers and considering its variance. We find that the variance of the distributions of latent activations over layers is about two orders of magnitude greater when aggregating over tokens compared with a single token. For larger underlying models, the degree to which latents are active at multiple layers increases, which is consistent with the fact that the residual stream activation vectors at adjacent layers become more similar. Finally, we relax the assumption that the residual stream basis is the same at every layer by applying pre-trained tuned-lens transformations, but our findings remain qualitatively similar. Our results represent a new approach to understanding how representations change as they flow through transformers. We release our code to train and analyze MLSAEs at https://github.com/tim-lawson/mlsae.

==> entropy/gemma2b.csv <==
model_name,n_layers,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem,rel
gemma-2-2b,26,147456,64,32,False,2.604904890060425,0.21949328482151031,0.46850109100341797,0.002340516860479476,0.7995174052277421


==> entropy/gpt2.csv <==
model_name,n_layers,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem,rel
gpt2,12,49152,64,32,False,2.074937105178833,0.09114834666252136,0.30190783739089966,0.0019816523264154836,0.8350161183543278


==> entropy/llama3b.csv <==
model_name,n_layers,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem,rel
Llama-3.2-3B,28,196608,64,32,False,1.8051854372024536,0.6150034070014954,0.7842215299606323,0.0032818074862963923,0.5417390894496865


==> entropy/model_name/with_tuned_lens.csv <==
model_name,n_layers,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem,rel
Pythia-70m,6,32768,64,32,True,1.0841827392578125,0.14710581302642822,0.3835437595844269,0.00328283152502477,0.6050939079032253
Pythia-160m,12,49152,64,32,True,1.8690253496170044,0.170426607131958,0.41282758116722107,0.003343528201054715,0.75215113202601
Pythia-410m,24,65536,64,32,True,2.364213705062866,0.24575208127498627,0.4957338869571686,0.002225260427593863,0.7439187097734034


==> entropy/model_name/without_tuned_lens.csv <==
model_name,n_layers,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem,rel
Pythia-70m,6,32768,64,32,False,0.8974717855453491,0.23710641264915466,0.48693573474884033,0.002866361805527501,0.5008885405427814
Pythia-160m,12,49152,64,32,False,1.5679084062576294,0.35852310061454773,0.5987679958343506,0.002744621595053752,0.6309727596372263
Pythia-410m,24,65536,64,32,False,2.286875009536743,0.35253021121025085,0.5937425494194031,0.0023791230126295297,0.7195834720289703
Pythia-1b,16,131072,64,32,False,2.133321762084961,0.2881104648113251,0.5367592573165894,0.0014960510254606253,0.7694331816951195
Pythia-1.4b,24,131072,64,32,False,2.5412774085998535,0.26063650846481323,0.5105257034301758,0.0014774466638775503,0.799633217138309
gemma-2-2b,26,147456,64,32,False,2.604904890060425,0.21949328482151031,0.46850109100341797,0.002340516860479476,0.7995174052277421
Llama-3.2-3B,28,196608,64,32,False,1.8051854372024536,0.6150034070014954,0.7842215299606323,0.0032818074862963923,0.5417390894496865
gpt2,12,49152,64,32,False,2.074937105178833,0.09114834666252136,0.30190783739089966,0.0019816523264154836,0.8350161183543278


==> entropy/pythia-1.4b-deduped.csv <==
model_name,n_layers,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem,rel
Pythia-1.4b,24,131072,64,32,False,2.5412774085998535,0.26063650846481323,0.5105257034301758,0.0014774466638775503,0.799633217138309


==> entropy/pythia-160m-deduped-lens.csv <==
model_name,n_layers,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem,rel
Pythia-160m,12,49152,64,32,True,1.8690253496170044,0.170426607131958,0.41282758116722107,0.003343528201054715,0.75215113202601


==> entropy/pythia-160m-deduped/expansion_factor.csv <==
model_name,n_layers,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem,rel
pythia-160m-deduped,12,768,1,32,False,1.9976617097854614,0.2512259781360626,0.5012244582176208,0.018086379742272986,0.8039182115577226
pythia-160m-deduped,12,1536,2,32,False,1.9304183721542358,0.23211823403835297,0.4817865192890167,0.012293032679267254,0.7768575017974737
pythia-160m-deduped,12,3072,4,32,False,1.8429571390151978,0.23308195173740387,0.4827856123447418,0.008713349440074654,0.7416605123465824
pythia-160m-deduped,12,6144,8,32,False,1.7558338642120361,0.25978371500968933,0.5096898078918457,0.006514172976687843,0.7065995273350952
pythia-160m-deduped,12,12288,16,32,False,1.6800627708435059,0.2970210313796997,0.5449963808059692,0.004936593823003714,0.6761069962072178
pythia-160m-deduped,12,24576,32,32,False,1.6149883270263672,0.33114805817604065,0.5754546523094177,0.003699239039651315,0.6499191135265181
pythia-160m-deduped,12,49152,64,32,False,1.5679084062576294,0.35852310061454773,0.5987679958343506,0.002744621595053752,0.6309727596372263
pythia-160m-deduped,12,98304,128,32,False,1.552461862564087,0.3859615921974182,0.6212580800056458,0.0025746446793573122,0.6247566131695672
pythia-160m-deduped,12,196608,256,32,False,1.5079290866851807,0.41051870584487915,0.6407173275947571,0.002247881915025841,0.6068353057905936


==> entropy/pythia-160m-deduped/sparsity_k.csv <==
model_name,n_layers,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem,rel
pythia-160m-deduped,12,49152,64,16,False,1.534401535987854,0.4026298522949219,0.6345311999320984,0.0042538112390423195,0.6174886030904869
pythia-160m-deduped,12,49152,64,32,False,1.5679084062576294,0.35852310061454773,0.5987679958343506,0.002744621595053752,0.6309727596372263
pythia-160m-deduped,12,49152,64,64,False,1.7095435857772827,0.2846575677394867,0.5335330963134766,0.0024295718643175916,0.687970948897872
pythia-160m-deduped,12,49152,64,128,False,1.9213943481445312,0.21869829297065735,0.4676518738269806,0.0021139088617997005,0.773225967385316
pythia-160m-deduped,12,49152,64,256,False,2.032245635986328,0.16579055786132812,0.40717387199401855,0.00183678323568767,0.8178358072967084
pythia-160m-deduped,12,49152,64,512,False,1.6619338989257812,0.22254498302936554,0.4717467427253723,0.0021286814645199706,0.6688114014534787


==> entropy/pythia-1b-deduped.csv <==
model_name,n_layers,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem,rel
pythia-1b-deduped,16,131072,64,32,False,2.133321762084961,0.2881104648113251,0.5367592573165894,0.0014960510254606253,0.7694331816951195


==> entropy/pythia-410m-deduped-lens.csv <==
model_name,n_layers,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem,rel
Pythia-410m,24,65536,64,32,True,2.364213705062866,0.24575208127498627,0.4957338869571686,0.002225260427593863,0.7439187097734034


==> entropy/pythia-410m-deduped.csv <==
model_name,n_layers,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem,rel
Pythia-410m,24,65536,64,32,False,2.286875009536743,0.35253021121025085,0.5937425494194031,0.0023791230126295297,0.7195834720289703

==> entropy/pythia-70m-deduped-lens/expansion_factor.csv <==
model_name,n_layers,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem,rel
pythia-70m-deduped,6,512,1,32,True,1.2043251991271973,0.13965940475463867,0.3737103343009949,0.016629891610499246,0.6721466914563357
pythia-70m-deduped,6,1024,2,32,True,1.1528451442718506,0.11983166635036469,0.34616711735725403,0.010957728632019359,0.6434151257861256
pythia-70m-deduped,6,2048,4,32,True,1.1026380062103271,0.12986832857131958,0.36037248373031616,0.008306954150801998,0.6153939885052637
pythia-70m-deduped,6,4096,8,32,True,1.077579379081726,0.135952427983284,0.3687172532081604,0.006249444969629837,0.6014085024180061
pythia-70m-deduped,6,8192,16,32,True,1.0653520822525024,0.14704057574272156,0.3834587037563324,0.0051283050859208135,0.59458431812362
pythia-70m-deduped,6,16384,32,32,True,1.0667887926101685,0.15071412920951843,0.3882191777229309,0.0040540800288409945,0.5953861614415097
pythia-70m-deduped,6,32768,64,32,True,1.0841827392578125,0.14710581302642822,0.3835437595844269,0.00328283152502477,0.6050939079032253
pythia-70m-deduped,6,65536,128,32,True,1.057660698890686,0.15607242286205292,0.3950600028038025,0.003767091810266598,0.5902916753365108
pythia-70m-deduped,6,131072,256,32,True,1.0594557523727417,0.15700189769268036,0.3962346613407135,0.0036664826509000374,0.591293513760074


==> entropy/pythia-70m-deduped-lens/sparsity_k.csv <==
model_name,n_layers,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem,rel
pythia-70m-deduped,6,32768,64,16,True,1.000949501991272,0.19127009809017181,0.43734437227249146,0.0075936540306401545,0.5586405537025078
pythia-70m-deduped,6,32768,64,32,True,1.0841827392578125,0.14710581302642822,0.3835437595844269,0.00328283152502477,0.6050939079032253
pythia-70m-deduped,6,32768,64,64,True,1.1424047946929932,0.12156827747821808,0.3486664295196533,0.0024334713474118068,0.6375882557412554
pythia-70m-deduped,6,32768,64,128,True,1.2210050821304321,0.09211554378271103,0.30350542068481445,0.0018519515358711499,0.6814559114100726
pythia-70m-deduped,6,32768,64,256,True,1.2394747734069824,0.06878318637609482,0.26226550340652466,0.001596718091946681,0.6917640423806362
pythia-70m-deduped,6,32768,64,512,True,1.2134981155395508,0.08789810538291931,0.2964761555194855,0.002748804836942953,0.6772661935825365


==> entropy/pythia-70m-deduped/expansion_factor.csv <==
model_name,n_layers,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem,rel
pythia-70m-deduped,6,512,1,32,False,1.2398451566696167,0.1656811535358429,0.40703949332237244,0.017988774121186622,0.6919707572154091
pythia-70m-deduped,6,1024,2,32,False,1.1460238695144653,0.16307564079761505,0.4038262367248535,0.012619569897651672,0.6396080998574031
pythia-70m-deduped,6,2048,4,32,False,1.0370033979415894,0.17316295206546783,0.4161285161972046,0.009197473740164722,0.5787626161609528
pythia-70m-deduped,6,4096,8,32,False,0.9740155339241028,0.18935154378414154,0.43514543771743774,0.006823345279849206,0.5436084199090286
pythia-70m-deduped,6,8192,16,32,False,0.9230762124061584,0.20729753375053406,0.45529937744140625,0.005078039118697568,0.5151786432605533
pythia-70m-deduped,6,16384,32,32,False,0.9039111137390137,0.22480784356594086,0.4741390645503998,0.0038097286914869997,0.5044823980355166
pythia-70m-deduped,6,32768,64,32,False,0.8974717855453491,0.23710641264915466,0.48693573474884033,0.002866361805527501,0.5008885405427814
pythia-70m-deduped,6,65536,128,32,False,0.8958095908164978,0.25263476371765137,0.5026278495788574,0.002318375396781233,0.49996085200121204
pythia-70m-deduped,6,131072,256,32,False,0.8816309571266174,0.26968392729759216,0.5193110108375549,0.0019806321032942538,0.4920476058689123


==> entropy/pythia-70m-deduped/sparsity_k.csv <==
model_name,n_layers,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem,rel
pythia-70m-deduped,6,32768,64,16,False,0.8625349998474121,0.29984021186828613,0.5475766658782959,0.003809972321239754,0.4813899491872191
pythia-70m-deduped,6,32768,64,32,False,0.8974717855453491,0.23710641264915466,0.48693573474884033,0.002866361805527501,0.5008885405427814
pythia-70m-deduped,6,32768,64,64,False,1.0210715532302856,0.19845044612884521,0.44547778367996216,0.0025047404206571785,0.5698708843270099
pythia-70m-deduped,6,32768,64,128,False,1.1339168548583984,0.16554397344589233,0.40687096118927,0.0022576435304886193,0.6328510463220405
pythia-70m-deduped,6,32768,64,256,False,0.9318757653236389,0.19042789936065674,0.43638044595718384,0.002419338020929039,0.5200897672526992
pythia-70m-deduped,6,32768,64,512,False,1.3323062658309937,0.12064439058303833,0.347339004278183,0.0019206422501865464,0.7435742847810884


==> mmcs/gemma2b.csv <==
model_name,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem
gemma-2-2b,147456,64,32,False,0.2491825371980667,0.011058559641242027,0.1051596850156784,0.00027385334639499587


==> mmcs/gpt2.csv <==
model_name,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem
gpt2,49152,64,32,False,0.25826212763786316,0.0049458760768175125,0.07032692432403564,0.0003172130366387533


==> mmcs/llama3b.csv <==
model_name,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem
Llama-3.2-3B,196608,64,32,False,0.21497519314289093,0.014079946093261242,0.11865895241498947,0.00026760850827559833


==> mmcs/pythia-1.4b-deduped.csv <==
model_name,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem
Pythia-1.4b,131072,64,32,False,0.1802091896533966,0.007408482953906059,0.08607254177331924,0.00023774405453857975


==> mmcs/pythia-160m-deduped-lens.csv <==
model_name,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem
Pythia-160m,49152,64,32,True,0.2059134691953659,0.005393259692937136,0.07343881577253342,0.00033124937543155866


==> mmcs/pythia-160m-deduped/expansion_factor.csv <==
model_name,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem
EleutherAI/pythia-160m-deduped,768,1,32,False,0.1347052901983261,0.003594218287616968,0.05995180085301399,0.002163324272555654
EleutherAI/pythia-160m-deduped,1536,2,32,False,0.16118775308132172,0.0042028408497571945,0.06482931971549988,0.0016541536841117523
EleutherAI/pythia-160m-deduped,3072,4,32,False,0.19199104607105255,0.005335633177310228,0.07304541766643524,0.0013178997360245323
EleutherAI/pythia-160m-deduped,6144,8,32,False,0.21511811017990112,0.006281889043748379,0.07925836741924286,0.0010111591563707074
EleutherAI/pythia-160m-deduped,12288,16,32,False,0.23380468785762787,0.0073621999472379684,0.08580326288938522,0.000774039639477106
EleutherAI/pythia-160m-deduped,24576,32,32,False,0.24482886493206024,0.008136817254126072,0.09020430594682693,0.0005754024014886152
EleutherAI/pythia-160m-deduped,49152,64,32,False,0.250392884016037,0.008611169643700123,0.09279639273881912,0.00041856267443424574
EleutherAI/pythia-160m-deduped,98304,128,32,False,0.23975248634815216,0.007909570820629597,0.08893577009439468,0.00028365528204784207
EleutherAI/pythia-160m-deduped,196608,256,32,False,0.23717693984508514,0.006967667955905199,0.08347255736589432,0.00018825352916072486

==> mmcs/pythia-160m-deduped/sparsity_k.csv <==
model_name,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem
EleutherAI/pythia-160m-deduped,49152,64,16,False,0.26132258772850037,0.01120983436703682,0.10587650537490845,0.00047756116311765826
EleutherAI/pythia-160m-deduped,49152,64,32,False,0.250392884016037,0.008611169643700123,0.09279639273881912,0.00041856267443424574
EleutherAI/pythia-160m-deduped,49152,64,64,False,0.20335054397583008,0.004491601604968309,0.06701941043138504,0.00030229433323039195
EleutherAI/pythia-160m-deduped,49152,64,128,False,0.172445610165596,0.002585014561191201,0.05084303766489029,0.00022933001158002104
EleutherAI/pythia-160m-deduped,49152,64,256,False,0.15465112030506134,0.0011292379349470139,0.03360413759946823,0.00015157310850732976
EleutherAI/pythia-160m-deduped,49152,64,512,False,0.14989151060581207,0.0006786619778722525,0.026051141321659088,0.00011750494886528796

==> mmcs/pythia-1b-deduped.csv <==
model_name,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem
Pythia-1b,131072,64,32,False,0.20085299015045166,0.009783088229596615,0.09890949726104736,0.00027320146967593295


==> mmcs/pythia-410m-deduped-lens.csv <==
model_name,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem
Pythia-410m,65536,64,32,True,0.21607621014118195,0.007470752578228712,0.0864335149526596,0.0003376309177838266


==> mmcs/pythia-410m-deduped.csv <==
model_name,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem
Pythia-410m,65536,64,32,False,0.22133365273475647,0.007529217749834061,0.08677106350660324,0.0003389494668226689


==> mmcs/pythia-70m-deduped-lens/expansion_factor.csv <==
model_name,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem
EleutherAI/pythia-70m-deduped,512,1,32,True,0.14504066109657288,0.0024773364420980215,0.049772847443819046,0.002199669871655498
EleutherAI/pythia-70m-deduped,1024,2,32,True,0.17148718237876892,0.0037052948027849197,0.06087113171815872,0.00190222286619246
EleutherAI/pythia-70m-deduped,2048,4,32,True,0.1983892321586609,0.004019089974462986,0.06339628994464874,0.0014008733288103019
EleutherAI/pythia-70m-deduped,4096,8,32,True,0.22143256664276123,0.004721449222415686,0.06871280074119568,0.0010736375115811825
EleutherAI/pythia-70m-deduped,8192,16,32,True,0.24007520079612732,0.005105286370962858,0.07145128399133682,0.000789432616168126
EleutherAI/pythia-70m-deduped,16384,32,32,True,0.25274550914764404,0.005527836736291647,0.07434942573308945,0.0005808548885397613
EleutherAI/pythia-70m-deduped,32768,64,32,True,0.2614380419254303,0.005821689963340759,0.0763000026345253,0.00042150194740175217
EleutherAI/pythia-70m-deduped,65536,128,32,True,0.25355929136276245,0.0051775965839624405,0.07195551693439484,0.00028107623802497983
EleutherAI/pythia-70m-deduped,131072,256,32,True,0.2572731375694275,0.004025298170745373,0.06344524025917053,0.00017524437352058292


==> mmcs/pythia-70m-deduped-lens/sparsity_k.csv <==
model_name,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem
EleutherAI/pythia-70m-deduped,32768,64,16,True,0.2678203284740448,0.007359590847045183,0.0857880562543869,0.0004739165337678905
EleutherAI/pythia-70m-deduped,32768,64,32,True,0.2614380419254303,0.005821689963340759,0.0763000026345253,0.00042150194740175217
EleutherAI/pythia-70m-deduped,32768,64,64,True,0.22766418755054474,0.003358112648129463,0.05794922634959221,0.0003201272727836782
EleutherAI/pythia-70m-deduped,32768,64,128,True,0.19475093483924866,0.0016514273593202233,0.04063775762915611,0.0002244940155608722
EleutherAI/pythia-70m-deduped,32768,64,256,True,0.1785367727279663,0.0007245461456477642,0.026917394250631332,0.00014869900005072813
EleutherAI/pythia-70m-deduped,32768,64,512,True,0.17605769634246826,0.0009396873065270483,0.030654318630695343,0.00016934278575326406

==> mmcs/pythia-70m-deduped/expansion_factor.csv <==
expansion_factor,n_latents,k,mean,var,std,sem
1,512,32,0.13583706319332123,0.0037206909619271755,0.06099746748805046,0.0026957326810004025
2,1024,32,0.16961601376533508,0.0040574949234724045,0.06369847059249878,0.001990577206015587
4,2048,32,0.20481210947036743,0.0055405437014997005,0.07443483173847198,0.0016447929462110372
8,4096,32,0.23056674003601074,0.006649902556091547,0.08154693245887756,0.001274170819669962
16,8192,32,0.2521478533744812,0.007382786367088556,0.08592314273118973,0.0009493255763450603
32,16384,32,0.2658703625202179,0.007107201963663101,0.08430422097444534,0.0006586267263628542
64,32768,32,0.2747597098350525,0.007113643456250429,0.08434242010116577,0.0004659304468376476
128,65536,32,0.27869364619255066,0.007195345591753721,0.08482538163661957,0.0003313491470180452
256,131072,32,0.2778756618499756,0.006288332398980856,0.07929900288581848,0.00021903461985114784

==> mmcs/pythia-70m-deduped/sparsity_k.csv <==
model_name,n_latents,expansion_factor,k,mean,var,std,sem
EleutherAI/pythia-70m-deduped,32768,64,16,0.3085757791996002,0.010370006784796715,0.10183323174715042,0.0005625544431136819
EleutherAI/pythia-70m-deduped,32768,64,32,0.2747597396373749,0.0071136439219117165,0.08434242010116577,0.0004659304468376476
EleutherAI/pythia-70m-deduped,32768,64,64,0.23182298243045807,0.00425557279959321,0.06523475050926208,0.00036037448792274843
EleutherAI/pythia-70m-deduped,32768,64,128,0.19954171776771545,0.0023869520518928766,0.04885644093155861,0.00026989625536988354
EleutherAI/pythia-70m-deduped,32768,64,256,0.2068968266248703,0.002484820317476988,0.04984797164797783,0.00027537374047406155
EleutherAI/pythia-70m-deduped,32768,64,512,0.17146018147468567,0.000458288675872609,0.021407676860690117,0.00011826182404409626


==> num_layers/gemma2b.csv <==
model_name,n_layers,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem,rel
gemma-2-2b,26,147456,64,32,False,0.6784803867340088,4.095749378204346,2.0237958431243896,0.005270301674803098,0.02609539948976957


==> num_layers/gpt2.csv <==
model_name,n_layers,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem,rel
gpt2,12,49152,64,32,False,0.2812906801700592,1.5539231300354004,1.246564507484436,0.005622690265299784,0.0234408900141716

==> num_layers/llama3b.csv <==
model_name,n_layers,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem,rel
Llama-3.2-3B,28,196608,64,32,False,0.9682668447494507,4.926757335662842,2.219630002975464,0.005005874920778336,0.03458095874105181


==> num_layers/model_name/with_tuned_lens.csv <==
model_name,n_layers,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem,rel
Pythia-70m,6,32768,64,32,True,0.5347900390625,1.0267140865325928,1.0132689476013184,0.005597573000114443,0.08913167317708333
Pythia-160m,12,49152,64,32,True,0.6038818359375,2.595503330230713,1.6110565662384033,0.007266749548417628,0.050323486328125
Pythia-410m,24,65536,64,32,True,1.5413665771484375,9.43138599395752,3.0710561275482178,0.011996312998235226,0.06422360738118489


==> num_layers/model_name/without_tuned_lens.csv <==
model_name,n_layers,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem,rel
Pythia-70m,6,32768,64,32,False,0.61529541015625,0.7842772603034973,0.8855943083763123,0.004892263600258601,0.10254923502604167
Pythia-160m,12,49152,64,32,False,0.9985554814338684,2.802565574645996,1.6740864515304565,0.007551048933107926,0.0832129567861557
Pythia-410m,24,65536,64,32,False,1.71917724609375,9.79494571685791,3.129687786102295,0.01222534291446209,0.07163238525390625
Pythia-1b,16,131072,64,32,False,0.6543350219726562,2.8287107944488525,1.6818771362304688,0.004645573156840528,0.040895938873291016
Pythia-1.4b,24,131072,64,32,False,4.399284362792969,37.0817985534668,6.08948278427124,0.016819978791706765,0.1833035151163737
gemma-2-2b,26,147456,64,32,False,0.6784803867340088,4.095749378204346,2.0237958431243896,0.005270301674803098,0.02609539948976957
Llama-3.2-3B,28,196608,64,32,False,0.9682668447494507,4.926757335662842,2.219630002975464,0.005005874920778336,0.03458095874105181
gpt2,12,49152,64,32,False,0.2812906801700592,1.5539231300354004,1.246564507484436,0.005622690265299784,0.0234408900141716


==> num_layers/pythia-1.4b-deduped.csv <==
model_name,n_layers,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem,rel
Pythia-1.4b,24,131072,64,32,False,4.399284362792969,37.0817985534668,6.08948278427124,0.016819978791706765,0.1833035151163737


==> num_layers/pythia-160m-deduped-lens.csv <==
model_name,n_layers,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem,rel
Pythia-160m,12,49152,64,32,True,0.6038818359375,2.595503330230713,1.6110565662384033,0.007266749548417628,0.050323486328125


==> num_layers/pythia-160m-deduped/expansion_factor.csv <==
model_name,n_layers,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem,rel
Pythia-160m,12,768,1,32,False,11.78515625,0.7321392297744751,0.855651319026947,0.030875657460791642,0.9820963541666666
Pythia-160m,12,1536,2,32,False,11.15234375,3.1181442737579346,1.7658268213272095,0.045055986316379415,0.9293619791666666
Pythia-160m,12,3072,4,32,False,9.159831047058105,8.491215705871582,2.913969039916992,0.052574400300197215,0.7633192539215088
Pythia-160m,12,6144,8,32,False,6.173990726470947,10.08090591430664,3.175044298171997,0.040506450214867304,0.5144992272059122
Pythia-160m,12,12288,16,32,False,3.6334636211395264,8.864093780517578,2.9772627353668213,0.02685817877675431,0.3027886350949605
Pythia-160m,12,24576,32,32,False,1.8873291015625,5.604598522186279,2.367403268814087,0.015101380270811128,0.15727742513020834
Pythia-160m,12,49152,64,32,False,0.9985554814338684,2.802565574645996,1.6740864515304565,0.007551048933107926,0.0832129567861557
Pythia-160m,12,98304,128,32,False,0.5151163935661316,1.3536263704299927,1.163454532623291,0.003710768156061651,0.042926366130510964
Pythia-160m,12,196608,256,32,False,0.2617391049861908,0.6311215162277222,0.7944315671920776,0.0017916612467620402,0.021811592082182567


==> num_layers/pythia-160m-deduped/sparsity_k.csv <==
model_name,n_layers,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem,rel
Pythia-160m,12,49152,64,16,False,0.5208943486213684,1.5865098237991333,1.2595672607421875,0.005681339820718293,0.043407862385114036
Pythia-160m,12,49152,64,32,False,0.9985554814338684,2.802565574645996,1.6740864515304565,0.007551048933107926,0.0832129567861557
Pythia-160m,12,49152,64,64,False,2.0476481914520264,6.214205265045166,2.492830753326416,0.011244035206853,0.17063734928766885
Pythia-160m,12,49152,64,128,False,5.106465816497803,13.214906692504883,3.6352312564849854,0.01639688862889178,0.4255388180414836
Pythia-160m,12,49152,64,256,False,6.776631832122803,19.932872772216797,4.464624404907227,0.020137907046904376,0.5647193193435669
Pythia-160m,12,49152,64,512,False,0.5936076045036316,3.5779802799224854,1.8915549516677856,0.008531951254159106,0.049467300375302635


==> num_layers/pythia-1b-deduped.csv <==
model_name,n_layers,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem,rel
Pythia-1b,16,131072,64,32,False,0.6543350219726562,2.8287107944488525,1.6818771362304688,0.004645573156840528,0.040895938873291016


==> num_layers/pythia-410m-deduped-lens.csv <==
model_name,n_layers,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem,rel
Pythia-410m,24,65536,64,32,True,1.5413665771484375,9.43138599395752,3.0710561275482178,0.011996312998235226,0.06422360738118489


==> num_layers/pythia-410m-deduped.csv <==
model_name,n_layers,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem,rel
Pythia-160m,12,49152,64,32,False,0.9985554814338684,2.802565574645996,1.6740864515304565,0.007551048933107926,0.0832129567861557

==> num_layers/pythia-70m-deduped-lens/expansion_factor.csv <==
model_name,n_layers,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem,rel
Pythia-70m,6,512,1,32,True,0.708984375,1.7331480979919434,1.3164907693862915,0.05818122190015887,0.1181640625
Pythia-70m,6,1024,2,32,True,0.3427734375,0.9684129953384399,0.9840797781944275,0.03075249306857586,0.05712890625
Pythia-70m,6,2048,4,32,True,0.15869140625,0.45599672198295593,0.6752752661705017,0.014921616246147268,0.026448567708333332
Pythia-70m,6,4096,8,32,True,0.06787109375,0.21370740234851837,0.46228498220443726,0.007223202846944332,0.011311848958333334
Pythia-70m,6,8192,16,32,True,0.032958984375,0.10976694524288177,0.3313109576702118,0.003660503513281499,0.0054931640625
Pythia-70m,6,16384,32,32,True,0.01416015625,0.047653961926698685,0.21829786896705627,0.0017054521013051271,0.0023600260416666665
Pythia-70m,6,32768,64,32,True,0.00701904296875,0.023755168542265892,0.1541271209716797,0.0008514400969049534,0.0011698404947916667
Pythia-70m,6,65536,128,32,True,0.0033721923828125,0.012913019396364689,0.11363546550273895,0.00044388853712007403,0.0005620320638020834
Pythia-70m,6,131072,256,32,True,0.001800537109375,0.007000595796853304,0.08366956561803818,0.00023110670791971717,0.0003000895182291667


==> num_layers/pythia-70m-deduped-lens/sparsity_k.csv <==
model_name,n_layers,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem,rel
Pythia-70m,6,32768,64,16,True,0.004058837890625,0.017165446653962135,0.13101696968078613,0.0007237733414984075,0.0006764729817708334
Pythia-70m,6,32768,64,32,True,0.00701904296875,0.023755168542265892,0.1541271209716797,0.0008514400969049534,0.0011698404947916667
Pythia-70m,6,32768,64,64,True,0.016204833984375,0.052015602588653564,0.22806929051876068,0.0012599167336423472,0.0027008056640625
Pythia-70m,6,32768,64,128,True,0.0343017578125,0.11241324245929718,0.3352808356285095,0.001852182441209463,0.005716959635416667
Pythia-70m,6,32768,64,256,True,0.0869140625,0.31948205828666687,0.5652274489402771,0.0031224700160815857,0.014485677083333334
Pythia-70m,6,32768,64,512,True,0.130462646484375,0.6567971706390381,0.8104302287101746,0.00447703679999632,0.0217437744140625


==> num_layers/pythia-70m-deduped/expansion_factor.csv <==
model_name,n_layers,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem,rel
Pythia-70m,6,512,1,32,False,5.791015625,0.2008584588766098,0.44817236065864563,0.01980660721013196,0.9651692708333334
Pythia-70m,6,1024,2,32,False,5.5400390625,0.48324379324913025,0.6951574087142944,0.0217236690223217,0.92333984375
Pythia-70m,6,2048,4,32,False,4.7431640625,1.2813405990600586,1.1319631338119507,0.025013087749112674,0.79052734375
Pythia-70m,6,4096,8,32,False,3.46728515625,2.095144271850586,1.4474613666534424,0.022616583853960037,0.577880859375
Pythia-70m,6,8192,16,32,False,2.2420654296875,1.7898894548416138,1.3378674983978271,0.014781487194471657,0.3736775716145833
Pythia-70m,6,16384,32,32,False,1.22393798828125,1.3887182474136353,1.1784389019012451,0.009206553921103477,0.20398966471354166
Pythia-70m,6,32768,64,32,False,0.61529541015625,0.7842772603034973,0.8855943083763123,0.004892263600258601,0.10254923502604167
Pythia-70m,6,65536,128,32,False,0.33026123046875,0.38495194911956787,0.6204449534416199,0.0024236130993813276,0.055043538411458336
Pythia-70m,6,131072,256,32,False,0.1810150146484375,0.20930059254169464,0.4574938118457794,0.001263660065261848,0.030169169108072918


==> num_layers/pythia-70m-deduped/sparsity_k.csv <==
model_name,n_layers,n_latents,expansion_factor,k,tuned_lens,mean,var,std,sem,rel
Pythia-70m,6,32768,64,16,False,0.324371337890625,0.36668774485588074,0.6055474877357483,0.0033452088664720726,0.0540618896484375
Pythia-70m,6,32768,64,32,False,0.61529541015625,0.7842772603034973,0.8855943083763123,0.004892263600258601,0.10254923502604167
Pythia-70m,6,32768,64,64,False,1.32293701171875,1.7649672031402588,1.328520655632019,0.007339109097998427,0.220489501953125
Pythia-70m,6,32768,64,128,False,2.532623291015625,3.2063701152801514,1.7906339168548584,0.009891948322114834,0.4221038818359375
Pythia-70m,6,32768,64,256,False,0.614471435546875,1.6434406042099,1.2819675207138062,0.007081936930919048,0.10241190592447917
Pythia-70m,6,32768,64,512,False,0.185638427734375,0.6846449375152588,0.8274327516555786,0.004570963356808626,0.030939737955729168


==> resid_cos_sim/pythia-1.4b-deduped.csv <==
start_at_layer,mean,var,std,sem
0,0.8014711141586304,0.006841585040092468,0.08271387219429016,2.6150568373850547e-05
1,0.8497004508972168,0.0037124715745449066,0.060930054634809494,1.926346158143133e-05
2,0.8474099040031433,0.002666799584403634,0.0516410656273365,1.6326683180523105e-05
3,0.8419157266616821,0.002460839692503214,0.04960685223340988,1.5683552192058414e-05
4,0.8570906519889832,0.00226067123003304,0.047546517103910446,1.5032162991701625e-05
5,0.8674110174179077,0.0014951999764889479,0.038667816668748856,1.2225100363139063e-05
6,0.8629419803619385,0.003133749356493354,0.0559799000620842,1.7698435840429738e-05
7,0.8774853944778442,0.0016198110533878207,0.0402468778192997,1.2724331099889241e-05
8,0.8813332915306091,0.00162855489179492,0.04035535827279091,1.2758628145093098e-05
9,0.8856246471405029,0.0018138280138373375,0.042589060962200165,1.3464828953146935e-05
10,0.8893870115280151,0.0015615790616720915,0.03951682150363922,1.2493518624978606e-05
11,0.8268834352493286,0.004711556248366833,0.06864077597856522,2.1701260266127065e-05
12,0.9083067178726196,0.0018760965904220939,0.04331393167376518,1.3694001609110273e-05
13,0.8950820565223694,0.008176179602742195,0.09042222797870636,2.858761763491202e-05
14,0.902021586894989,0.0023943798150867224,0.04893239960074425,1.5470319340238348e-05
15,0.8817549347877502,0.0031396071426570415,0.056032195687294006,1.771497045410797e-05
16,0.9384081959724426,0.0010174349881708622,0.03189725801348686,1.0084540917887352e-05
17,0.935120701789856,0.0010077294427901506,0.03174475580453873,1.0036325875262264e-05
18,0.9265698194503784,0.0006612992729060352,0.025715740397572517,8.130210517265368e-06
19,0.954257607460022,0.00047103766701184213,0.02170340158045292,6.861681868031155e-06
20,0.935762882232666,0.0009263766696676612,0.030436435714364052,9.622691322874743e-06
21,0.9306012392044067,0.000973061250988394,0.0311939287930727,9.86217855825089e-06
22,0.7235170006752014,0.013815551064908504,0.11753956973552704,3.7160956708248705e-05


==> resid_cos_sim/pythia-160m-deduped.csv <==
start_at_layer,mean,var,std,sem
0,0.7949525117874146,0.008617931045591831,0.09283281117677689,2.934974145318847e-05
1,0.7612687349319458,0.0059719691053032875,0.0772785171866417,2.4432141799479723e-05
2,0.731385350227356,0.003318354021757841,0.05760515481233597,1.8212271243100986e-05
3,0.7914124727249146,0.0036845551803708076,0.06070053577423096,1.9190898456145078e-05
4,0.758298933506012,0.008955295197665691,0.09463242441415787,2.9918701329734176e-05
5,0.7063463926315308,0.018723204731941223,0.13683275878429413,4.326063208281994e-05
6,0.6069534420967102,0.030821701511740685,0.1755611002445221,5.5504868214484304e-05
7,0.6053463220596313,0.035552963614463806,0.18855494260787964,5.961296119494364e-05
8,0.63044673204422,0.025764210149645805,0.16051234304904938,5.074709770269692e-05
9,0.7095696926116943,0.012864354997873306,0.11342114210128784,3.58588840754237e-05
10,0.566470205783844,0.023397667333483696,0.15296296775341034,4.8360310756834224e-05


==> resid_cos_sim/pythia-1b-deduped.csv <==
start_at_layer,mean,var,std,sem
0,0.7801089882850647,0.007637645583599806,0.0873936265707016,2.763010525086429e-05
1,0.8194469213485718,0.004826164338737726,0.0694705992937088,2.1963614926789887e-05
2,0.7835620641708374,0.004986480809748173,0.0706150159239769,2.2325430109049194e-05
3,0.848732054233551,0.002748572500422597,0.05242682993412018,1.6575108020333573e-05
4,0.8499963879585266,0.002384497784078121,0.04883132129907608,1.5438363334396854e-05
5,0.8595468997955322,0.001630387268960476,0.04037805274128914,1.2765803148795385e-05
6,0.8756970763206482,0.0014938325621187687,0.03865012899041176,1.2219507880217861e-05
7,0.887332558631897,0.0014669651864096522,0.038300979882478714,1.210912159876898e-05
8,0.8699358701705933,0.001429504482075572,0.03780878707766533,1.195351160276914e-05
9,0.8946895599365234,0.0010501900687813759,0.03240663558244705,1.0245584235235583e-05
10,0.839292049407959,0.003551176516339183,0.05959174782037735,1.8840346456272528e-05
11,0.8998355269432068,0.0013334034010767937,0.036515798419713974,1.154472465714207e-05
12,0.8569928407669067,0.0031031863763928413,0.05570625141263008,1.7611919247428887e-05
13,0.8746115565299988,0.0031723997090011835,0.0563240610063076,1.7807244148571044e-05
14,0.744336724281311,0.011839745566248894,0.10881059616804123,3.4401229640934616e-05


==> resid_cos_sim/pythia-2.8b-deduped.csv <==
start_at_layer,mean,var,std,sem
0,0.7664132118225098,0.009269784204661846,0.09627971798181534,9.601277997717261e-05
1,0.860417902469635,0.004904907196760178,0.07003504037857056,6.984086940065026e-05
2,0.8648216128349304,0.003424735739827156,0.05852124094963074,5.8358989917906e-05
3,0.867654025554657,0.003129056189209223,0.05593796819448471,5.5782878916943446e-05
4,0.8594653606414795,0.0032764291390776634,0.05724010244011879,5.7081404520431533e-05
5,0.8813166618347168,0.003106871619820595,0.05573931708931923,5.558478005696088e-05
6,0.8943926095962524,0.002959650941193104,0.0544026754796505,5.425184281193651e-05
7,0.8929179310798645,0.0027459082193672657,0.05240141600370407,5.225613131187856e-05
8,0.9013513326644897,0.0026985283475369215,0.05194736272096634,5.1803337555611506e-05
9,0.8989650011062622,0.002802905160933733,0.05294246971607208,5.279568722471595e-05
10,0.9088227152824402,0.0026741684414446354,0.051712363958358765,5.156898987479508e-05
11,0.9165371656417847,0.002506560878828168,0.05006556585431099,4.992675894754939e-05
12,0.8981840014457703,0.0032131539192050695,0.05668468773365021,5.6527529523009434e-05
13,0.9223999977111816,0.0023471771273761988,0.04844767227768898,4.8313351726392284e-05
14,0.9314258694648743,0.0023059307131916285,0.04802010580897331,4.7886969696264714e-05
15,0.9398584365844727,0.0021460801362991333,0.04632580280303955,4.6197365008993074e-05
16,0.9409310817718506,0.002095447853207588,0.045776061713695526,4.5649147068616e-05
17,0.951732873916626,0.0019844023045152426,0.04454663023352623,4.442312638275325e-05
18,0.9612093567848206,0.001984021859243512,0.04454236105084419,4.441886630957015e-05
19,0.9616793990135193,0.001976347528398037,0.044456131756305695,4.433287540450692e-05
20,0.9654944539070129,0.0019750099163502455,0.04444108530879021,4.4317872379906476e-05
21,0.9692867994308472,0.0019701379351317883,0.044386234134435654,4.4263171730563045e-05
22,0.9762983322143555,0.001987214433029294,0.0445781834423542,4.445459126145579e-05
23,0.9774816632270813,0.0019870565738528967,0.04457641392946243,4.445282684173435e-05
24,0.9797697067260742,0.0019974573515355587,0.04469292238354683,4.456901297089644e-05
25,0.9808436036109924,0.00199707318097353,0.044688623398542404,4.456472379388288e-05
26,0.9803809523582458,0.001995174214243889,0.04466737434267998,4.454353256733157e-05
27,0.9785602688789368,0.0019918635953217745,0.044630300253629684,4.45065634266939e-05
28,0.9793409109115601,0.0020075838547199965,0.04480607062578201,4.468184488359839e-05
29,0.9509545564651489,0.002825508126989007,0.053155507892370224,5.300813427311368e-05
30,0.8590211868286133,0.012303673662245274,0.11092192679643631,0.00011061439727200195


==> resid_cos_sim/pythia-410m-deduped.csv <==
start_at_layer,mean,var,std,sem
0,0.8433610200881958,0.004229611251503229,0.06503546237945557,2.0561416022246704e-05
1,0.8704338073730469,0.003950089681893587,0.0628497377038002,1.9870383766829036e-05
2,0.8203877210617065,0.003389656310901046,0.0582207553088665,1.8406897652312182e-05
3,0.8552221059799194,0.0027534726541489363,0.05247354134917259,1.6589876395300962e-05
4,0.8081952333450317,0.0025186839047819376,0.05018649250268936,1.586680991749745e-05
5,0.8772714734077454,0.0016126857372000813,0.04015825688838959,1.2696313206106424e-05
6,0.8753572702407837,0.0014472412876784801,0.03804262354969978,1.2027440789097454e-05
7,0.8662955164909363,0.001405038870871067,0.03748384863138199,1.185078053822508e-05
8,0.8815938234329224,0.001608487800695002,0.04010595753788948,1.2679778592428192e-05
9,0.8856858611106873,0.0016739049460738897,0.04091338440775871,1.2935051927343011e-05
10,0.8705772757530212,0.002981694648042321,0.054604895412921906,1.726371920085512e-05
11,0.8862787485122681,0.0016470578266307712,0.040583960711956024,1.2830902051064186e-05
12,0.8571684956550598,0.003068484365940094,0.055393900722265244,1.7513168131699786e-05
13,0.8752796053886414,0.004664058331400156,0.06829391419887543,2.1591597032966092e-05
14,0.839820921421051,0.01056797243654728,0.1028006449341774,3.250114241382107e-05
15,0.7819395661354065,0.014237184077501297,0.11931966990232468,3.772374475374818e-05
16,0.817702054977417,0.020860716700553894,0.14443239569664001,4.566330972011201e-05
17,0.7610523104667664,0.04812926426529884,0.2193838357925415,6.935973215149716e-05
18,0.6904482841491699,0.0777125209569931,0.2787696421146393,8.813496970105916e-05
19,0.7141199707984924,0.09652191400527954,0.31067976355552673,9.822357242228463e-05
20,0.7344132661819458,0.08140913397073746,0.2853228449821472,9.020680590765551e-05
21,0.8229665756225586,0.01498065423220396,0.12239548563957214,3.8696187402820215e-05
22,0.5982807278633118,0.028025329113006592,0.16740767657756805,5.292710557114333e-05


==> resid_cos_sim/pythia-70m-deduped.csv <==
start_at_layer,mean,var,std,sem
0,0.6907009482383728,0.009239057078957558,0.09612001478672028,3.0389013772946782e-05
1,0.559114933013916,0.00878190714865923,0.09371183067560196,2.962764847325161e-05
2,0.49375078082084656,0.017410969361662865,0.13195063173770905,4.1717114072525874e-05
3,0.5377418994903564,0.010589216835796833,0.10290391743183136,3.253378963563591e-05
4,0.4541051983833313,0.02014498971402645,0.14193305373191833,4.487312617129646e-05


==> resid_l2_norm/pythia-1.4b-deduped.csv <==
layer,mean,var,std,sem
0,25.703777313232422,8.2783842086792,2.877218246459961,0.0009096526191569865
1,29.29936981201172,13.549367904663086,3.6809465885162354,0.0011637569405138493
2,35.80842590332031,22.940073013305664,4.789579391479492,0.0015142589109018445
3,38.53857421875,271.9710998535156,16.491546630859375,0.005213917698711157
4,42.722415924072266,1574.4163818359375,39.678916931152344,0.012544766068458557
5,47.14524459838867,1866.0572509765625,43.19788360595703,0.013657311908900738
6,47.558834075927734,2159.7705078125,46.473331451416016,0.01469286810606718
7,50.19172286987305,2174.796630859375,46.63471603393555,0.01474389061331749
8,51.118526458740234,2188.279296875,46.779048919677734,0.014789522625505924
9,50.991886138916016,2206.938232421875,46.97806167602539,0.014852441847324371
10,51.829227447509766,2224.627685546875,47.165958404541016,0.014911847189068794
11,52.681278228759766,2232.87158203125,47.25326919555664,0.014939450658857822
12,64.513427734375,2403.0126953125,49.02053451538086,0.01549818366765976
13,66.01374053955078,2285.25927734375,47.804386138916016,0.015113689936697483
14,72.82404327392578,2288.113525390625,47.834228515625,0.015123125165700912
15,71.12064361572266,2240.61865234375,47.335174560546875,0.014965346083045006
16,105.31903839111328,2568.93115234375,50.68462371826172,0.01602429710328579
17,110.29519653320312,2452.860107421875,49.52635955810547,0.015658104792237282
18,121.81462097167969,2498.891845703125,49.98891830444336,0.015804344788193703
19,125.07144927978516,2468.04150390625,49.679386138916016,0.015706485137343407
20,125.84915161132812,2355.273681640625,48.53116226196289,0.015343465842306614
21,132.45367431640625,2333.431396484375,48.30560302734375,0.015272153541445732
22,131.16383361816406,1300.4365234375,36.06156539916992,0.011401115916669369
23,122.85018157958984,1501.3431396484375,38.747169494628906,0.012250187806785107


==> resid_l2_norm/pythia-160m-deduped.csv <==
layer,mean,var,std,sem
0,8.858466148376465,2.0992531776428223,1.4488799571990967,0.0004580735112540424
1,11.384726524353027,4.336520195007324,2.0824313163757324,0.0006583752110600471
2,12.814990043640137,10.382268905639648,3.2221529483795166,0.0010187061270698905
3,13.796233177185059,71.33900451660156,8.446242332458496,0.0026703383773565292
4,14.505764961242676,76.21107482910156,8.72989559173584,0.002760017290711403
5,18.136850357055664,86.33918762207031,9.291888236999512,0.0029376952443271875
6,18.26784896850586,80.99689483642578,8.99982738494873,0.0028453581035137177
7,22.7098331451416,82.77062225341797,9.0978364944458,0.002876344369724393
8,25.079286575317383,80.66869354248047,8.981575012207031,0.0028395876288414
9,24.661251068115234,56.44853973388672,7.513224124908447,0.002375358249992132
10,27.66600799560547,28.867063522338867,5.37280797958374,0.0016986507689580321
11,83.48040008544922,554.44677734375,23.546693801879883,0.007444451563060284


==> resid_l2_norm/pythia-1b-deduped.csv <==
layer,mean,var,std,sem
0,23.228458404541016,8.456777572631836,2.9080538749694824,0.0009194015292450786
1,28.65858268737793,16.692604064941406,4.085658550262451,0.0012917094863951206
2,37.3407096862793,23.493900299072266,4.847050666809082,0.0015324288979172707
3,40.35746765136719,3598.095458984375,59.984127044677734,0.01896440051496029
4,43.52309036254883,3647.361328125,60.39338684082031,0.019093791022896767
5,46.57087707519531,3656.45654296875,60.4686393737793,0.019117582589387894
6,48.49163055419922,3684.70654296875,60.7017822265625,0.01919129118323326
7,50.708553314208984,3685.774658203125,60.7105827331543,0.019194073975086212
8,52.31467819213867,3689.589599609375,60.74199295043945,0.01920400559902191
9,56.93980407714844,3674.571044921875,60.61824035644531,0.019164878875017166
10,59.79120635986328,3646.401123046875,60.38543701171875,0.019091276451945305
11,76.48113250732422,3684.80322265625,60.702579498291016,0.019191544502973557
12,87.37489318847656,3583.35546875,59.86113357543945,0.018925515934824944
13,102.78324890136719,3210.277587890625,56.6593132019043,0.01791323721408844
14,120.17627716064453,1280.439453125,35.78322982788086,0.011313118040561676
15,133.8030548095703,1625.2567138671875,40.31447219848633,0.01274570170789957


==> resid_l2_norm/pythia-2.8b-deduped.csv <==
layer,mean,var,std,sem
0,35.613216400146484,11.887365341186523,3.447805881500244,0.0010900478810071945
1,37.36296844482422,16.884145736694336,4.109032154083252,0.001299099181778729
2,42.47265625,260.02166748046875,16.125186920166016,0.005098090507090092
3,49.314002990722656,309.54803466796875,17.593976974487305,0.005562458653002977
4,52.1375617980957,632.9948120117188,25.159387588500977,0.007954316213726997
5,55.35227584838867,784.4597778320312,28.008209228515625,0.00885499082505703
6,58.39099884033203,859.0261840820312,29.30914878845215,0.009266291745007038
7,62.79338455200195,904.172119140625,30.069454193115234,0.009506667964160442
8,65.98149108886719,944.7890625,30.7374210357666,0.009717850014567375
9,69.60977172851562,975.5807495117188,31.23428726196289,0.009874938055872917
10,71.59192657470703,990.6625366210938,31.47479248046875,0.009950974956154823
11,72.50588989257812,1000.4655151367188,31.630136489868164,0.01000008825212717
12,75.78457641601562,1009.1320190429688,31.76683807373047,0.010043307207524776
13,81.95409393310547,1029.16064453125,32.08053207397461,0.010142483748495579
14,83.65048217773438,1017.102783203125,31.89204978942871,0.010082894004881382
15,89.29666137695312,1008.7447509765625,31.7607421875,0.010041380301117897
16,94.91546630859375,999.4876098632812,31.614673614501953,0.009995199739933014
17,104.7102279663086,1016.1105346679688,31.876489639282227,0.010077974759042263
18,117.1692123413086,1049.435791015625,32.394996643066406,0.01024190429598093
19,129.50888061523438,1045.3963623046875,32.33258819580078,0.010222173295915127
20,145.3568572998047,1091.3070068359375,33.034934997558594,0.010444224812090397
21,161.63523864746094,1164.832275390625,34.129638671875,0.010790323838591576
22,186.58384704589844,1460.392333984375,38.21508026123047,0.012081963941454887
23,201.06735229492188,1684.3341064453125,41.0406379699707,0.012975283898413181
24,211.93115234375,1888.919921875,43.461708068847656,0.013740722090005875
25,217.75755310058594,2013.96435546875,44.87721252441406,0.014188244007527828
26,221.1052703857422,2069.62548828125,45.49313735961914,0.01438297238200903
27,224.7224884033203,2126.200439453125,46.110740661621094,0.014578232541680336
28,226.14427185058594,2177.24658203125,46.66097640991211,0.014752193354070187
29,226.18714904785156,2091.59375,45.733943939208984,0.014459105208516121
30,207.59661865234375,1652.681884765625,40.65319061279297,0.012852789834141731
31,186.71629333496094,3722.659423828125,61.01359939575195,0.019289875403046608


==> resid_l2_norm/pythia-410m-deduped.csv <==
layer,mean,var,std,sem
0,12.45014762878418,2.5549731254577637,1.5984283685684204,0.000505354255437851
1,14.210988998413086,4.81391716003418,2.194064140319824,0.0006936686695553362
2,18.24300765991211,6.183331489562988,2.486630439758301,0.0007861655903980136
3,18.879125595092773,6.7602152824401855,2.600041389465332,0.000822021218482405
4,20.69353675842285,6.949826240539551,2.6362524032592773,0.0008334696176461875
5,20.471620559692383,722.9391479492188,26.887527465820312,0.008500679396092892
6,21.480060577392578,743.8468017578125,27.273555755615234,0.008622724562883377
7,21.680484771728516,784.3580322265625,28.006393432617188,0.008854417130351067
8,21.75243377685547,944.7631225585938,30.73699951171875,0.009717716835439205
9,21.511293411254883,970.5855712890625,31.15422248840332,0.009849624708294868
10,22.290943145751953,973.4579467773438,31.200286865234375,0.009864188730716705
11,21.166528701782227,976.7633666992188,31.25321388244629,0.009880921803414822
12,20.768047332763672,977.95068359375,31.27220344543457,0.009886925108730793
13,23.820632934570312,982.8932495117188,31.35112762451172,0.009911878034472466
14,23.78114128112793,979.4236450195312,31.295743942260742,0.00989436823874712
15,23.724040985107422,983.3553466796875,31.358497619628906,0.009914208203554153
16,31.78428840637207,988.2635498046875,31.43665885925293,0.009938918985426426
17,35.65917205810547,980.6968383789062,31.31608009338379,0.00990079715847969
18,43.964012145996094,985.2422485351562,31.388568878173828,0.009923715144395828
19,42.84526824951172,961.7352905273438,31.011857986450195,0.009804614819586277
20,48.874267578125,895.0875244140625,29.918012619018555,0.00945878867059946
21,46.4577522277832,684.376953125,26.160598754882812,0.008270855993032455
22,42.255088806152344,174.64036560058594,13.215156555175781,0.004178063943982124
23,37.245582580566406,116.29411315917969,10.783974647521973,0.0034094287548214197


==> resid_l2_norm/pythia-70m-deduped.csv <==
layer,mean,var,std,sem
0,7.055389404296875,1.140523910522461,1.067953109741211,0.0003376408130861819
1,8.80917739868164,1.4482063055038452,1.2034144401550293,0.00038046788540668786
2,12.394464492797852,20.820899963378906,4.562992572784424,0.0014426219277083874
3,14.382019996643066,25.207937240600586,5.020750522613525,0.001587345264852047
4,15.421967506408691,9.369482040405273,3.0609610080718994,0.0009677441557869315
5,77.9591064453125,379.958251953125,19.492517471313477,0.006162695586681366


==> test/dead_latents/loss_auxk.csv <==
n = 131072,n = 65536,n = 32768,n = 16384,n = 8192,n = 4096,n = 2048,n = 1024,n = 512,tokens
0.0268673300743103,0.0297676771879196,0.0310391541570425,0.0310064535588026,0.0309371259063482,0.0309541728347539,0.0309441462159156,0.0308633483946323,0.0308137014508247,917504.0
0.0272577193876106,0.0298939980566501,0.0313197939346233,0.0313635834803183,0.0312928923716147,0.0312858540564775,0.0312891602516174,0.0311392856140931,0.0310628165801365,1966080.0
0.0276070551148482,0.0308978126517363,0.0320491436868905,0.0319612906979662,0.0318401485149348,0.0318237359502485,0.031815937587193,0.0315638658191476,0.0314494648150035,3014656.0
0.0296436297396818,0.0317516920467217,0.0327837480853,0.0327746961265802,0.0327154133468865,0.0326373352358737,0.0325654387474059,0.0322142384946345,0.0320522497097651,4063232.0
0.0288072991515359,0.0317726576280208,0.0328128286787578,0.032778390653191,0.0326784644275903,0.0326171793163783,0.0325306865476792,0.0320905669321936,0.0319242607201299,5111808.0
0.0286490091137469,0.0316902199789644,0.0328741616140754,0.0328229479787368,0.0326664820017795,0.0326127943006299,0.0325597553026108,0.032053159875056,0.0318803245586062,6160384.0
0.0287895647031584,0.0325075533153034,0.0336404078324713,0.0335255149517237,0.0333300121861883,0.0332747638430885,0.033129031733265,0.0326037667691707,0.0323967627418322,7208960.0
0.0303030684152069,0.0321516291621853,0.0334942540336472,0.0334890548724169,0.0333327796748455,0.0333211266161763,0.033142810008105,0.0325011682422721,0.0322900675675447,8257536.0
0.0314381069735187,0.0318903350243945,0.0333369325686048,0.0334224475041002,0.0332594085047331,0.0333014879842267,0.0331903568919157,0.0324779424138381,0.0322621478434877,9306112.0
0.0513191296958445,0.0356458641646952,0.0368882671329952,0.0368908147508767,0.036824232866789,0.0367729387292501,0.0365365537963188,0.0359056655241072,0.0355189365579701,10354688.0
0.0429624325100334,0.0340056099347009,0.0354133214069958,0.0355626764080774,0.0354997618856389,0.0356134075897098,0.0354762701913677,0.0347705951818589,0.0344947305361002,11403264.0
0.0387369754213625,0.0336435827571029,0.0349416700379424,0.0351959656787551,0.0351123940135932,0.0353245594467107,0.0352838738788469,0.034537738285986,0.0343377592908593,12451840.0
0.0362088754395653,0.032776086827113,0.03389062592538,0.0342260143339739,0.0342237693469681,0.0345667238488107,0.0346117163516563,0.0337924858278449,0.0337470459943142,13500416.0
0.0364940060917811,0.0334323203503932,0.0344760079052327,0.0347631338334354,0.0348290390598963,0.0351129214774546,0.0352246033863758,0.0345748830217166,0.0346803334767016,14548992.0
0.0352964672186172,0.0329213101156133,0.0337928528157766,0.0340684304024023,0.0342053487217846,0.0344972312465756,0.0347117149630132,0.0340365668205703,0.0342896631552053,15597568.0
0.0327182536056128,0.0326766555920098,0.0334585218062703,0.0337368844714925,0.0338884569439922,0.0342187280187635,0.0345388774178052,0.0338863154953259,0.034278044979978,16646144.0
0.0318194090285877,0.0320405761506682,0.0326881658337526,0.032952602495822,0.0331712876546597,0.033470980444332,0.0338514419154093,0.0331805733245382,0.033657062969071,17694720.0
0.0327518814838361,0.0312898105605308,0.0318932394932542,0.0321363978195293,0.0323604812233786,0.0326290860290482,0.0329902758508032,0.0322954459450635,0.0328523188784856,18743296.0
0.030993607715702,0.0323292457132624,0.032902382910348,0.0330981567273361,0.0333296834044905,0.0335575221810292,0.0339177710774005,0.0332509237106809,0.0338045976570567,19791872.0
0.028429493135629,0.032753059700445,0.0332914541647403,0.0335243530796365,0.0337431560730897,0.033891217670863,0.0342418523721308,0.0336847772650995,0.0342845392091174,20840448.0
0.0271593167046947,0.0317700808205485,0.032216294490498,0.0324627826628744,0.0326992780345049,0.0328300710734349,0.0332155898084386,0.0327032493318324,0.0332863529414192,21889024.0
0.0259986499617021,0.0319723229074995,0.0323846148769038,0.0326016301008128,0.0328406759130992,0.0329639820684688,0.0333849098872582,0.0329421082095169,0.0334854169858377,22937600.0
0.0262524038070703,0.0317467862081146,0.0321352031936937,0.0323172890101693,0.0325580123737278,0.0326772603015882,0.0330566437693239,0.0326293498627962,0.0331159274173828,23986176.0
0.0249467751854414,0.0320409332247869,0.0323512478356534,0.0325354639796729,0.0327323095939546,0.0328557384677209,0.0332250525233095,0.0328125551627312,0.0332887975176421,25034752.0
0.0242491596592061,0.0327335289343125,0.0329781248699177,0.0331766775246979,0.0333472443029756,0.033418579300502,0.0337680673848963,0.0334530216043448,0.0338937389683332,26083328.0
0.0231545739285258,0.0330525054941385,0.0332497078732661,0.0334597203175938,0.0336202936861609,0.0337417229562766,0.0340452707725036,0.0337417667941192,0.0341629428372962,27131904.0
0.0220276547716592,0.0325686975984393,0.0327877560499667,0.0329538235050853,0.0331076883980037,0.0332505922504314,0.0336103770560043,0.0334621249782042,0.0338672811866717,28180480.0
0.0216936907778922,0.0324455540458054,0.0326396436359609,0.0327950057372701,0.032944255381631,0.0330984739450931,0.0334707086739709,0.0333677283992328,0.0337423590357873,29229056.0
0.0225325092247227,0.0321269130243729,0.0323090080595873,0.0324323853836284,0.0325817786447445,0.0327054801321815,0.0330166107883424,0.0329421151207882,0.0332605289924991,30277632.0
0.0232121886478783,0.031968039548938,0.0320874737785611,0.0321808702489292,0.0323605939888999,0.0324533404276799,0.032700523682656,0.0326264103760857,0.032915330057461,31326208.0
0.0213992650508843,0.0323034343753551,0.0324336935872634,0.0325508277487766,0.0326851006670339,0.0328054786408609,0.0330238025379802,0.0329673371222483,0.0332249414798662,32374784.0
0.0218989867196631,0.0326312633919631,0.0326849358675866,0.0327913785166113,0.032898099910445,0.0329987995667046,0.0332313841081459,0.0332003984107553,0.0334732296257321,33423360.0
0.0213756104670427,0.0317235217772815,0.0318243003709103,0.0319095107632131,0.0320144956017632,0.0321224244480694,0.0323146893578097,0.0323191063231187,0.0325395793808954,34471936.0
0.0209199539255066,0.0323450528722813,0.0324453778229014,0.0325512570747734,0.0326650491459102,0.0327141408893494,0.0329358361163761,0.0330137648496414,0.0332514249331897,35520512.0
0.0211454059397724,0.032646434413492,0.0327806487511621,0.0329094650898978,0.032943446864838,0.0330278991298483,0.0332205224533474,0.0333253406392319,0.033552900728947,36569088.0
0.0203985118972921,0.0317956190715602,0.0319196337749944,0.0320369904266967,0.032100595871672,0.0321717824109571,0.0323905108372049,0.0325052533500663,0.0326801393316887,37617664.0
0.0244191239455467,0.0338742015963135,0.0338779137427942,0.0339057094120704,0.033984091301805,0.03407563098115,0.0342020980020334,0.0344147617098465,0.0348659513586273,38666240.0
0.0215006352801577,0.0334445084485067,0.0334850311724,0.0335712499302476,0.0336368606339115,0.0337071112187803,0.0338924597452058,0.0341059439866121,0.0344653605517487,39714816.0
0.0223827042350912,0.0319142786340215,0.0319971239416598,0.032075312516679,0.0321252895941417,0.0322349011347714,0.0323790179317155,0.0325103600069044,0.0327615482283968,40763392.0
0.0203076646064572,0.032248109463667,0.0323691024556162,0.032482214536066,0.032520629021033,0.032656817483208,0.0328435701193892,0.0330472370855097,0.0333399160540774,41811968.0
0.0190700976344367,0.0318563077021712,0.0319926604218482,0.0321137645670745,0.0322157421720544,0.0323684489216909,0.0325061841340104,0.0326364769723057,0.0328776306826208,42860544.0
0.0184789613903769,0.0320688159847793,0.0321924991700649,0.032300418308823,0.0323816657817622,0.0325507285935931,0.0327229245767613,0.032901591767174,0.0330836936542558,43909120.0
0.0181913588703278,0.0320185799938707,0.0321130793439149,0.032256557639166,0.0323354363817105,0.0324825228623177,0.0326777029417763,0.0328113805300503,0.0330618589972042,44957696.0
0.0176988527432383,0.0317501260361208,0.0318847300433516,0.032010338751338,0.0320731245169107,0.0322300565179002,0.032416185532153,0.0326221546057119,0.0328573774474155,46006272.0
0.018559251179561,0.0319450489442116,0.0321208239507376,0.0322142837185969,0.0322808433418007,0.032379748147518,0.0325302547684016,0.0326978600533432,0.0329073520341163,47054848.0
0.0182559118669554,0.0325841452559116,0.032726382881984,0.0328553969780261,0.0329204479279384,0.0329651971517953,0.0331625207747371,0.0333166606233331,0.0335612465609433,48103424.0
0.017741487411227,0.0323261299918235,0.0324521726223751,0.0324958664734986,0.0326380235166482,0.0327478418677525,0.0329683355731443,0.0331590994947062,0.033411947124666,49152000.0
0.0181550788941811,0.0326670416538983,0.0327797862814329,0.0327878719846321,0.0329376249120202,0.0330561545952894,0.0332610275468565,0.0334136802580409,0.0336812888500422,50200576.0
0.0182083600790714,0.0318991620513334,0.0320138845183681,0.0319942745705402,0.0321564830147011,0.0322706530473996,0.0324232188920844,0.0325580788714911,0.0327384455709323,51249152.0
0.0175326800734507,0.0322491528676218,0.0323186361957704,0.0323346325824636,0.032493509690105,0.0326266874860907,0.0327815405061179,0.032965383955003,0.0331544905259542,52297728.0
0.0180347198069446,0.0321291071467731,0.0322031878763991,0.0322245803510138,0.0323608854612405,0.0324637810384821,0.0326051149035659,0.0327412427853351,0.0329042538679804,53346304.0
0.0182394715681847,0.0319010569300816,0.0319811914530673,0.0320224425214026,0.0321203284810331,0.0322277431684529,0.0324212105703933,0.0326077592318656,0.0327894061643464,54394880.0
0.0176332348354248,0.0325925699694239,0.0326341496987779,0.0326524506517993,0.0328333862548245,0.0328583455333011,0.0330501132524303,0.0332777420404256,0.0335067383864811,55443456.0
0.0188640643540813,0.0318749675191085,0.0319305245868185,0.031993431002336,0.0321092270525879,0.0321824699018844,0.0323328175056125,0.0324584839106947,0.032589228074714,56492032.0
0.0181653084548211,0.0322482109833081,0.032302262126993,0.0323663600536372,0.0324714034901353,0.0325300395178024,0.0326972242647481,0.0327974314422085,0.0329528717304092,57540608.0
0.0188694379449832,0.0330196138852993,0.0330449966041201,0.0330881506578219,0.0332285016827927,0.033294625564775,0.0334285652366316,0.0336366248593069,0.033795509765785,58589184.0
0.0177710329726809,0.0331381822195728,0.0332091054542836,0.0332083679922467,0.0334025174405746,0.0334781091582582,0.0335872939838486,0.0338294780485499,0.0339812041720951,59637760.0
0.0194716981418666,0.034974431721721,0.0349274712912229,0.034874199712676,0.0349809844060029,0.0349542153960369,0.0350874673134842,0.0352540749427014,0.0354127959112924,60686336.0
0.0189543490667013,0.0343857529155184,0.0343222239669157,0.0343547048093886,0.0344028035185379,0.0343947256895851,0.034492858291008,0.0346497123746242,0.0347251221885582,61734912.0
0.0179176187792851,0.0334942830051863,0.0334914938388264,0.0335626450390622,0.0336472825150511,0.0337204912202035,0.0338664057554492,0.0340459129615707,0.034219808893914,62783488.0
0.0172042076800978,0.0329827296210271,0.0329533059536415,0.0331056805804871,0.0332172058990012,0.0333536200918989,0.0334969350547437,0.0336791913412055,0.0339019708422397,63832064.0
0.0181609826790648,0.0333127380645742,0.0332559155493476,0.0333675694890569,0.0334530133987669,0.0335806127984442,0.0336378850713791,0.0339423661779384,0.0340597704096423,64880640.0
0.0175763641798177,0.0323790126163,0.0323495452388871,0.0324301584277426,0.0325428860378863,0.0327013192871768,0.0328267813064367,0.0330873905544986,0.033303404229074,65929216.0
0.0180712897953231,0.0318479296127078,0.0318968331955248,0.0319778963284629,0.0320791293925345,0.032220083390651,0.0323536507953062,0.0325472946676368,0.0327352164324071,66977792.0
0.0188944664163807,0.0321280500073789,0.032166177339473,0.0322015065380403,0.0323821580532342,0.0324864811772991,0.0325806401753849,0.0327450649545964,0.032927225810088,68026368.0
0.0185763113356341,0.032084175858873,0.0321542163973642,0.0322483556185398,0.0323409240008965,0.0323853835252368,0.0325470995199892,0.0326142505609182,0.0328030062376445,69074944.0
0.0197870416644567,0.0328740093429773,0.0329510657879507,0.0330109485345201,0.0331199964166469,0.0331020191206258,0.0332524636781321,0.0333298374366356,0.0335633585929366,70123520.0
0.0194129497783061,0.0331676764200075,0.0331991247282821,0.0332836565056004,0.033352099993864,0.0333748862094542,0.0335165676671319,0.0336550327217376,0.0338895217865453,71172096.0
0.0201352071502147,0.0333429246102742,0.0333266168557801,0.0334711140234548,0.033623790685852,0.0336897965494225,0.0338935556361105,0.0340701398539441,0.0343074523553125,72220672.0
0.0207046149541108,0.033554597147056,0.0336756028097469,0.0338048613736668,0.0337999418102302,0.0338783634813343,0.0341114123587323,0.0341997081929394,0.0344186660222645,73269248.0
0.0200922670895441,0.0329589370378596,0.0330673880806365,0.033091296214344,0.0332148108493585,0.0333738754496829,0.0335643524887419,0.0338037838485811,0.0339742010619459,74317824.0
0.0214486026731423,0.0338538015131524,0.0337876517291266,0.0339523333849916,0.0340258663451323,0.0341555615418084,0.0343300258101153,0.0343746321870373,0.0346037785602717,75366400.0
0.0224191657064999,0.0334409543248201,0.0334663385508158,0.0336248299003844,0.0337639263796632,0.0337713132377926,0.033908333876785,0.0340364353097223,0.034132005790527,76414976.0
0.0206881835489792,0.0327396333650839,0.0328180004833985,0.0329459040374162,0.0331023931020411,0.0331119892535837,0.0332373344645184,0.0333962850886952,0.0334736621725834,77463552.0
0.0206783869951626,0.0327139280953055,0.0328268016218567,0.0329230796054304,0.0330668017026738,0.0331097393005207,0.0332025122515997,0.0334301069686001,0.0335445269370216,78512128.0
0.0197833063870499,0.03177077268402,0.0318960081085276,0.0320433469243496,0.0321198701737799,0.0322559177264131,0.0323726767983357,0.032515507206777,0.0325753863614866,79560704.0
0.0199827856779013,0.0320709419490904,0.032217732595638,0.0323158827487453,0.0323972813724715,0.0325105767391401,0.0326659870488603,0.0328241977917449,0.0330338099828396,80609280.0
0.0201684109598355,0.0316372363389536,0.0317759881552237,0.0318615207852832,0.0319482330202677,0.0320793064158299,0.0321708882770518,0.0323191648387558,0.0325008907283859,81657856.0
0.020299278372524,0.031171409344723,0.0313153227237948,0.0314327000842448,0.0314837815224934,0.0316160204743911,0.0317525194298018,0.0318465265464607,0.0319851439876117,82706432.0
0.0200122605010856,0.0315458075732241,0.0316651965214852,0.0318303353719888,0.0318967984050417,0.0319654957818771,0.0321386270826453,0.0322472190028341,0.0324010024062175,83755008.0
0.0205066972844297,0.0323924911037211,0.0323320691801132,0.0323628999110548,0.0325392757072997,0.0326277081602704,0.0326416045728024,0.0328677537623003,0.0328851618911513,84803584.0
0.0200652156706896,0.0323081149168374,0.0322859710711748,0.0323786564080163,0.0325204847611463,0.0326669937339371,0.0327064246089605,0.0329249249191559,0.0330201060099248,85852160.0
0.0193241821942849,0.032066476643461,0.0320487252751246,0.0321004100098333,0.0323997124213713,0.0324658627791675,0.0326135698781086,0.0327814002231496,0.0328373484573187,86900736.0
0.0198490380479953,0.0333016110213488,0.0332797545631356,0.0332787096477608,0.0336315307358273,0.0336538528642789,0.0338729200922287,0.0339640194870898,0.0342341505120904,87949312.0
0.0199409370861481,0.032595917843376,0.0326124785313818,0.0325310688454439,0.0328914491255764,0.0329990430544682,0.0331955659222024,0.0333978739727471,0.0335882116174057,88997888.0
0.0191917103525017,0.0321364757977894,0.0321697751914368,0.0319129513570929,0.0324883314678909,0.0325173943674001,0.0327890568887898,0.0330194989765154,0.0332902593570627,90046464.0
0.0192912267891573,0.0318035530578579,0.0318971467631511,0.0318116334264111,0.0320827682917238,0.0321831155287937,0.0324145302879665,0.0326210209441416,0.032822376025601,91095040.0
0.0195516427232825,0.0323561956500751,0.0324420167812432,0.0325217979493057,0.0326624355020583,0.0327520953351118,0.0329883754604982,0.0331794370567914,0.0335113340531208,92143616.0
0.0197355777583521,0.031726254399406,0.0318886368875069,0.0319908087373929,0.0321431379170447,0.0322701551881361,0.0325027305808626,0.0327162115204391,0.0329432920324016,93192192.0
0.0196380891185006,0.0320923618355329,0.0322099547537347,0.03235380785769,0.0324973946139827,0.032617078764584,0.0328193424357455,0.0329812004381446,0.0331746798359954,94240768.0
0.019913388243864,0.0320322788943318,0.0321455651746283,0.0321761130646157,0.0323946866058118,0.032572961247636,0.0327436181760569,0.0329275123384608,0.0331139048737091,95289344.0
0.0192908522742738,0.0317044563437237,0.0318199683838134,0.0319620940514051,0.0320782875102165,0.03218011130724,0.0323291701752314,0.0325033027483529,0.0326644743880531,96337920.0
0.0213723037892455,0.0330069441271192,0.0330298407431962,0.0331876823518496,0.0334549112906755,0.0334283706785919,0.0335433176496808,0.0336795894331488,0.0337918905119548,97386496.0
0.0200833801430401,0.0322185011542025,0.0322175200311602,0.0323526051746716,0.0325959462071806,0.0326572338611722,0.032711952494541,0.0328794996205346,0.0330059761901919,98435072.0
0.0207686914256183,0.0325575192439646,0.0324999926253289,0.0326779211365635,0.0329185532105639,0.032916710643512,0.0330800560946063,0.033203682813216,0.0334467948774607,99483648.0
0.0212019405390306,0.0326409740829512,0.0325581027946934,0.0326655165505138,0.0329402458703852,0.0329378121189981,0.0330652705249585,0.0332686467782501,0.0333944310148612,100532224.0
0.0220269748506686,0.0331568881166003,0.0332268423776857,0.0328935977643592,0.0331652982551026,0.0332787476774409,0.0333231537996429,0.0336657378234388,0.0337088989416785,101580800.0
0.0212618513746927,0.03269453231454,0.0327752764990444,0.0327089632216027,0.0329031571009838,0.0329708304403401,0.0330320596426078,0.0332844754386902,0.0334272955705735,102629376.0
0.0203872393242453,0.0323052493679528,0.0324027357484159,0.0324045241953398,0.0326954349507432,0.0327753702252197,0.0328788366034303,0.0330885170811891,0.033213925230007,103677952.0
0.020181534596877,0.0321373983198406,0.0321991688502459,0.0323173519761098,0.0325012486244013,0.0326483947261714,0.0327782602913515,0.0329523629901051,0.0331294372019671,104726528.0
0.019897058498659,0.0319394174453617,0.0319895661866976,0.0320320150152212,0.0322658745479966,0.0323878093175363,0.0324671384844847,0.0326078451900303,0.032790440288062,105775104.0
0.0202979407667111,0.0319840723393857,0.0321435477334416,0.0321416027046921,0.0324814706063461,0.0326070009972786,0.032729158409122,0.0328993793442159,0.0330956090077137,106823680.0
0.0201415493815635,0.0318632778584211,0.0320499556014019,0.0320310309130788,0.032330226849327,0.0324516486031877,0.0325506731160895,0.0327181255377485,0.0329251157037603,107872256.0
0.0204619401931511,0.0317310737847909,0.0318740148966053,0.0318123779991686,0.0322294275963353,0.0323242565444641,0.0324977837149508,0.0327147318947888,0.0329227828379565,108920832.0
0.0203950549408667,0.0317102694153599,0.0317326182933916,0.0317394737054616,0.0322202334058308,0.032212763177928,0.0323549479069415,0.0326147246623325,0.0327487796990123,109969408.0
0.0209092653788562,0.0316795886129047,0.0318054181740815,0.0317319726521626,0.0322003924226772,0.0322581264612956,0.032415712615952,0.0326986377817535,0.032866674683891,111017984.0
0.0210658399138568,0.0322302948966575,0.0322606059365538,0.032277737834794,0.0327253789144759,0.0327899807809731,0.0329249642745182,0.0332540324768495,0.0334966011456659,112066560.0
0.0214012644128857,0.0325417162992036,0.0327321783926619,0.0327284918619904,0.0330133531460168,0.0331147116481731,0.0333222296066843,0.0335348721067642,0.03378786966761,113115136.0
0.0210196826078921,0.0323672861862915,0.0324958194656438,0.0326472048408643,0.0328107131753862,0.0328387277602886,0.0330177748564761,0.0332367917259799,0.0335424434421462,114163712.0
0.0208938589055552,0.0323597346002229,0.0323831683329376,0.0325708376589842,0.0327072734998911,0.0327549797683822,0.0329088409425755,0.0330882525871329,0.0333627780913314,115212288.0
0.0205560513640053,0.032494172665197,0.0325155417587177,0.0327269577594313,0.0328794696861132,0.0329483187392287,0.0330396773756513,0.0331828839545514,0.0334722912877301,116260864.0
0.0207463670921627,0.0317783962129148,0.0318656522391148,0.0320130155042664,0.0322468307581357,0.0322706922240521,0.0323070378274206,0.0325799632551802,0.0328024267688145,117309440.0
0.0203316472670586,0.0316298944472566,0.0317158436207924,0.031742592183543,0.0319892889244761,0.0320734437230957,0.0320950419292094,0.0324018547178572,0.0325685318328315,118358016.0
0.0198332434620038,0.0312410707383997,0.0313903427585439,0.0315044712413314,0.0317834380260808,0.0318845147104925,0.0319859780661881,0.0323041968912514,0.0324807794649091,119406592.0
0.0196215012160726,0.0315465909793798,0.0316064450375475,0.0317794067854167,0.031934037208145,0.0320161716000172,0.0321479786332756,0.0323920675054506,0.0325602308789236,120455168.0
0.0200342873602006,0.0309757432617159,0.0310985827561337,0.0312838294577837,0.0313497145471896,0.0314166278072164,0.0316053019909217,0.0318091212056733,0.0319457043399086,121503744.0
0.0202459051519082,0.0318933795530304,0.0319295604584673,0.0321704168355584,0.0321872661261719,0.0321722567294024,0.0323782146944678,0.0325446500551033,0.0327965928459997,122552320.0
0.0196180600329958,0.0313200073013059,0.0314186338736642,0.0315494844931423,0.0316655644401392,0.0317419644551467,0.0318952292687732,0.032140484038558,0.0323258067590413,123600896.0
0.0204438322983544,0.0320291639153834,0.0321833478487545,0.0323433973947196,0.0323897008411328,0.0324500123092031,0.0325933106485524,0.0327994273769688,0.0330693790278046,124649472.0
0.0195396634664317,0.0315788653137622,0.0316659485090282,0.031744783983083,0.0319534784462173,0.0319818423156189,0.0321659803511459,0.0323711153948223,0.0326056309770151,125698048.0
0.019560117223669,0.0317716246665685,0.0317910226577771,0.0320231925027824,0.0321214079065183,0.0321136124911033,0.03227842711517,0.0324628131878334,0.0327672593658469,126746624.0
0.0210905661552195,0.0323026302368029,0.0325023171749836,0.0324982856997478,0.0326177324703861,0.0327139985055785,0.0327706938639719,0.0330500641113498,0.0331716727646838,127795200.0
0.0214906507044555,0.0323148002431086,0.0323992862029436,0.0324701483194345,0.03261364044505,0.0326723421112229,0.032763926593236,0.033044267502724,0.0331658089624171,128843776.0
0.0205341952323675,0.0318019634835566,0.0320091213396967,0.0319996887268778,0.0322293721971791,0.0322549530364836,0.032368469192471,0.0325802993313962,0.0327127185695531,129892352.0
0.0202634270503997,0.0317814994033498,0.0320148432310313,0.0319103450239775,0.0324222840784927,0.0324651133764666,0.0325434166709015,0.0328994384177771,0.0331043554958284,130940928.0
0.0185430930562257,0.0312749338982662,0.031381140540336,0.0315021733150421,0.0317157387941549,0.031831061492308,0.031974060263208,0.0322249303643031,0.0324514168558806,131989504.0
0.0205688209090351,0.0314576330452243,0.0314712427011601,0.031656461318609,0.0317956671222781,0.0318739460905114,0.0321072180698173,0.0322574244382045,0.0325300560920581,133038080.0
0.0196526503564774,0.0314351507856984,0.0314868882026012,0.0316690646659716,0.0318182546697425,0.0318486993263026,0.0320977805619367,0.0322115448088477,0.0324490395202807,134086656.0
0.0219863628224461,0.0323195700265238,0.0324358086896804,0.0324584950035504,0.0328101696472549,0.0328218622629771,0.0329865205320183,0.0331452167019759,0.033338874057659,135135232.0
0.020990408640401,0.0321267517614995,0.032144122005148,0.0323047915610517,0.0325057485153865,0.0325960601928298,0.0327653506414325,0.0329466412954287,0.0331534405428809,136183808.0
0.0205105709191642,0.0317280073815899,0.0318566841039276,0.0319601082311493,0.032237716811428,0.0323467259885104,0.0325450950123981,0.0327248045798518,0.0329984536955079,137232384.0
0.020693295556132,0.0320061950561561,0.0321292514430093,0.0322120622300317,0.0325820338217067,0.0326326901853696,0.032806073166833,0.033033014908253,0.0332557539735893,138280960.0
0.0202576019405444,0.03185603686557,0.0319157489799761,0.0319934498768652,0.0323504248752021,0.032412242275507,0.0326025191882777,0.0328279219939404,0.0329657764779855,139329536.0
0.0202431094169179,0.0315175108283052,0.031610970629419,0.0317115323743028,0.031875638390274,0.0319759045452032,0.032231712909516,0.0324480779654827,0.032573057787981,140378112.0
0.0199633004277725,0.0313127551063542,0.0315237516826217,0.0316387948642573,0.0317833861831283,0.0318788057521061,0.0320847491780799,0.0322941646072788,0.032440918722434,141426688.0
0.0200179678454885,0.0315337194047691,0.0317844350966724,0.0319656158363025,0.0320909670801686,0.0321633867152072,0.0323514235695144,0.0325369309680423,0.0327149272157168,142475264.0
0.0211080207057242,0.0320896028499961,0.0322036339507953,0.0324292418795427,0.0328965436325334,0.0328674565617013,0.0331789760629306,0.0333036405988912,0.0334529660738217,143523840.0
0.0203639588568332,0.0318284987917125,0.0319572056912608,0.0321416153231064,0.0325055954806935,0.0324846761109316,0.0327892109175508,0.0329212489549507,0.0330991003710382,144572416.0
0.0202252121301354,0.0319030910487264,0.0320170802664372,0.0321836698163946,0.032471314715988,0.0324946098865014,0.0327084582010897,0.032840098208397,0.0330039450922783,145620992.0
0.0203913749025196,0.0316128726927086,0.0318016811108396,0.0319582877362469,0.0322621877728137,0.0323373850852718,0.0324998235185937,0.0326648778052177,0.032819377352753,146669568.0
0.020026631691353,0.031515097053232,0.0317164971876047,0.0318228910518039,0.0321492889641837,0.032240049375617,0.0323302204648651,0.0325725159958524,0.0327102216432287,147718144.0
0.0190261323195181,0.0311971277899455,0.0314097951823424,0.0314940321645313,0.0317674615293302,0.0318546394921955,0.0319482990970212,0.032157605857428,0.032309635100255,148766720.0
0.0193461151888709,0.0314939231130933,0.0316438631948804,0.0317673066358354,0.0321612060472149,0.0322025840688554,0.0323676713491478,0.0326566595438997,0.0328373194324421,149815296.0
0.0196350882808735,0.0317632120327877,0.0319530998288082,0.0321131915649069,0.0324284676663467,0.032490796109478,0.0325935811144609,0.0328501319440146,0.0330295857333862,150863872.0
0.0194648110797191,0.0313695311658942,0.0315867120831453,0.0317627307425088,0.0321033699538503,0.0321440988582572,0.0323402356526503,0.0325801598803172,0.0328458378237348,151912448.0
0.0190629129077089,0.0310989392977636,0.0314139816194396,0.0316283257876905,0.0317473444206612,0.0318411250314216,0.032193030984265,0.032437678564388,0.0326772266140511,152961024.0
0.0198249401879853,0.0318903847625693,0.0321525772675683,0.0323457625793949,0.0326759105107732,0.0327998398195256,0.0329867321109088,0.033221237430373,0.0334229939188028,154009600.0
0.0185732065877589,0.0310599542702655,0.0312570887438858,0.0314303823330767,0.0316583326797459,0.0317445089270944,0.0319609026911512,0.0321996938781932,0.0324157580984366,155058176.0
0.0183707376565174,0.0310192890239467,0.0311865627210539,0.0312922690321389,0.0315610058029876,0.0316340080077585,0.0318565508128531,0.032066986913333,0.032259260875619,156106752.0
0.0182564227653362,0.0307800285405273,0.0310929439684351,0.0312155075500102,0.0314219779978387,0.0314905091462103,0.0316564510465327,0.0319740888748812,0.0321433514419379,157155328.0
0.0189250263756919,0.0312846116665181,0.0317251413921813,0.031877228996639,0.0321200452601011,0.0321329891352637,0.0323049330562682,0.0325945711272084,0.0327694326670558,158203904.0
0.0233610124978625,0.0325462203444628,0.0327040661056985,0.0329980449783228,0.0332476254480627,0.0332898173316708,0.0333613072261378,0.0336554303088348,0.0337681278602078,159252480.0
0.0221004421682756,0.0322338072568967,0.0326377673039907,0.0327331484311532,0.0328647131064309,0.0330417515627737,0.0331086473874829,0.0334364991296609,0.0334365028895832,160301056.0
0.0257044076383909,0.0328824142918385,0.0335034931992527,0.033525509062097,0.0338546768744177,0.0340328247245249,0.0341618393715512,0.0342760531062523,0.034420074709152,161349632.0
0.0222051243961254,0.0320135920770663,0.0325489667701242,0.0326113296909558,0.0328065466592404,0.0329769120065419,0.0331550947008674,0.0333007684824188,0.0334424608389014,162398208.0
0.0205770362034638,0.0314323570344695,0.0318818040886281,0.032014105760228,0.0321671894048498,0.0323321771099193,0.0324669554173024,0.0326482001184085,0.0328651484568652,163446784.0
0.0198115028373996,0.0312893727676991,0.0315489575613914,0.0316948817636427,0.0319074451106213,0.0320651171840242,0.0322162061601416,0.0324058206497956,0.0326181223849324,164495360.0
0.0204728689011235,0.0312152738624276,0.0318819411272495,0.0317974985373942,0.0322427052595924,0.0323027565199639,0.0324684195056327,0.0326040224045181,0.0327650318970217,165543936.0
0.019735505616481,0.0312050157662958,0.0316756300714954,0.0317796040690405,0.0320342840422546,0.0321139379897964,0.0324480570770684,0.0325525880262088,0.0327099436486727,166592512.0
0.0180456264867459,0.0305650069130823,0.0307267209558359,0.0308032985958686,0.0310299380580263,0.0311752289314693,0.0314632561016769,0.031619173122189,0.0318443163094404,167641088.0
0.0191675014324026,0.0309090066111765,0.0312511573567326,0.0313184866772707,0.0316403649230637,0.0317488513777467,0.0320162074619874,0.0321643578920471,0.0323462478249014,168689664.0
0.0197977665576853,0.0308203367221694,0.031105695619401,0.0313177839898375,0.031764415625723,0.0318064082359181,0.0320735112753682,0.0322906748907619,0.0325306556835145,169738240.0
0.0195047687621671,0.0308955612445046,0.0311646593507213,0.0313823514175071,0.0317791651805201,0.0319317219751529,0.0321194261773016,0.0323746819772746,0.0325506299592241,170786816.0
0.0208168001786747,0.0312508085203254,0.0317266630826434,0.0319929212575978,0.0322128752181906,0.0323424476185168,0.0324351225278568,0.0326735349733842,0.0328754339296213,171835392.0
0.0199008802853961,0.0311194053581398,0.0314277676342944,0.0316281158599171,0.0317823921297976,0.0319137772072715,0.0320365278165435,0.0322528169671303,0.0324451701680119,172883968.0
0.0210039259385535,0.0314281951035579,0.031594418242525,0.0318853532956497,0.0322592480557654,0.0323283920759639,0.0324657223244952,0.0327770814855697,0.0329169538785663,173932544.0
0.020652937585685,0.0316577048672001,0.0318592657670135,0.0320146239393182,0.032368810776745,0.0324821261105279,0.0325875132839107,0.0328656878600419,0.0330256084436996,174981120.0
0.0202041523876653,0.0316071686184784,0.0318301031999168,0.0320215805914614,0.0323316948135071,0.0323934244631399,0.0325852408786725,0.0327679215138107,0.0329662976083568,176029696.0
0.0200579974041812,0.0315301692503879,0.0318107144292383,0.0320048417670832,0.03225031539894,0.0323006430029208,0.0325206778834318,0.0327004267903641,0.0329735672681237,177078272.0
0.0218199774243649,0.0319118860372995,0.0321798485396399,0.0325139393917374,0.0329316577320141,0.0330071464806464,0.0332080274765717,0.0334827396587766,0.033674835349555,178126848.0
0.020899173039606,0.0315209369738447,0.0318086674748904,0.0320245756711389,0.0323523200305721,0.0324806560143662,0.0327715855064504,0.0330728580959755,0.0331509537674164,179175424.0
0.0201687767075552,0.0313847578877979,0.0317263457148793,0.0318160794181538,0.0321422401444326,0.0323033923439598,0.0324971685172375,0.0327577027384498,0.0329126667070972,180224000.0
0.0186725971707231,0.0308052521106984,0.0310242680445076,0.0311115110046124,0.0313363119774167,0.0314683930095243,0.0317430277348188,0.0319613998236287,0.0321110108787112,181272576.0
0.0217935259197417,0.0322850195644987,0.0325151040024936,0.0326238640460598,0.032979794209853,0.0331542462615275,0.0333492106288983,0.0334204192013555,0.0335276105401065,182321152.0
0.0208783551456661,0.031781036311323,0.0321082151863664,0.0321364958243185,0.0325631892262176,0.0326538015409362,0.0328615001633919,0.0330192511305716,0.0331331015078795,183369728.0
0.0198378996626601,0.0314237093075785,0.0318882994072481,0.0320373157241251,0.0323449364840127,0.0323909578971093,0.0326015405006784,0.0327763328962279,0.0329696651770955,184418304.0
0.0188254819103114,0.0312773096136586,0.0315195269742033,0.0316924163241339,0.0318469084322023,0.0319175451125713,0.032167899218578,0.0324275304880118,0.0325739329792204,185466880.0
0.0182404067758735,0.0309260056700476,0.0310510557074557,0.0311759900817847,0.0313259947806381,0.0315379105074212,0.0316445803182218,0.0318867004169213,0.0320733907688231,186515456.0
0.0190269814999906,0.030995098751593,0.0312355166265969,0.0313998220746505,0.0315890883907567,0.0317755199751757,0.0319707083472059,0.0322933997339599,0.032396570363073,187564032.0
0.0184175566867991,0.0309608820213915,0.0309127339144351,0.0310781785416,0.0313148169718628,0.0314215695376943,0.0318654024485968,0.0319345881852801,0.0321541710537813,188612608.0
0.0187446702786288,0.0309987570784509,0.0312049199352563,0.0312905442499812,0.0314743503432693,0.0315834644196306,0.0319157109352063,0.0321419290112106,0.0322744167766045,189661184.0
0.0196763921786348,0.0314595242809265,0.0316789092724472,0.0317480443310586,0.0320213820537538,0.0321764623253481,0.0323786389426445,0.0325870818846746,0.0327361333827709,190709760.0
0.0194650363305707,0.0310169099753602,0.0314454416858628,0.0314715025147719,0.0317339809487566,0.0319265654995509,0.032174623961054,0.0323963839289209,0.0324426347246038,191758336.0
0.019023213355715,0.0310824473815909,0.0314790019356943,0.0316621514569184,0.0317922544603697,0.0319228175438676,0.0321737804536038,0.0323955753682385,0.0325352520610028,192806912.0
0.0201107327858482,0.0309951006182905,0.0314280916732418,0.0315502194022367,0.0318118861379798,0.031910535104932,0.0321670983495321,0.0324108620106344,0.032636251716074,193855488.0
0.0208647376408117,0.0316573399458763,0.0322203116854959,0.0323290294634913,0.0324643033773986,0.0325620715359159,0.0328322364271683,0.0330116702675404,0.0331027770629806,194904064.0
0.0192303664291867,0.0311545272993265,0.0314774905513193,0.0315991496035265,0.0318067736566706,0.0319060879220221,0.0321283850014707,0.0323369312315971,0.0324937814022741,195952640.0
0.0184893285510424,0.0311730182581751,0.0312138544952107,0.0313305978347265,0.0315263956606707,0.031592984237753,0.0318889723688613,0.0321093646451726,0.0323375911039929,197001216.0
0.0188186277462782,0.0310521197897001,0.0315451422053194,0.0316276463056307,0.031901488816754,0.0320003482145481,0.0322284453347449,0.0323744396500237,0.0325650871059706,198049792.0
0.0186401799700529,0.0309362671068213,0.0312210882687377,0.0313984717396249,0.0315921226471741,0.0316855275353994,0.0320125211395385,0.0321250082369867,0.0323249306659604,199098368.0
0.0197406787614956,0.030915487497593,0.0310980082791947,0.0314750318958038,0.031689716221396,0.0317870639871163,0.0319739276725829,0.0321654197482378,0.0323355859210443,200146944.0
0.0190250204970903,0.0309216519517426,0.0312650744488787,0.0315790521717902,0.0317616209842284,0.0318600796466371,0.0320370287725717,0.0323301351024762,0.0324792969073033,201195520.0
0.0216955953325066,0.0306406426093342,0.0309443092282092,0.031219812612575,0.0314120766002694,0.0315049681964169,0.0317565192048445,0.0319325841195412,0.0321568024826633,202244096.0
0.0210522339237348,0.0308406378533125,0.0311676017162936,0.0314429786706177,0.0315740781018515,0.0317141236813192,0.0319183053704447,0.0321990806225452,0.032371472451716,203292672.0
0.0207142606622286,0.0307494172556042,0.031039085014052,0.0312674898979171,0.0314272047077307,0.0315007367209257,0.0317323968873593,0.0319924501510219,0.0322173162716772,204341248.0
0.0202323896932754,0.0308313906988918,0.0312425269551012,0.0315226594148627,0.0318917688476388,0.0320358697809607,0.0322062269382761,0.0325172635630645,0.0326456222394181,205389824.0
0.0191344148540572,0.0303263038794904,0.0308094014782176,0.0310029433190102,0.0314230891191633,0.031481817947717,0.0316576123502396,0.0320687582202691,0.032099387594018,206438400.0
0.0195303817775883,0.0304471295525982,0.030980351818525,0.03129984108206,0.0317401145708397,0.0318712520534254,0.0319798991216491,0.0323597429994711,0.0324766780177521,207486976.0
0.0217345868019778,0.0318273792142845,0.0321899575506265,0.0324805418282566,0.032802623004309,0.0328627584097016,0.0330233030087386,0.033281503930885,0.0332250443716728,208535552.0
0.0258105503752091,0.0312179272112834,0.0317399705456999,0.0319887885019092,0.0323079490366536,0.0324008828757816,0.032523342225285,0.0327517756895216,0.0328422671864372,209584128.0
0.0232746719561148,0.0311780339597457,0.0316843343281401,0.0319511052750005,0.0321734659971276,0.0322879678934123,0.0324645251052238,0.0326765698232249,0.0328321512197425,210632704.0
0.021733912974205,0.0309634735121723,0.0316691673052138,0.0319289816807932,0.0321652181745309,0.0322383481725705,0.0324213348337341,0.0326569097507991,0.0328417168634618,211681280.0
0.0202492872996163,0.0303946223698256,0.0311942247053894,0.0314529962038609,0.0318191722184786,0.0319091765068298,0.0321607604626977,0.0324340974176425,0.0326363150813919,212729856.0
0.0217875459602987,0.0306549515869318,0.0316736119489328,0.0320331666219042,0.0324657429084364,0.0325140996765258,0.0327099382879417,0.0330744045418748,0.0332982505132129,213778432.0
0.0207519164960342,0.0307178579417913,0.0315520194669791,0.0318318487876557,0.0320907300375493,0.0322008173411668,0.0323520679027875,0.0327077486834053,0.032842608281442,214827008.0
0.0209844432165601,0.0306085994540675,0.0318614779661212,0.0319086030957054,0.0323080322723881,0.0323380214842945,0.0325127171353022,0.0329066374014379,0.0330272550326925,215875584.0
0.0197871058876503,0.0300729411690942,0.0311510858436481,0.0312530443488037,0.0315096888234861,0.03164470296963,0.0317639336921532,0.032147905260849,0.0322584011873772,216924160.0
0.0193711869267219,0.0299158062338586,0.0308943128834195,0.0310437711163598,0.03126222954644,0.031365153885702,0.0315549541730562,0.0318415381165981,0.0319863942127014,217972736.0
0.0185920324100848,0.0299086814522621,0.0307131716360661,0.0308968906394758,0.0311532017660798,0.0312590820450681,0.0314648924628336,0.0317241471336603,0.0318869283726108,219021312.0
0.0187651267237363,0.0300561227723895,0.0309415529171632,0.031078539654221,0.0313782839513153,0.0314873288253494,0.0317392270197192,0.0319581011348128,0.0321595224703496,220069888.0
0.0231232761386482,0.0302198511026769,0.0310345494498812,0.0312612521720955,0.0315101294982597,0.0315873724808071,0.0319003106618781,0.032000175586003,0.0322427080554338,221118464.0
0.0215627423943801,0.030221432467921,0.0310482009003561,0.031279020909122,0.0315152331823192,0.0316226868624376,0.0318970055115649,0.0321088279141276,0.0323063415280268,222167040.0
0.0217979579926393,0.0299959844080723,0.0309082166602214,0.0311496159824984,0.0314515027967136,0.0315220604983412,0.0317958653336976,0.0320740376836701,0.032298925369545,223215616.0
0.0198549670979808,0.0296846679463047,0.0307592167208592,0.0308672140734025,0.0311557939185222,0.031272703193001,0.0315009227204429,0.0318176614705048,0.0320014930514316,224264192.0
0.0189796325691258,0.0295315186984368,0.0305243653555711,0.0307887395569,0.0309461313254396,0.0310828040204306,0.0312652244323545,0.0315773607523899,0.0318326975776663,225312768.0
0.0188844116840618,0.0296333100426708,0.030697849454979,0.0308437949840383,0.0310785674932976,0.0311729231308827,0.0313896178779032,0.0317971524462928,0.0319992186314816,226361344.0
0.0191555454613694,0.0294698068762081,0.030701189705481,0.0307900480391659,0.0310885998176226,0.0311998842945163,0.0314864598004532,0.0318066088788623,0.0319306176993725,227409920.0
0.0195111875996951,0.0300426279139646,0.0308553266494223,0.0309994389967162,0.0312714734458272,0.0312646295274528,0.031575568382368,0.0318669985201415,0.032036037971252,228458496.0
0.0193337100379647,0.0299568009069625,0.0308578986286495,0.0310952952929356,0.0313442558687599,0.031416975117983,0.0316992701910066,0.0319648855907945,0.0320998587855069,229507072.0
0.0208341121118754,0.0301014827783437,0.0315732156663822,0.0319363731358457,0.0319270130565599,0.0320836325025864,0.0322135576020741,0.0325750552854551,0.0325721543852671,230555648.0
0.029894252093707,0.0302519411889479,0.0319515886619531,0.0321476215230429,0.032423828371904,0.0325989062357101,0.0328437649166118,0.0331898477296835,0.0332343003066472,231604224.0
0.0243634855235986,0.0298132982625447,0.030947830104075,0.0311934676819544,0.0313373173666704,0.0314901978904084,0.0317309024038677,0.032054851595104,0.0321209049926247,232652800.0
0.023252999123701,0.0303111315033774,0.0309422246854713,0.0312037500020613,0.0315711630082482,0.0316841371920742,0.0319594969154777,0.0322653384971321,0.032384594490431,233701376.0
0.0213267615495962,0.030180678529637,0.0308388326188529,0.0309722933186466,0.0310992468866881,0.0313396897448617,0.0314794846401304,0.0317035538190454,0.0320425413351765,234749952.0
0.0201106517791172,0.0304885296216095,0.0312472136626941,0.0313955800241914,0.0316676898287324,0.0317923741555967,0.031945185389404,0.0321690531936213,0.0324595574190969,235798528.0
0.0219837426781366,0.0307325792531413,0.0315788221513381,0.0316913776848061,0.0319220903509153,0.0319708482432741,0.0321818430107258,0.0324153014703057,0.0327135438050207,236847104.0
0.0192825989618753,0.0301173327972611,0.0307778250875647,0.0309149211646786,0.0311363989111429,0.031262903896887,0.031591731502683,0.0316416513762604,0.0319592301709143,237895680.0
0.0199909708373176,0.0301282721812586,0.0308915423454133,0.0310480668396587,0.0313208521155836,0.03145274494485,0.0316817254792009,0.0318521561394994,0.0320679331651671,238944256.0
0.0207414168354087,0.0299347210330297,0.0310422270671172,0.031192116402131,0.0315553587301732,0.0316319892773823,0.031891281578459,0.0321816095297964,0.0322603048052064,239992832.0
0.0208095045505073,0.0307267578146124,0.0313464074917457,0.03169423153626,0.0319994745961904,0.0318952025209763,0.0321983503418751,0.0325286295804099,0.0326755431128378,241041408.0
0.0213506023271931,0.0306084272365403,0.0311321703512381,0.0313128847535802,0.0315927128400444,0.0315537727119971,0.0318587643214855,0.0322405519233502,0.0323797768271384,242089984.0
0.0205403709254688,0.030192890433005,0.0308656028369521,0.0310937110288119,0.031332654464048,0.0313304576398158,0.0316914653931455,0.0320575968497175,0.0321761782425849,243138560.0
0.0214600774194809,0.0301892837720769,0.031162334926896,0.0314040323696124,0.0317402191250532,0.0317449303031575,0.0320418793039717,0.0323596142765471,0.0325418246516688,244187136.0
0.0216099017633007,0.030356278001649,0.0307878965253495,0.0312803643743985,0.0312887005403145,0.0314038411557978,0.0316956052222449,0.0319327019421551,0.0320844027017108,245235712.0
0.0214471422768138,0.0301840758469615,0.0309511535671781,0.0313130354037281,0.0314417120016864,0.0315594327092322,0.031877015234957,0.0321047090127216,0.0322692380654092,246284288.0
0.021634337337638,0.0303579562602894,0.0311282761796032,0.031429724651098,0.0315581267673398,0.0316865736812428,0.0319401661316205,0.0322458934105508,0.0323851772302029,247332864.0
0.0310472086230044,0.0304586539640256,0.0314309653095263,0.0315756936905382,0.0317402894595575,0.0318812147811092,0.0320774932582998,0.0322952663559254,0.032468974250239,248381440.0
0.0253878275011541,0.030444632593504,0.0317621016975172,0.0319281923292874,0.0320836232502913,0.0321691863752919,0.0323553542236399,0.0326078525761036,0.0328495146869032,249430016.0
0.0237323270218849,0.0299313940722303,0.0313800941271547,0.0315053153171538,0.0317571219752061,0.0318103790540257,0.032024514423803,0.0323633584667875,0.0325338271527691,250478592.0
0.0232798532136917,0.0297630492905058,0.0309459667212249,0.0312121523238419,0.0315070646231287,0.0315870504954833,0.0318325201655405,0.0321806331867791,0.0324102802708349,251527168.0
0.022088648775649,0.0296053266306359,0.0310414120334625,0.0312863315302728,0.0314783160748538,0.0316347131569871,0.0318963249516972,0.0321738122848081,0.0323741200633149,252575744.0
0.0210716482373237,0.0296304800624469,0.0311411816516637,0.0313546074012219,0.0315661917061833,0.0317312044123653,0.0319465483224634,0.0321908667160773,0.032328282821541,253624320.0
0.0233240714357375,0.0289723843840171,0.0307087084223389,0.0309622750346511,0.0311133927941932,0.0312190536891342,0.0314677660662056,0.0316405258811366,0.0320085554214144,254672896.0
0.0216535986431478,0.0285905109970474,0.0307724320302188,0.0310707174571677,0.0313289701611108,0.0313884707408607,0.0316045137742221,0.0318890642244046,0.0321834071920228,255721472.0
0.0214649972055374,0.0281338782175731,0.0310931388740628,0.0313888568596206,0.031745484827474,0.0317783457347482,0.0319684931387036,0.03236732910665,0.0325991205595886,256770048.0
0.0214174535365908,0.0241575155935859,0.03113236075664,0.0314385110594909,0.0316339613787905,0.0317273377035423,0.0319601447010799,0.0323107293774293,0.032484644637652,257818624.0
0.0220382928968473,0.0232213115583943,0.0310915940554163,0.0313837138045867,0.0316817832138426,0.031762913547673,0.0320063885611675,0.0323051481957041,0.0324214555254319,258867200.0
0.0235119009450576,0.0214701711332344,0.0313481245712052,0.0315539865309516,0.0318783762378636,0.0319533016198467,0.0322410995295833,0.0325717109945815,0.0326985515619684,259915776.0
0.0223088587664316,0.0216951280432712,0.0313042795546655,0.0315959244278331,0.0318870683423252,0.0320708697494661,0.0323429205532466,0.0326381252958079,0.0327913288009846,260964352.0
0.0209778587814545,0.0219481253796702,0.0308978661094011,0.0311840025363991,0.0314226639102683,0.0315326266838508,0.0317464212460117,0.0320488885916123,0.0323190713292699,262012928.0
0.0260171286536442,0.0203770604816022,0.0311175301270634,0.031310707220367,0.0315953886424891,0.031610086602638,0.0319063459775247,0.0321911313075249,0.0324032486412098,263061504.0
0.0245161509028666,0.0229596281839878,0.0317702170261219,0.0320521667047994,0.0322339079487021,0.0322049558374632,0.0325326165776152,0.0326530263045641,0.0327761766032959,264110080.0
0.0226771508287187,0.0230640410653487,0.0313043951888121,0.0316288917980917,0.0318066771679965,0.0318814404414767,0.0321748513092944,0.0323616005589173,0.0324946342267883,265158656.0
0.0222979389568565,0.0217362127836413,0.0313054595092553,0.0315548721562985,0.0317681839492841,0.0318474602007207,0.0320787502135013,0.0322466846609913,0.0323788783628887,266207232.0
0.0236916745300291,0.0241904616175029,0.0314049037148365,0.0316007146542848,0.0318433510972521,0.0319298962157635,0.0321326850754605,0.0322973234606187,0.0324903055617782,267255808.0
0.0223407083300351,0.021755024967985,0.0308183136383597,0.0309289940598398,0.0311447791240345,0.0312267611747815,0.0314800403467111,0.0316051091081102,0.0318545847927318,268304384.0
0.0207573449759482,0.0213288376993917,0.0308415984262975,0.0310152110160782,0.0312721784900491,0.0314017084899461,0.0316573530163016,0.0319524945232371,0.032159276296436,269352960.0
0.0218615929856299,0.0205023768800985,0.030876052635409,0.0310430830568767,0.0313008045648964,0.0314257367284554,0.0316694266957862,0.0319611047165145,0.0321585517325695,270401536.0
0.0197181267328261,0.0189761042350774,0.0304333377045877,0.0306401823759424,0.0308138769986943,0.0309448660702237,0.0311727365410736,0.031513428723144,0.0316951442484406,271450112.0
0.0195649775508641,0.0207897502806904,0.0302029687619451,0.0303946748897606,0.0305756919519461,0.0307734780654673,0.0310052982497419,0.0312561320316431,0.0314582763226999,272498688.0
0.0219107934655546,0.0218209756477237,0.030889974333656,0.0310616873465564,0.0313068010129708,0.0314448114805104,0.0316633961612088,0.0318996963178931,0.0321418563828951,273547264.0
0.0239751429022252,0.0234088563329756,0.0315477668234766,0.0317214228343261,0.0318659104515203,0.0319031557228506,0.0321449864414385,0.0323850410568623,0.0326104050033333,274595840.0
0.0250315906808227,0.0237177014801293,0.0312007678170532,0.0314288765257245,0.0315654877627436,0.0316128789527386,0.0318293535961236,0.0321036805653526,0.0322842391904712,275644416.0
0.0259879389010593,0.0237161526681676,0.0309982650662228,0.0312066437709155,0.0313996059847148,0.0314522191456541,0.0316476282603306,0.031916646532414,0.0321039938716352,276692992.0
0.02693982092553,0.0223088390306479,0.0307500882414363,0.03098751725792,0.0311989338150755,0.0312383236150733,0.0315004876318952,0.0317883874586212,0.0319656808569163,277741568.0
0.0289183289086501,0.0238949272372248,0.0312981940044652,0.0315595815432027,0.0317941029097207,0.0318539620270724,0.0320906578780899,0.0323086945022636,0.0324548503703936,278790144.0
0.0289976732942303,0.0225458195228339,0.0313517115629559,0.0316145674562431,0.0318759596211496,0.0319305934424397,0.0322067483902816,0.0323456994099166,0.0325092441562346,279838720.0
0.0283929699169019,0.0217467897469282,0.0313434283990087,0.0315104794341314,0.0318192835083992,0.0317972775754926,0.0322076551437797,0.0323727365038169,0.0325642708303298,280887296.0
0.028387141091447,0.0219865374681591,0.0313151283094496,0.031532483018338,0.0318293606455818,0.0318168824641703,0.0321304287672252,0.0323399888079053,0.032553473281948,281935872.0
0.0279793556098247,0.0218509197442352,0.0309678674627945,0.0312619711418446,0.0314305656386263,0.0315420950814484,0.0318837953686818,0.0321682573159876,0.0323720731676063,282984448.0
0.0284769210623753,0.0249021977289825,0.0308097267965279,0.0311750219742206,0.0314018823570433,0.0314864603362678,0.0317789281696133,0.0320226975182862,0.0322341215282897,284033024.0
0.0270297188141471,0.0216709660417988,0.030486383590589,0.0307789915044976,0.0309488719511242,0.0310792724381982,0.0313704452931906,0.0315247222979948,0.0317377124190439,285081600.0
0.0282244121570649,0.0229437503058291,0.0319620897638251,0.0321342807630634,0.0323975673967704,0.0324067429995089,0.0326895337313426,0.0327317681262932,0.0330011943459565,286130176.0
0.0269030201206238,0.0242839661905455,0.0314156816163385,0.0315912604515719,0.0318485009995154,0.0319660582291856,0.0321823840841657,0.0323929751341562,0.0326089480012682,287178752.0
0.0269855875034943,0.0236791708280288,0.0311915098135036,0.0313193582090222,0.0316553020639743,0.031733260335911,0.0319614428035917,0.032193513682734,0.0323996168121708,288227328.0
0.0264517515654273,0.0220034281144362,0.0310251492264053,0.0312226334632676,0.0316271771571797,0.0317176025521699,0.031984054433927,0.0322202826396877,0.0324537733815616,289275904.0
0.0240158084658238,0.0220899577428808,0.0308716494218598,0.0311482108221074,0.0315035054873308,0.031578401297924,0.0317939636049792,0.0320565966196981,0.0323257808696481,290324480.0
0.0222185840769336,0.0236917219678516,0.0311291241832619,0.0313777293555746,0.0316559222733418,0.0317892926785335,0.0320747925310395,0.0322566146616204,0.0325266192262993,291373056.0
0.0591232734701894,0.0252047696893391,0.0309887288976731,0.0312909895327095,0.0315165741938074,0.0316219688878946,0.0318457066252361,0.0322763026984564,0.0325659268799238,292421632.0
0.0389890864010583,0.0223036647679893,0.0310740174213559,0.031335216097355,0.0314132440188387,0.031632467430159,0.0318367458499734,0.0320700146869834,0.0323144876064267,293470208.0
0.0281908869502907,0.0215836789877458,0.030716789953883,0.0309130587092638,0.0311069059793581,0.0312095066886765,0.0315375763732823,0.0317547731407491,0.032049708470772,294518784.0
0.0233127420647921,0.0259344255760929,0.0306995623151339,0.0308870943467617,0.0311398431497032,0.0312794878324678,0.0315732819864467,0.0318062286976977,0.0320366939679137,295567360.0
0.0220188527307898,0.0228040997974883,0.0307917855848807,0.0310109318336248,0.0311782965355721,0.031362251527151,0.0315732142840482,0.0318354787381491,0.0320903855450625,296615936.0
0.0237609013419345,0.0211461715918188,0.0308300284753212,0.0311231196443438,0.031340674027483,0.0314830062722367,0.0317828397708464,0.032070817895333,0.0322801867071625,297664512.0
0.0240590626126028,0.0230744391938748,0.0308488556226079,0.0310214679946601,0.0312793713508448,0.0314400012510618,0.0317312573769355,0.031899127412637,0.0321666647465942,298713088.0
0.0257007106083381,0.0240866376216561,0.0303866893539818,0.0308194959665387,0.0312067527546684,0.0313428213307063,0.0315353861887586,0.0318615656588474,0.0321907444284318,299761664.0
0.0253411866196864,0.0254906090972498,0.0305045103897647,0.0307866501686498,0.0310640892125268,0.0311955447052319,0.0314546651611393,0.0317639166610439,0.032010458707112,300810240.0
0.0251314015795227,0.0272973082526363,0.0305154913226761,0.0306528927324972,0.0309307565036962,0.031096778378109,0.0313438072537216,0.0316816800334552,0.0318675228949874,301858816.0
0.0258209709877489,0.0286803327284175,0.0304491228019196,0.0306057226627449,0.0308487019063805,0.031006435647716,0.0312412505837695,0.0315528329957772,0.0318238586930676,302907392.0
0.0260062750828622,0.0295454537387648,0.030781988360236,0.030971192045479,0.0312695789397644,0.0314351128265807,0.0315468597159989,0.0317926408970976,0.0320929084344826,303955968.0
0.0267802650308786,0.0306998870281357,0.0315801353791107,0.0318606683231736,0.0319758778095685,0.0322361026816342,0.0323390414439741,0.0325349458617281,0.0327260708622198,305004544.0
0.0258970086562722,0.0302680463968703,0.0309929746036106,0.0312606013003659,0.0314602979287724,0.0316901959907399,0.0318233842712195,0.0320004057666813,0.032181277414762,306053120.0
0.0250786046081825,0.0300833654343579,0.0312309158416774,0.0313634942563211,0.0315615505360176,0.0317330345725708,0.0319488172760382,0.0320685254673736,0.0323149522347266,307101696.0
0.0253429993313572,0.0295078147545205,0.0310578292892469,0.0312639509932118,0.031547569129994,0.0317854277896728,0.0319918772841878,0.0321327992846854,0.0323716736189034,308150272.0
0.0258445480501662,0.029643880593019,0.0311350553624874,0.031386362279252,0.0316887928267968,0.0318518947863502,0.0320123232287857,0.0323059943104926,0.0324570685054613,309198848.0
0.0228134403768186,0.0292366800915386,0.0306081125211241,0.0308597944129485,0.0311165061826831,0.0313181195434889,0.0315337294406043,0.0317886365843387,0.0319385751796639,310247424.0
0.0214895443440975,0.0286967066159439,0.0312421445584059,0.0313399973983058,0.0316284941998782,0.03179868441209,0.0321310051563554,0.0324378854728028,0.0326127167648512,311296000.0
0.0205488645196706,0.0293932576219534,0.0309365174192071,0.0311539918047432,0.0313025242893726,0.0315369523137052,0.0318321623297121,0.0321022171127937,0.032281461164675,312344576.0
0.0370119341045991,0.0298999632020937,0.0308993927398264,0.0312241911819698,0.0313612192525878,0.0316387045666197,0.0318883545891238,0.0321709779822896,0.032350539691906,313393152.0
0.0270217050031013,0.0293333134735696,0.0308206911762028,0.0310831079225302,0.0313557408578403,0.0315955804429759,0.031808801005075,0.0320616553437744,0.0321131737419271,314441728.0
0.0222768619738612,0.029207580496126,0.0306482404286399,0.0308813634311437,0.0311164894986752,0.0313363048132414,0.031592102726196,0.0319568143641966,0.0320723009054016,315490304.0
0.0227737195830838,0.029764817448583,0.0306675506663687,0.0309253016012549,0.0312458612913192,0.0314053432492491,0.0316460533091896,0.0319771003651627,0.0322324088188087,316538880.0
0.0218550568467029,0.0299477490495278,0.0309148541605654,0.0311629445054948,0.0314669218358546,0.0316799276246665,0.0318254972820219,0.0322591001504663,0.032500258384748,317587456.0
0.0209389024424378,0.0294823100274122,0.0301830358314604,0.0304257575769632,0.0305995214952602,0.0309271213002025,0.0310556308838097,0.0313989422452451,0.0315585968636491,318636032.0
0.0224274235317023,0.0296707578676599,0.0305627053359195,0.0307235421786412,0.0310269044823236,0.0311904156747966,0.0313309085325582,0.0316334262108803,0.0318250643831003,319684608.0
0.0211635654096261,0.0295347653665968,0.0304847215180121,0.0306766099383286,0.0309224012363347,0.0311503111468508,0.0313514540322712,0.0316289666849374,0.031794489677822,320733184.0
0.0197612034740276,0.029698549227855,0.0304548733340959,0.0306754555130924,0.0308645160430864,0.0311297745951391,0.0313332450751508,0.0315333606579899,0.0317608981113013,321781760.0
0.021419956657401,0.0300007334063159,0.0307702306860317,0.0308967137498123,0.0310899139162995,0.031322336268841,0.0315271782310826,0.0317334719885885,0.0319512433697966,322830336.0
0.0206531171367125,0.0300204326440744,0.0306516567346269,0.0309236877492299,0.0311276590807784,0.0313198205443316,0.0315110952870062,0.0318377130175381,0.0321138027752532,323878912.0
0.0197931638293244,0.0298734717557754,0.0308563009886351,0.0310624702315146,0.0313981964430982,0.0315380344347205,0.0317301773138846,0.0319766681862249,0.0323255291057176,324927488.0
0.0221725152026999,0.0302344700564903,0.0311139081164403,0.0312166444232371,0.0314772765706864,0.0316190452404839,0.0318607084755104,0.0320262974238581,0.0323050844407353,325976064.0
0.0215945210849934,0.0300806122953674,0.0313695075235865,0.0313684086884214,0.0316889660244627,0.0318226680670192,0.0320002544822296,0.0322120222318265,0.032516297088875,327024640.0
0.0216634312915649,0.0301520309937487,0.031021020480598,0.0310915030357814,0.0313653937446794,0.031484416525265,0.0316687466652194,0.0319511496955202,0.0322278217160769,328073216.0
0.021734030092649,0.0302295483446364,0.0311409771038119,0.0313118934540736,0.0315350755536417,0.0316723430656892,0.0318009191230435,0.0321015723761939,0.0323208477687869,329121792.0
0.020247689035978,0.0300373129445435,0.0307547792590173,0.030943503412544,0.0311424609017302,0.0313351719704022,0.0314655494429418,0.0317609109340619,0.0319482078945653,330170368.0
0.0216132256003449,0.0299499757537306,0.0307667147267119,0.0310230906098779,0.0312089951580727,0.0313208553506309,0.0315216614175711,0.0317535523503279,0.031945274685622,331218944.0
0.0222440642670904,0.0304776195411414,0.0310867281580098,0.0313043901219813,0.0315749642375094,0.0316502304530826,0.0318657486820655,0.0320987148299443,0.0322461731308702,332267520.0
0.0212159939759033,0.0301382433610424,0.0310651847136084,0.0312225748546346,0.0315522419722369,0.031595060684119,0.0318214386296489,0.0321488047994488,0.0323459286031128,333316096.0
0.0228073476206787,0.0300322111689679,0.0309298113441498,0.03113671786822,0.031377918946817,0.0315129394123128,0.0316335733777393,0.0319415201920923,0.0322300644485652,334364672.0
0.0217260481020573,0.0299368068572696,0.030968036525251,0.0312857442708667,0.031412595847286,0.0316959140096689,0.0318084316226894,0.0320300600269762,0.0323106610163301,335413248.0
0.021840276437539,0.0298479393122998,0.0311122778916366,0.031476674656662,0.0317970337167567,0.0319476893740189,0.0321829912202087,0.0324724424053891,0.032648090317063,336461824.0
0.0231354787287802,0.0295750083401008,0.0308558289018276,0.0310900006719394,0.0313965831793937,0.0316943331905847,0.0319556238570077,0.0321947036022774,0.0323728360455296,337510400.0
0.0233949539853975,0.0293822276405594,0.0304498197539152,0.0307132089648625,0.0309003593821124,0.0312671815652969,0.0314350891147187,0.031656072367471,0.0318768024554382,338558976.0
0.0217554739511929,0.0295752094592701,0.0307949022404105,0.0310224597411344,0.0312079024711646,0.0315068217763961,0.0316686173545385,0.0319541789984909,0.0321847181822126,339607552.0
0.0216269103262286,0.0294561140937631,0.0307031574200466,0.0309313007199262,0.0311886808474559,0.0314354488079578,0.0316018606358301,0.0318764515417917,0.0320937233073147,340656128.0
0.0234554000856211,0.0291995562962206,0.0303415806269086,0.0306857867416488,0.0309459953854331,0.0310920011910215,0.0313305098008876,0.0316824071207693,0.0318768289885238,341704704.0
0.0212375084266925,0.0290596647362665,0.0301441597404796,0.0304075687317424,0.0306529810329203,0.0308351163150079,0.0310211306160572,0.0313973024536694,0.0316090008716441,342753280.0
0.0199625599362385,0.029395017502246,0.0304240002588787,0.0307081473588135,0.0308848786006333,0.0310475127936009,0.0313045817288697,0.0316010195786518,0.0318497131814886,343801856.0
0.0211876349140173,0.0295766497540164,0.0305644876935262,0.0308642229795051,0.031104502213496,0.0313330781728328,0.0315521669970423,0.0318365750846645,0.0320304860944712,344850432.0
0.0212316688889744,0.0300282937729203,0.0309912584562191,0.0311629413991964,0.0313887395622819,0.0316189567133933,0.0317580464028552,0.0320294062613139,0.032233326026557,345899008.0
0.0210625198108197,0.0300176632252257,0.0310647340411488,0.0312725741132992,0.0315303124816462,0.0317988117478862,0.0319447585713483,0.0323328492700402,0.0324598580046286,346947584.0
0.0224265365114927,0.0299766214860936,0.0311491201591761,0.0313789913289198,0.0315800976172707,0.0317882774990089,0.0319559459274817,0.0322012643098505,0.0323925647608334,347996160.0
0.0251820423732757,0.0307149329370985,0.0316209574675695,0.0319585890438382,0.0323932150461088,0.032445445220733,0.0327275133076215,0.0329389703810051,0.0330417619879988,349044736.0
0.0221818080683827,0.0302430261466269,0.0310654549616642,0.0312793067155393,0.0315649974201028,0.0317175851817251,0.0320000126184475,0.0323105222254909,0.0323813249287976,350093312.0
0.0222394909034311,0.0298089850963833,0.0303345286631617,0.030564333240594,0.0308280046584161,0.0309743712497413,0.0311881405846005,0.0315466211497742,0.031651737584073,351141888.0
0.0220886392181187,0.0297812912748099,0.0305737965446727,0.0306890601865478,0.0309612173364535,0.03117152763668,0.0313095557310047,0.0317212243258932,0.0319078371144327,352190464.0
0.0209758252667918,0.0299643594839096,0.0306064961797007,0.0307961616020415,0.0309818787388987,0.0311740846100613,0.0313963012207479,0.0317009097278107,0.0318821031708018,353239040.0
0.0207209218674666,0.0293757868964433,0.030164144483507,0.0302992662092553,0.0305097238105032,0.0306366535233042,0.0308760245049462,0.0312033931881183,0.0314380813443907,354287616.0
0.0206437196773174,0.0297613558376311,0.0305772458748521,0.0307393173525982,0.0310319170793639,0.0311042369508038,0.0312563082528345,0.0315756706133481,0.0318701932233695,355336192.0
0.0202662363743723,0.0299178019640087,0.0307205765315146,0.0308827891399588,0.0310911365072303,0.0312316380989198,0.0313705454743023,0.0317346370585261,0.0319163815131844,356384768.0
0.0223670264753669,0.0300275633348643,0.0309999454204366,0.0311824112857444,0.0314831554999139,0.0315912366187395,0.03166629686833,0.0319959740523247,0.0322306406225294,357433344.0
0.0228799077706024,0.0295905091918319,0.0306369848268293,0.0309407101807526,0.0312558509464157,0.0313010448726923,0.031421914398077,0.0318665520938112,0.032151581184344,358481920.0
0.0214074523665748,0.0295673354122444,0.0304978359350096,0.0307844181476797,0.0309838151586598,0.0310873012126937,0.0313113265109076,0.031616345872078,0.0318567591837428,359530496.0
0.0263049159903447,0.0311639926658771,0.0321586327557032,0.0322987741290909,0.0326212747967514,0.0327804477453954,0.032841431367994,0.0329517241962719,0.0331077141280662,360579072.0
0.0237242423350175,0.0299986360260199,0.0312359877826901,0.0313692403241685,0.031639789744033,0.0317727959499124,0.0318665301519635,0.0321212487492942,0.032337135335589,361627648.0
0.0220107497823516,0.0297742468137716,0.0310430678055749,0.0312849252126957,0.0315717354187436,0.0317059400849224,0.0318746800580622,0.032165866448183,0.0324075066848519,362676224.0
0.0210607501766224,0.0296079479539977,0.03072431322565,0.0310085241969597,0.0312750594575736,0.031418649451071,0.031577354811579,0.0318452325233316,0.032080733840859,363724800.0
0.0218597940678963,0.0284482520264678,0.0307166157868023,0.0310566291822081,0.0312322757149504,0.0314164506128102,0.031588464301303,0.031962209406917,0.0320963308538973,364773376.0
0.0222421247301284,0.027488752277806,0.0304252454368529,0.0306355309045853,0.0307821290073179,0.0309387049566045,0.0310520712641253,0.0314149563329541,0.0315428212446957,365821952.0
0.0241314245282502,0.0272266152362597,0.0304527704282729,0.0307301109808952,0.0308748154653798,0.0309595388790137,0.0310850914745218,0.0314843060978811,0.0316514663479223,366870528.0
0.0233730877696916,0.0236482161586767,0.030250146643029,0.0305202805513277,0.0305980540222769,0.0307411289523127,0.0309941008775773,0.0313344738711198,0.0314580123912043,367919104.0
0.0217564450084887,0.0658739277872088,0.0305413043278983,0.0309103735295004,0.0311227786991419,0.031322266847396,0.0314874827906162,0.0317202523017565,0.0318312698995444,368967680.0
0.0207942384049158,0.0407317999639929,0.0305268530810142,0.030808248023543,0.031003653615883,0.0311816092285037,0.0314314659707084,0.0316707331520636,0.0318250049847052,370016256.0
0.0294566487304797,0.0287866970468968,0.0307022607457769,0.0309435410550997,0.0311327015907421,0.0312450723574817,0.0314122734602458,0.0317459305665055,0.0319237703928195,371064832.0
0.0248444526161963,0.0228097292566999,0.0308180430224603,0.0310755102958165,0.0312630589083261,0.0313747678809493,0.0315466131089214,0.0319646715144892,0.0321101078067641,372113408.0
0.0230320151282456,0.0212588004288427,0.0306298154066535,0.0309174252239804,0.0311090694256338,0.0312199194412991,0.0314695918469669,0.0317380804082045,0.0319742307650258,373161984.0
0.0239305980197144,0.0210863934590097,0.0305060892661676,0.0307639867781569,0.0309816184211627,0.0310248263394616,0.0313074276551128,0.031638249916846,0.0318428337865675,374210560.0
0.0239038076098537,0.0218594533271429,0.0302944238911204,0.0306441892295563,0.0308881958359904,0.0309139898154031,0.0311194762937486,0.0315444302623542,0.0318526879098814,375259136.0
0.0259993253199148,0.0203588787872014,0.0301822507595088,0.0305265996783715,0.030774729203901,0.0307898473979478,0.0309919785883158,0.0314825205537215,0.0318033635689219,376307712.0
0.025755063161149,0.0207488870451061,0.0302055808636082,0.0305476648822298,0.0306711634008692,0.0307872709379317,0.0309001671237811,0.0313142561556167,0.0315285369790295,377356288.0
0.0264146553798984,0.0271376389180227,0.0302830093966192,0.0306450554214353,0.0307475835710071,0.0308766357846916,0.031016738065236,0.0314911559791001,0.0317824170011629,378404864.0
0.027389261987034,0.0231857355269096,0.0303204347126814,0.0306723377224025,0.0307579890206109,0.0308385413263172,0.0311519284288849,0.0315282266870455,0.0317700944850022,379453440.0
0.026848917884739,0.0220516687051605,0.0302697768774197,0.0304754114953784,0.0307038897804742,0.0307711733566686,0.0310404246916753,0.0314265692748286,0.031620658562043,380502016.0
0.0260160649483957,0.0234913867794548,0.0300760452805243,0.0303700035094275,0.03059064439348,0.0307751585760198,0.0309724557335367,0.0314613347012627,0.0317201482134355,381550592.0
0.0259284987258691,0.0244319301512377,0.0304188177540045,0.030555167683912,0.0307384423484981,0.030968152407233,0.0310512777013177,0.031603423369866,0.0317805399188048,382599168.0
0.0269281554573664,0.026196301562912,0.0308562968201508,0.03103762375263,0.0313715688670963,0.0316119661795219,0.0317207051238713,0.0321788403456118,0.032359884539676,383647744.0
0.0275871030789558,0.0279333175263438,0.030832069194668,0.0310808013848842,0.0314203992379352,0.031661582284526,0.0317490118454543,0.0321711426260424,0.0322817179607512,384696320.0
0.0283025383850904,0.0287113987426774,0.0307350271450248,0.0309100059654504,0.0312487710213981,0.0314480900358935,0.0316309919064565,0.0319323862732625,0.0321000827127278,385744896.0
0.0280393153379843,0.0290673680862196,0.0305718901135904,0.0310342182336345,0.0312262365567844,0.03136762117802,0.0315264253618977,0.0318667025685894,0.0321468978014379,386793472.0
0.0268046816786371,0.029500268785179,0.0305562340904465,0.0309661357163436,0.0312439464950641,0.0313393337550704,0.0315401467831264,0.0319329553008371,0.0321460648818209,387842048.0
0.0263352449039738,0.0295559328114094,0.0305952357718939,0.031053039732528,0.0313298535060922,0.0313516880334886,0.0316118368581598,0.031930086049452,0.0321786153785086,388890624.0
0.0268200588872095,0.0299208141895682,0.0310228281949756,0.031319198907888,0.0316447159504909,0.0317492832870022,0.0318877768554123,0.0322662335053158,0.032477668100183,389939200.0
0.0263466206143329,0.0292867140860632,0.0308417799564598,0.031108035594958,0.0313888951319465,0.0315074275002248,0.0317071544397787,0.0320609157986974,0.0322032545624101,390987776.0
0.0263692962353442,0.029255228956107,0.0304840444893835,0.0308670759577244,0.0310265102946762,0.0311650115408185,0.0313548063123681,0.0317919171456265,0.0319291582762163,392036352.0
0.0265282030391203,0.0295736225791591,0.0304026871607302,0.0306773523056849,0.0308370514568688,0.0310052457902671,0.0312397353914607,0.0315264775903904,0.0316930732905348,393084928.0
0.026951240896558,0.0303329049844452,0.0308634195320605,0.0311927107256821,0.031374184357971,0.0315506910758138,0.0317610737218076,0.0320350087956529,0.0322093434273938,394133504.0
0.0265515775230403,0.0298379923800085,0.0307930467572211,0.0312935794285024,0.0314697781293839,0.031607654217726,0.0317765349663105,0.0320406168587973,0.0322089265853037,395182080.0
0.0260972302778003,0.0271528281097339,0.0308889784811138,0.0311510763387424,0.0313513069271668,0.0314969254155188,0.0316173818964166,0.0319457251522923,0.0322003027334744,396230656.0
0.0259773971698402,0.0282306164416038,0.030208439610809,0.0306333776225915,0.0307494464725069,0.0309514878997817,0.0311118556687435,0.031333282214601,0.0315747343890336,397279232.0
0.0266545497905074,0.0290372062430959,0.030203475173518,0.0303717026318247,0.0305714601382519,0.0307644219477779,0.0309634081338445,0.031273687070707,0.0315277543362213,398327808.0
0.0281513924291162,0.029491327142029,0.0306561554427966,0.0309121959758368,0.031057677870239,0.0312183920929733,0.0315256613897581,0.0317742143750685,0.0320307279227292,399376384.0
0.0276656055147661,0.0296438743349457,0.0302942973850182,0.0306137724271698,0.0307815799888199,0.0309006484543235,0.0312014860862145,0.031502187670792,0.0318129045068281,400424960.0
0.0272544667718417,0.0298281459598016,0.0305284783854092,0.0308485551948986,0.0309540842859062,0.0310968321906999,0.031346001001877,0.0316779038168613,0.0319485040902623,401473536.0
0.0275860749481919,0.0298722096948957,0.0304287923804921,0.0307442126435856,0.0308257410868064,0.0310003698417283,0.0312579573555203,0.0315662632811876,0.0317538460045818,402522112.0
0.0278072647898794,0.0301966848432588,0.0307586467977365,0.0310545037320663,0.0313153022251554,0.0314882703398037,0.0317352489314184,0.0319702518695996,0.0322342834100009,403570688.0
0.0262148441821039,0.029438410635271,0.0302861842868725,0.0304304116781259,0.0306748420607064,0.0307961845906758,0.0310936151410989,0.0311222302523456,0.031409407157445,404619264.0
0.0259028964713066,0.0296621204964708,0.0304005466206868,0.0306338685286891,0.0308173060720669,0.0309646313146841,0.0311827580613817,0.0313252491308849,0.0315952739361644,405667840.0
0.0257544085867628,0.0299177809458171,0.030226843608121,0.0305046187109178,0.0307502562331908,0.0308094190933352,0.0310817600778204,0.0313386424160798,0.0315853148074805,406716416.0
0.0228753274548761,0.0300311598381,0.0301671494681139,0.0305346627417418,0.0307052844279881,0.030806038460535,0.0310730085517695,0.031294147982041,0.0315384369031518,407764992.0
0.0219333338672276,0.0317757149885394,0.0312324231931815,0.0319479054154561,0.0321060400959787,0.0320749040352315,0.0323042370749379,0.0325104163655837,0.0324275469251438,408813568.0
0.0201700925421891,0.030919947740947,0.0306629385088508,0.0311521311447822,0.0313343368722467,0.031277179700981,0.0315925555488896,0.0317877418209711,0.0317473939541957,409862144.0
0.0462999157404987,0.0304218898924761,0.0307921243476184,0.0310111139513951,0.0313298553354277,0.031400470054572,0.0316017550508892,0.0319157186354001,0.0319768975915502,410910720.0
0.0310965338620587,0.0301003649563875,0.0304506028824702,0.0308565246213426,0.0310182711172468,0.0311115933539595,0.0312668895860868,0.0316591085595289,0.0318911561490093,411959296.0
0.0252811866761765,0.0301106715441388,0.0306334541556067,0.0309050898203725,0.0311162048050943,0.0312664317877156,0.031404263831196,0.0317448139986594,0.0320432652593152,413007872.0
0.0217031144977371,0.030340100352498,0.0307722105367395,0.0311051120583948,0.0312990315739901,0.0314336416766575,0.0315628273074913,0.0319147363703051,0.0321094384819515,414056448.0
0.0240385205239435,0.0303600927315811,0.030550718060802,0.0309909841778246,0.0311275838183656,0.031275521846887,0.0313969579356455,0.0317058038165469,0.0318484339133028,415105024.0
0.0208574444398472,0.0304594204511572,0.0307570098597162,0.0312190930725319,0.0314117319070942,0.0316141470682007,0.0317297069737088,0.0321056505764672,0.0322209873803021,416153600.0
0.0186354585163389,0.0301902534781063,0.0305063397938188,0.0310044530496588,0.0310973312300268,0.0313323829030683,0.0314025196437424,0.0318663715434645,0.0319974449280679,417202176.0
0.0201776396568911,0.0297461915000361,0.0304127609980193,0.0307814236589069,0.0310062147474201,0.0311757065209592,0.0312838920953067,0.0317542869156884,0.0318466307969778,418250752.0
0.0240713607562729,0.0290143405638179,0.030611096633081,0.0308109885011014,0.0311562742936567,0.0313175525443178,0.0315785013885394,0.0319268302771591,0.0321528797225102,419299328.0
0.0212807957104418,0.0295005398612241,0.0305900837916157,0.0307818413676766,0.0310593660870172,0.0312179429420044,0.0313966887444801,0.0317722544895183,0.0320129281469158,420347904.0
0.019826346264361,0.0292789160644521,0.0300783600503216,0.0303669257537497,0.0305264091093827,0.0307119018379952,0.0309195322171125,0.0312893728204851,0.0315145309362794,421396480.0
0.0221782490616434,0.0299893574508781,0.0303998716098075,0.0307100444324797,0.0308292984018469,0.0310525435479534,0.0312280370481447,0.0314503648523631,0.0317548950808239,422445056.0
0.021504484862357,0.0302703899191198,0.0303613495042922,0.0307558118943366,0.0308555313845348,0.0310256466032093,0.031301871621988,0.0313686207505137,0.0315854600467777,423493632.0
0.0207767108456639,0.0302766951196579,0.0303039656932652,0.0307193443002299,0.030810267920289,0.0310042008638891,0.0312458811001885,0.0314314030394986,0.0316207043279456,424542208.0
0.0229559482075943,0.0300953210529281,0.030394239070788,0.0307553656310834,0.0308828713720011,0.0310447668597356,0.0312716892757469,0.0315402131669737,0.0317282791907214,425590784.0
0.0214446260128504,0.0305831064103341,0.0307885090349987,0.0311166897371906,0.0313468885781848,0.0315158351294823,0.0316472652752426,0.0320294937189925,0.0322112424162339,426639360.0
0.0202231778996232,0.0301863264574754,0.0304136946096457,0.0308544985927888,0.0310657794208568,0.0312305122133407,0.0313453070545805,0.0317757590709382,0.0320210746421074,427687936.0
0.022018660756302,0.03012977690916,0.030588420072915,0.0310299739230547,0.0311853749022504,0.0314200442044095,0.0315985433620518,0.0319135680346813,0.0321259289480077,428736512.0
0.0211870507162571,0.0303316244926091,0.0305239530105003,0.0310337100172476,0.0311303396381745,0.0313336372255362,0.0314867112717184,0.0317798949554128,0.0319462556142025,429785088.0
0.0194059519475579,0.0299113531632242,0.0301878941157762,0.0305733207610466,0.0307106504518692,0.0308613119586843,0.0309822777251975,0.0313500018678388,0.0314700532579627,430833664.0
0.0207880885529458,0.0298110865539817,0.0300668284718843,0.0304440591482926,0.0306473485345097,0.0307779560766884,0.0310000690614469,0.0312677119802574,0.0314476380062205,431882240.0
0.019498924780783,0.0296495521682753,0.0300818082156107,0.0303838139399195,0.0305382161942348,0.0307174542438124,0.0309501833739522,0.0312501229783465,0.0314260219192555,432930816.0
0.0191449416150137,0.0298549487376339,0.0301462689520083,0.0304024032316756,0.0305521068899445,0.0307250448262261,0.0309637553752781,0.0312300995211089,0.0315129189270759,433979392.0
0.0213242734456799,0.0300851720911327,0.0305177512631397,0.030516204377619,0.0307430191799308,0.0309181407439493,0.0311985887468517,0.0314687900354606,0.0317736151853215,435027968.0
0.0245564134163032,0.0302613757348091,0.0307212285258164,0.0307645243359643,0.0309969901524139,0.0311675429516922,0.0314143735856145,0.0316422842497697,0.0319464651514595,436076544.0
0.0219470328337137,0.0301295066151038,0.0305840689469272,0.0307649646303573,0.0310070574026382,0.0311509270307367,0.0313853168830439,0.031691333281749,0.0319210345680269,437125120.0
0.0221523675444813,0.0303316048295803,0.0308735128382292,0.0310909940104444,0.0312563229223626,0.0314887693195017,0.0316611860863946,0.0318662179647651,0.0320198172149435,438173696.0
0.0219126118035659,0.0299499503777179,0.0304644582738204,0.0306896942754963,0.030842719220645,0.031023777371569,0.0312244071152102,0.0314256246208532,0.0316389077066071,439222272.0
0.022910697276967,0.0302942173309998,0.0305605553994438,0.0308673820967663,0.030967020240191,0.0311376803099729,0.0313927828563397,0.0316130404829672,0.0318314984767976,440270848.0
0.0230664917655672,0.0302554025192,0.0305306578506956,0.0308128488970393,0.0309732867388742,0.0311030380666065,0.0312328729427429,0.0315429269105042,0.0317235473706992,441319424.0
0.0209984662670833,0.0300775436157453,0.0303108125219707,0.0306480222276148,0.0307509924277075,0.0307917105153107,0.0310083897608802,0.0313889895915908,0.0316235942847863,442368000.0
0.0198991240331998,0.0298512310457462,0.0302635958065571,0.030610954057738,0.0307184358589057,0.0308086701728355,0.0310344886878274,0.0313361561566552,0.0315961259458132,443416576.0
0.0206535373513634,0.029701064932954,0.0302756179879099,0.0306109579486473,0.0307360279138984,0.0308844659972911,0.0311410550449859,0.0314157742395977,0.0316736632512841,444465152.0
0.0198682550656167,0.0297927184197364,0.0302415356417491,0.030532495035868,0.0306647916672677,0.0308291524896386,0.0310546593951469,0.0313687840171148,0.0316454921626465,445513728.0
0.0202566079952998,0.0301783903585403,0.0305790266210831,0.0308107821788097,0.0309525781019553,0.0311707940076471,0.0313677632355335,0.0316861920837307,0.0319711028021284,446562304.0
0.0228368440721771,0.0304157528602346,0.0306713943464059,0.0309559160170805,0.0312069699488095,0.031505069329077,0.0317697149288476,0.0320941571535539,0.0323044928899262,447610880.0
0.0227792275177608,0.0296771023210517,0.030183329670752,0.030438240490747,0.0306279160242285,0.0308234489553838,0.0310969509443551,0.0313131403372621,0.0314939101780878,448659456.0
0.0207433464490955,0.0298624494938369,0.0303150105546538,0.0304409059993388,0.0306061908682686,0.0308662123527958,0.0311242066453352,0.0314293561600613,0.0315312186998837,449708032.0
0.0199118026774915,0.0299780717997906,0.0301897938957126,0.0304546141680062,0.0306759621987989,0.030856460869155,0.0309532221471495,0.031412550346204,0.0315762610546108,450756608.0
0.0225796156218544,0.030215974661666,0.0304908474738553,0.0307993306619912,0.0309803111498678,0.0311913679241347,0.0312664365428301,0.031635840006743,0.0318104196991203,451805184.0
0.0205195805351384,0.0300401243135123,0.0302120820534802,0.0305762940472855,0.03059687083687,0.0307918602078759,0.0311036950924799,0.0312778607721498,0.0316238822741149,452853760.0
0.0193040174578849,0.0297755114145471,0.0300298324278283,0.0303764807719237,0.0304388729394754,0.0306421658694547,0.0308776974220477,0.0311976816860522,0.0314832260063706,453902336.0
0.0218945177810998,0.0301555730108118,0.0305312234188759,0.0309128322968009,0.0309867351085583,0.0311640347689291,0.0313541792104344,0.0317003837032956,0.0319299867923765,454950912.0
0.022535053760688,0.0302474992202568,0.0305816119176965,0.0308268717189194,0.0309557828471382,0.0311371216252396,0.0313590809588482,0.0316505040130934,0.031880376049663,455999488.0
0.0246438578371606,0.0304031972699785,0.0306281558058073,0.030873976399976,0.0310261159844855,0.0311566506363426,0.0313225168677593,0.0316527420233647,0.0318604712976939,457048064.0
0.026284042217056,0.030348518161149,0.0304210921193862,0.0307042858255296,0.0308313734684218,0.0309898643214242,0.0311880467430961,0.0314968214159687,0.0316631554461482,458096640.0
0.0251083175801833,0.0302525252318239,0.0303951403779637,0.0306292408457591,0.0307978080512995,0.0309527439260848,0.0311396737568682,0.0314788122090438,0.0316148615825654,459145216.0
0.0267503320780197,0.0305089091989326,0.0308333679429119,0.0310174920286334,0.0312545460612532,0.0313464979273263,0.0315645141985568,0.0318718875007201,0.0321142073446751,460193792.0
0.0277162363557417,0.0302402776719593,0.030639252036384,0.0308132062045532,0.0309155319333551,0.0309983500561209,0.0312462733356432,0.0314980841331863,0.0316829884287834,461242368.0
0.0281979693933526,0.0304396417484414,0.0307456144911901,0.0309248344196775,0.031112752690935,0.031188087971066,0.0314834315910079,0.0316854036923837,0.0318765927968978,462290944.0
0.0284402645609875,0.0304374473415678,0.0305742426699825,0.0309014479241718,0.0309970638826607,0.0311289608781807,0.0314340615935195,0.0317279282747006,0.03197845019989,463339520.0
0.0280032071959028,0.0301028928842576,0.030366584235749,0.030657322638827,0.0307951569147466,0.0309642261045809,0.0311742809746199,0.0316001044481146,0.0318289880856513,464388096.0
0.0283052980771188,0.0301697715712801,0.0303037779153989,0.0305645212201264,0.0307471044156729,0.0308476856985507,0.0311757406758036,0.0315271531179123,0.0317515431545495,465436672.0
0.0320256810571016,0.0326512109286196,0.0325095345140301,0.0328660201116396,0.0329667441444485,0.0332574165929763,0.0333635251306874,0.0332831791110124,0.0335139482568859,466485248.0
0.030687648427251,0.031394102973074,0.0314357815713089,0.0317845811984932,0.0319475959935232,0.0322299930984481,0.0323820730340174,0.032472871917848,0.0325064398026049,467533824.0
0.0295733751713052,0.0307362738014908,0.0307234215751489,0.0310383141930895,0.0311605893049858,0.031376618694996,0.0315139592459644,0.0316902877407094,0.0317464116799622,468582400.0
0.0288671216919429,0.0306612507880554,0.0305918253593246,0.0308452733306088,0.031034142708988,0.031256506121027,0.0313692419241291,0.0316462066777954,0.0317658530467643,469630976.0
0.0286894924468997,0.0304462627262287,0.0304120659645696,0.0307211419789988,0.0308511345640872,0.0310731753214535,0.031227853633981,0.0314831266556386,0.0316253141459769,470679552.0
0.0286632338303925,0.0302082820207085,0.0301197213960836,0.0304053430556753,0.0305540196128713,0.030731549461898,0.0309031459132934,0.0311407027023138,0.0313666977433833,471728128.0
0.0287306229466498,0.030110886244486,0.0300415095827554,0.0304927036687482,0.0305676631395035,0.0307581713300033,0.0309563708772313,0.0312226242014319,0.031302537418826,472776704.0
0.0283788030442744,0.0301896035291305,0.0302682357351767,0.0307724965996915,0.030955578375062,0.0310547309866092,0.0313999681408232,0.0316356967483237,0.0317974349595226,473825280.0
0.0287206423206701,0.0303934225622589,0.0303905450960391,0.0308525099549379,0.0310236416698498,0.0311988329018424,0.0314038391528042,0.0315604576515294,0.0318750607836801,474873856.0
0.0285221295765824,0.0302700851948944,0.0303292178193923,0.0307144701080365,0.0308523129642507,0.031024895490471,0.0312018895207599,0.0315045078122187,0.0317159397089758,475922432.0
0.028359603805432,0.0299465621308429,0.0300102753852901,0.0303020473369381,0.0304064074516545,0.0305712902328687,0.0308197577326871,0.0310857313138032,0.0312582296100397,476971008.0
0.0288946184878991,0.0302014389284423,0.0300868292483238,0.0303821384806643,0.0304801098063712,0.0306553165133454,0.0309093077122855,0.0311896735063087,0.0313830172999272,478019584.0
0.0289621112677179,0.030072616470256,0.0301455328778697,0.0304944490963821,0.0306189193852307,0.0308088471499908,0.0309920573800647,0.0312820546890741,0.0316328509888832,479068160.0
0.0290138787494461,0.0303795729117584,0.0304049427889919,0.0308197258946599,0.0309129908446253,0.0310937090470308,0.031292285872988,0.0314970065189125,0.031788020915875,480116736.0
0.0285910522051831,0.0301991580196714,0.0303344012838172,0.0306943080841154,0.0307498048873633,0.0309961614511367,0.0311806221075316,0.0313834255701662,0.0317305901830837,481165312.0
0.0280600723553786,0.0299520944316434,0.0299591726457858,0.0302314173191115,0.0303787903801545,0.0305447023983774,0.0307878414425978,0.0310027266922772,0.0313447154032908,482213888.0
0.0279311087319795,0.0297986662516617,0.029876117912222,0.0301293000459335,0.0302064324699811,0.0303178524909405,0.0305891963781778,0.0307973801659137,0.0310164903709154,483262464.0
0.0291529230942102,0.0306744660501491,0.0308547771261578,0.0310332074701618,0.0311313243102516,0.0311331554471447,0.0313818135828705,0.0314977835648551,0.0317168230865826,484311040.0
0.0292134689251468,0.0303457989948397,0.0305429634966674,0.0308388736069118,0.030773885058437,0.0310429768248892,0.0312109169349536,0.0314130445834643,0.0316400749015028,485359616.0
0.0286340403412722,0.0300874801182451,0.0302770870436341,0.0305860789477782,0.0306162533695867,0.0307413044191646,0.0309144933141998,0.031164535222781,0.0314046906941739,486408192.0
0.0292078725549053,0.0305977080863566,0.0306964426616385,0.0310454481273867,0.0311271174517954,0.0313381721634292,0.0314802082438136,0.0317703042618097,0.0319387791064186,487456768.0
0.0285812450350558,0.0302419443106577,0.0302845399518586,0.0305356290653336,0.0306701538472218,0.0307698790633988,0.0309771011674833,0.0312958212788731,0.0315035725636682,488505344.0
0.0273398739174621,0.0299546189817749,0.0300887884418058,0.0304247737161809,0.0304634351908585,0.0306456294235741,0.0308145261880969,0.0311740880010441,0.0314025615654091,489553920.0
0.0281370208077439,0.0299305735261719,0.0301541297619485,0.030409524228796,0.0304852074324796,0.0306546501977818,0.0308488288684296,0.0311878277509368,0.0314370299379875,490602496.0
0.0288377134334449,0.029458710277154,0.0302986708896827,0.0305518973676485,0.0307519260018919,0.0309248138300367,0.0311115560016834,0.0313380765988904,0.0315939047684694,491651072.0
0.028577378495604,0.0264635986209283,0.02989617462543,0.030194173569884,0.0303495410442279,0.0304582482244465,0.0307367559935551,0.0309772563762703,0.0312319243947875,492699648.0
0.0285069926227481,0.0238882594987933,0.0304663735781478,0.0306763951681087,0.0308376325100624,0.0310076731277452,0.0312578605694523,0.0315277128312606,0.0317098905642932,493748224.0
0.0283519971442893,0.0207013065584095,0.030286499083259,0.0304922789808129,0.0306797259390336,0.030847587390887,0.0310094189933414,0.0313441221984037,0.0315958707282992,494796800.0
0.0281495624816752,0.0179207686629191,0.0298412659988891,0.0301881363851832,0.0302473748520007,0.0303560647885736,0.0306183686997232,0.0309643870876137,0.0311066163082943,495845376.0
0.0278720560315418,0.0187582638261862,0.0300876970328932,0.030435697466781,0.0305836114309723,0.0306535635029641,0.0309022781697778,0.0312108329825552,0.031356008226674,496893952.0
0.0273385663898372,0.0179607693179521,0.0302347162235798,0.030527887545849,0.0307550629239526,0.0307992469462438,0.0310710149480833,0.0313805605914668,0.0315841461842264,497942528.0
0.0272202753187012,0.0185168176926212,0.0300235084006697,0.0302921820694332,0.0305075540026648,0.0306418471009872,0.0308558923489815,0.0312160776777305,0.0314456944974762,498991104.0
0.0275543639764582,0.0188575087133564,0.0299375432883456,0.0301512865480842,0.0303137026171199,0.0304385688141654,0.0307030743602398,0.0309327357373256,0.0311067669497182,500039680.0
0.0278985328205125,0.018495923747297,0.0302868291439987,0.0304738401500911,0.0306362632384057,0.0307506119825278,0.0309815011294426,0.0312331114392289,0.0314359519087399,501088256.0
0.0273481325794108,0.0268469186969975,0.0301084961594331,0.0303259821175799,0.03040501343559,0.0305608241815286,0.0307821675823003,0.0310741951903109,0.0312911078062218,502136832.0
0.0268410666653934,0.022791472939073,0.0299958361238831,0.0300968230485551,0.0302634018403826,0.0304205646270969,0.030639311655654,0.0307714189509751,0.0310349563000878,503185408.0
0.0272130546529801,0.0219406912686521,0.0305021758154329,0.0307468556225117,0.0309168306610255,0.0310762061503757,0.0313136923980183,0.0315216851939857,0.0317350228249172,504233984.0
0.0273302024880901,0.0235483627126661,0.030519070986673,0.0308061292573718,0.0309520038525893,0.0311490419669563,0.0314100818669531,0.0315635724718421,0.0318199960946609,505282560.0
0.0280207076435215,0.0262677436374647,0.0311860642153843,0.0314809835605277,0.0317032435318149,0.0319209513894525,0.0321634014117585,0.0323572940555736,0.032512229236939,506331136.0
0.0293923577922049,0.0289963236850014,0.0315477985302022,0.0319777469661063,0.0321075406561452,0.0324011559452517,0.0324767796778612,0.0326210614009462,0.0327492897972357,507379712.0
0.0281813311704726,0.0296374594247098,0.0306832924191857,0.0311076270205888,0.0312847445105591,0.0314197439161888,0.031502333771881,0.0317223099849503,0.0317862481631284,508428288.0
0.0271675865788624,0.030307955919492,0.0306902194248986,0.0310779205418185,0.0312362288283844,0.0314454218103464,0.0315269610492867,0.0317362411807914,0.0319220293689491,509476864.0
0.0256453081811152,0.0301868179210959,0.0304642711692726,0.0308357547450341,0.0310178964012632,0.031207883065143,0.0313580868124207,0.0316219038760135,0.0317704295927644,510525440.0
0.0247259959501366,0.0301923448850183,0.0303428965118366,0.0308744579294461,0.0310785559278611,0.0312055979322387,0.031363564231954,0.0316497407603,0.0317930444237768,511574016.0
0.0239115264228155,0.0298988611752524,0.0300825317604759,0.0307072134558925,0.0309866877874674,0.0311320422416425,0.0312734137594511,0.0315770257139074,0.0317092377273827,512622592.0
0.0214821081589246,0.0295344347757465,0.0301120460606326,0.0305496935667876,0.0309311750645906,0.0311576201680052,0.0314367731720114,0.0316423946928912,0.0318061386957063,513671168.0
0.0210600588461053,0.0299918641647878,0.0305824769947285,0.0309892965913953,0.0313025677261486,0.0314786843539649,0.0317158466979813,0.0319095806187358,0.032131741464848,514719744.0
0.0203195726494139,0.0301216761271746,0.0302978822173354,0.0305818262726635,0.030826387072987,0.0310092121154752,0.031228809190539,0.0315018097388727,0.0316951063874933,515768320.0
0.0184611701404127,0.0300476269175902,0.0301853964642523,0.0305590880677387,0.0308060148186418,0.0309367105260832,0.0311097291026251,0.0314611171597233,0.0316475170405493,516816896.0
0.0186226165386573,0.0305558935428805,0.0308751252748488,0.0312015632920108,0.031645874744998,0.0317282229609957,0.0318801911877461,0.032407377531826,0.0325303928331427,517865472.0
0.0189682311610646,0.0301720867243978,0.0304174420092462,0.0306114365723054,0.0309074983330302,0.0309965806055898,0.031232211103383,0.0315946641667184,0.0317785112821009,518914048.0
0.0204472593613598,0.0301951549171195,0.0306331113280832,0.0308706870956381,0.0310492970214154,0.0312094786191401,0.0313543338876681,0.0316822344116119,0.0318590759616566,519962624.0
0.0187539269972907,0.030225494278907,0.0306221967713027,0.0308939134097675,0.0310015849851501,0.0311450234142153,0.0312629387056686,0.0316432491715623,0.0317888978561496,521011200.0
0.0182162699202232,0.0301821368552442,0.0306227418669059,0.0308974529314328,0.03114245571608,0.0312129381342335,0.0313484877484966,0.0316496529070473,0.0318269548784064,522059776.0
0.0241554513995613,0.0301866311017272,0.0306187890041864,0.0310130591818833,0.0311812279766532,0.0314444848916731,0.0315672542968356,0.0318127609982061,0.0319934452807092,523108352.0
0.0223790446507317,0.0300513731034396,0.0306207399601239,0.0308546250377666,0.0312483034106956,0.0314191461365323,0.0316255135495942,0.0318453572786831,0.0321462043988299,524156928.0
0.0221414501884272,0.0304803765238224,0.0307868100595721,0.0310030045764928,0.0313488125340574,0.0315658726176073,0.031676829142346,0.0319248605567705,0.0321406182580983,525205504.0
0.0228703176189805,0.0303562735602705,0.0305589389002446,0.0307791860231401,0.0310299001403864,0.0311963379572058,0.0313388091986248,0.031658996830309,0.0318483403292196,526254080.0
0.0206475940326524,0.0300231857888623,0.0305057330030264,0.0307331035573602,0.0309798929725197,0.0310851339345288,0.0312724468069706,0.0315318279911699,0.0317125502212294,527302656.0
0.0243597614010012,0.031918105795618,0.0321888855645091,0.0324439623723089,0.0325910648273481,0.0328793881508266,0.0329759577640609,0.0328907251829714,0.0330757887653235,528351232.0
0.0238060600305515,0.030993204161344,0.0311272231389597,0.0313922843595176,0.0315649674245244,0.0318021784560161,0.0318956398580827,0.0320411693540618,0.0322734889383973,529399808.0
0.0215052069721081,0.0306539878099252,0.030750028486029,0.031013566380234,0.0311200784970584,0.0313379602052905,0.0315211939247626,0.031743705098202,0.0319605594871372,530448384.0
0.0202166420220066,0.0304533200263524,0.0306356808518249,0.0308599478257156,0.0309885069022209,0.0311279793043006,0.0313967095033416,0.0315792000911485,0.0317371643333598,531496960.0
0.020349998064276,0.0301188404634368,0.0303447180601397,0.0305226895338523,0.0306499674563423,0.0309091784412199,0.031157888532484,0.0312042589794521,0.0315052087977014,532545536.0
0.0218710741214138,0.0297330090291684,0.0303555414633174,0.0305924277442806,0.030638977867604,0.0309202296835449,0.0311429864097656,0.0312531357412996,0.0316320435888807,533594112.0
0.0201473473664215,0.0301187026072236,0.0299494361781189,0.0302884099850114,0.0303377946750525,0.0304498159414662,0.0307716694811493,0.0309785525205464,0.0312763462681194,534642688.0
0.021035635615691,0.0299535294407949,0.0301154368695174,0.0303774208684293,0.030521932519287,0.0306318210947579,0.0308819126878932,0.0311810129733249,0.0314124846318672,535691264.0
0.0220270369923633,0.0288817013320498,0.0303872423781233,0.0306190230379267,0.0307708780724853,0.0309513115578922,0.0311351014571763,0.0314203043208203,0.031624441288874,536739840.0
0.0207683187338968,0.0298485656587865,0.030662787639264,0.0309383355294547,0.0310987489054128,0.0313016631302253,0.0314692224511194,0.0317243332378904,0.0318770135159122,537788416.0
0.0204536851675937,0.0299623931451929,0.0305744155909437,0.030892867046837,0.0310213311453424,0.0312762990890451,0.0314236545537257,0.031698329111578,0.0319374979642444,538836992.0
0.0238317350015853,0.0305273498721069,0.0308375054804393,0.0309958743916173,0.0312591496328394,0.0313663475363705,0.0315709934370887,0.0318275921596298,0.0321030203803088,539885568.0
0.0215748085685478,0.0302082655642005,0.0306089741094862,0.0308014353298256,0.0309639360492368,0.0310823578461633,0.0313599910953229,0.0315744713223581,0.0317971350900185,540934144.0
0.0205080277774684,0.0303657446833239,0.0307208354077713,0.0309526349198375,0.0310865161808798,0.0310992186926119,0.0314405290593,0.0316266112166943,0.0318162039991146,541982720.0
0.0219388358073409,0.0299968589485578,0.0303444619502612,0.0306091283803956,0.0307499834270511,0.0307955191489215,0.0311454706916854,0.0313366983154566,0.0315691795734527,543031296.0
0.0197399722301451,0.0299846651226725,0.0302436714632306,0.0305854684385546,0.0308035524994747,0.0307806659964797,0.031055511212828,0.0313119551201239,0.0315041637315334,544079872.0
0.0201248683911307,0.0302172643229586,0.030259012692322,0.0305048528449181,0.0307032040536709,0.030736059160435,0.0309718117373596,0.0314982364902682,0.0317557147837669,545128448.0
0.0209310431471339,0.0298307903625181,0.0299378686960288,0.0302998024665536,0.0304168184861693,0.0304710726372419,0.0307764781766837,0.0311388726820442,0.031371189800252,546177024.0
0.0219021152923937,0.0298278691504205,0.0299855143485341,0.0304756840538591,0.0307024736709968,0.0308786524053423,0.0311994905647489,0.031527445628737,0.03173651851582,547225600.0
0.0238411553313551,0.029854252295385,0.0298264459102289,0.0303462811669513,0.030515853353221,0.030673437079589,0.0308974124057517,0.0312469205704801,0.0315465122827265,548274176.0
0.0237431710640697,0.0298159063392332,0.0300239959895082,0.0304826569239698,0.0305805923605356,0.0308335592403016,0.0309467939443104,0.0312854133023556,0.0315916843895302,549322752.0
0.0259644416188254,0.030155426662835,0.0301867798983786,0.0305910909762184,0.0307634337899284,0.0310090343184273,0.0311954761746879,0.031604001644936,0.031897876793354,550371328.0
0.0275938207762963,0.0299912415577334,0.0300196456298099,0.0300356372366448,0.0303610914899506,0.0305689084667464,0.0307735034676072,0.0311327233779861,0.0314141327560987,551419904.0
0.0276801518404248,0.0301207594639739,0.0301217739723556,0.0302207273950228,0.0305149488873083,0.0306770343029747,0.0308590856120823,0.0311892531746841,0.031401960274629,552468480.0
0.0274861020621539,0.0298119183662871,0.0299545026045259,0.0301841995472733,0.0303682977694669,0.0304350083541994,0.0307718808167099,0.0309780703824866,0.0311817359656354,553517056.0
0.0275681854052782,0.0297401005418767,0.0298390687739459,0.0301648608771475,0.0302763429650862,0.030376188170022,0.0306159432213961,0.0308307259327226,0.0310538830474148,554565632.0
0.0275207365310907,0.0298153216958875,0.0299397642406626,0.0302280386625484,0.0304526527036825,0.0304840261544318,0.0306501019364326,0.0309128872576382,0.0311483484812145,555614208.0
0.0281551740321874,0.029804080678564,0.0301322886095843,0.0303605046912409,0.0305439563746054,0.0305530502674744,0.0307797679486736,0.0310294320569945,0.031203553319353,556662784.0
0.0283502908052682,0.029977912060192,0.0302716579907338,0.0305222755692589,0.0306549088237086,0.0307443271963678,0.0309964884908429,0.0313209774785495,0.0315465406777352,557711360.0
0.0281280097366213,0.0301419952768935,0.0302921884071429,0.0306304189573818,0.0308405327214498,0.0310027217313092,0.0312549760983105,0.031530955567621,0.0317147486508831,558759936.0
0.0285246663168489,0.0301459995040721,0.0300821492603222,0.0303992600744512,0.0306293824023852,0.0309359622098227,0.0312425769143161,0.031567186929118,0.0317245889753572,559808512.0
0.028579627741149,0.0303128317435297,0.0302429896856744,0.0305987628924621,0.0307629177946274,0.0310011499050865,0.0312279302265672,0.0315222259945329,0.0317133078500862,560857088.0
0.0286306029278888,0.0304130247081176,0.0303527428341606,0.0306168130972868,0.0308247569316836,0.0309997216077451,0.0311854103399529,0.0314878804776398,0.0316914529614267,561905664.0
0.0284881330141849,0.030003640159709,0.0302140961653341,0.0304872043152096,0.0307012604233727,0.0309369338781537,0.031062591532529,0.0313234497876628,0.0315242905672697,562954240.0
0.0288929119263801,0.030067013256124,0.0301386642861539,0.0305303709442139,0.0307838345719926,0.0310101759672612,0.0312256066549125,0.0315409536049596,0.0316479789344622,564002816.0
0.0289390869217471,0.0299869746229903,0.0301414925435271,0.0304675326612949,0.030708317962962,0.0309276734039411,0.0310793257528693,0.0313925543122406,0.0315432970537818,565051392.0
0.0287772193440474,0.0301216816659696,0.0302432380531771,0.0304712411447048,0.0307018344018248,0.0308776919044665,0.0310334208992198,0.031293358899301,0.0314936532236177,566099968.0
0.0290787434150118,0.0303731269268158,0.03046892098658,0.0307598831347465,0.0309679003761901,0.0311628027010764,0.0313829844637252,0.0316214767580954,0.0318153373230019,567148544.0
0.0300211929688522,0.0311750120981515,0.0313132027142878,0.0315456469650983,0.0317539897912091,0.0320932793492478,0.032188077913897,0.032370840260671,0.0325774188751239,568197120.0
0.0296007415731583,0.0304236674464732,0.0306818491768655,0.0309291922075509,0.0311168147799047,0.0313969675016602,0.031547286310383,0.031705081959211,0.0319636804816255,569245696.0
0.0292396108845787,0.0305062645006671,0.0306624670973329,0.0309433738029479,0.0311094920424954,0.0312967985650996,0.0314897134644728,0.0316601640232618,0.0319375584749941,570294272.0
0.0284623918702163,0.0299555389622099,0.0303314865331306,0.0306503300684928,0.0308665794923075,0.0310769619311441,0.0312613762787451,0.0315713799868134,0.0315733693032743,571342848.0
0.031241156422593,0.032127638833684,0.0324081991215772,0.0327652438143014,0.0327164257712248,0.0328994271291071,0.0330326087709005,0.0330512314723982,0.0331270001574993,572391424.0
0.0294086086941251,0.0310053860405893,0.0313597120518598,0.0316715606753587,0.0317590398166121,0.0319410343161609,0.0321434203503397,0.0322535119795329,0.0324114698789834,573440000.0
0.0291816476455573,0.0303086134423718,0.0306444356304959,0.030924646802473,0.0310087657259673,0.0312329430352343,0.0314418854175938,0.0316229978498581,0.0318455466937184,574488576.0
0.0289643591131391,0.0301872370208256,0.0304146540394701,0.0307253788524508,0.0308836180114135,0.0310270438080376,0.0312602992161578,0.0314375885723413,0.0316778697973072,575537152.0
0.0285481735063404,0.0301951183659311,0.0306431288387019,0.0308163474929153,0.0309756185558132,0.0311753482612642,0.0313582526050242,0.0315774463563353,0.0317940943392902,576585728.0
0.02772007411931,0.0294403254381058,0.0305096549225667,0.0306855529388695,0.0308278087375904,0.0310431827352778,0.0312326007287816,0.0314574394598201,0.0316990711019828,577634304.0
0.0279962192039392,0.0288358715991793,0.0300593574187566,0.0302478603939666,0.0303559683187973,0.0305010833092697,0.0307716036563672,0.0309068441502548,0.0311326144375599,578682880.0
0.0286641304721783,0.0290065265109448,0.0297975825439596,0.0303832296242541,0.0305735873020773,0.0307445921127084,0.0309710110711831,0.0311708055492389,0.0313305082787174,579731456.0
0.0293524617965196,0.0281985265592887,0.0294833037217807,0.0302267225439462,0.0304533016849103,0.0306635007323862,0.0307730743282923,0.0311939779696935,0.0314421006972143,580780032.0
0.0291580212620484,0.0248789346506274,0.0297069020177101,0.0304559488770918,0.0306000438043744,0.0308209216252983,0.0309352441501562,0.0313890738426682,0.0316046041217719,581828608.0
0.0293653816609376,0.0232069476837951,0.030089691820501,0.0305247959210254,0.0306951724220946,0.0309024362840265,0.0310318728348585,0.0314255568205831,0.0316180965288119,582877184.0
0.0271192977517243,0.0199577223209062,0.0302817265405052,0.030645583779304,0.0308457419390298,0.0310078637216493,0.031135367108433,0.0314770502507446,0.0316913168124177,583925760.0
0.028009114895731,0.017562225539114,0.0300576511255797,0.0305590569156849,0.0306694680881906,0.0307833590315781,0.0309606035565577,0.031378849107015,0.0316005872185934,584974336.0
0.0279667219690828,0.0169158606249222,0.0299644028510598,0.0303871741110306,0.0305230555153095,0.0306551065647106,0.0308331749099116,0.0312709038495957,0.0315393564103001,586022912.0
0.0290116020750179,0.0197818973296944,0.0299508294893278,0.0304808848333468,0.0307027880582314,0.0309196431365361,0.031087885362785,0.0314248527109592,0.031583075448769,587071488.0
0.0286235532393641,0.0205284871724279,0.0302100331923849,0.0307168107843453,0.0309379229562034,0.0311308642937118,0.031289709142288,0.0315392961114629,0.0317496233805505,588120064.0
0.0291459300856086,0.0197907245068267,0.0301296525369826,0.0306370912301567,0.0307669340752834,0.0309385829649058,0.0311128736319345,0.0313285092517725,0.0315979283861561,589168640.0
0.0293715140467033,0.0220265773265816,0.0304232426320882,0.0307412958794845,0.030815624591374,0.0309299372624202,0.031135002935042,0.0313654908291991,0.031609416594716,590217216.0
0.0295600821572117,0.0202963591158021,0.0305748554113195,0.0308964406651264,0.0310580176098463,0.0311587300395391,0.0314205600143025,0.0317253187920895,0.0318994525028328,591265792.0
0.0288715607175018,0.0211143799394184,0.0302714365617774,0.0305805180943015,0.0307317527375279,0.0309261733787964,0.0312124096885596,0.031529414312355,0.0316356086707641,592314368.0
0.0287672254566741,0.0212472997739818,0.0301037679933678,0.0304105231899024,0.0305238041277556,0.0307048912221049,0.0309501195840673,0.0313773401237091,0.0314778425532842,593362944.0
0.029092330081979,0.0202361421726597,0.0301870912101452,0.0304492426285148,0.0305679650602652,0.030742249408059,0.0309224062856354,0.031313513599662,0.0314343087741863,594411520.0
0.0289210386418896,0.0220709043588465,0.0301151072500439,0.0302770507146418,0.0304832265525019,0.0305841932786964,0.0308614889754016,0.0312677441203733,0.0314366277490621,595460096.0
0.0292356818836727,0.0207788260204705,0.0305152899532661,0.0306799754778295,0.0308559701218682,0.0310352721608411,0.0312454902864078,0.0314754026961396,0.0316650411205771,596508672.0
0.0289120536258716,0.0196194772384123,0.030184372837799,0.0304270902787521,0.0306955006159582,0.0307209509137635,0.0310445696729709,0.0311249840548669,0.031451023654008,597557248.0
0.0287050461377153,0.0223342670481183,0.0301517171539153,0.0303093434380925,0.0305406371224541,0.0307025629417779,0.0309911886537218,0.031170886545928,0.0314230674435019,598605824.0
0.0287683273655895,0.0208745396872747,0.0302297518465561,0.030461419237526,0.03067592876497,0.0308326081999481,0.0311525051635575,0.0313727038798489,0.0315315712953269,599654400.0
0.0286224001548053,0.0196644153068655,0.0299899703295847,0.0302846524183311,0.0304551244270955,0.0306093194369644,0.0308655471152102,0.031156006403156,0.0314055452478259,600702976.0
0.0289826328630924,0.0210700375770625,0.0298993808419416,0.0302008846434135,0.0303760519495683,0.0304555187391325,0.030662704658808,0.0310553643591145,0.0313740854329034,601751552.0
0.0290796007377743,0.0204362108277825,0.0302553911328767,0.0305050383151659,0.0306591854552962,0.0307663931706092,0.0309788549454518,0.0314308235291113,0.0315933039966307,602800128.0
0.0289100639230429,0.0221795161673201,0.0298853818610536,0.0301742653742973,0.0303605244090426,0.0304484605420898,0.0306924098239097,0.031056404014104,0.0313290021659474,603848704.0
0.0291369821730464,0.0224356819619125,0.0303423108674698,0.0304842110447855,0.030794904966169,0.0308993112111722,0.031243668919094,0.0314520280309882,0.0316987521619369,604897280.0
0.0287694886253878,0.0210469179192873,0.0301098601032104,0.0302933707695589,0.0305745598991778,0.0306256724429445,0.0309598203998245,0.0311577627186162,0.0313972569838548,605945856.0
0.029067451689472,0.022930170426254,0.030063809877078,0.0302171694045953,0.0304187544221712,0.03058401746215,0.030855712493332,0.0311711155684879,0.0313271451659691,606994432.0
0.0291226238925408,0.021800621886792,0.030262978772541,0.0304043603095259,0.0306427985695517,0.0307635901007134,0.0310239433373371,0.0313380651579345,0.0314649892930036,608043008.0
0.0296007540533518,0.0226698711090992,0.0303782625249128,0.0306017553882224,0.0308200560643035,0.0310159927921036,0.0312586769027193,0.031500612964533,0.0316767482997896,609091584.0
0.0295417074342357,0.0211865179028963,0.0301952497164954,0.0304178440236261,0.0305232448569813,0.0306677039124836,0.0309383211440185,0.0311983281847348,0.0313753082872391,610140160.0
0.0292986001933508,0.0226395998044239,0.0301329859098071,0.0303501846846545,0.0304861108805675,0.0306552240331108,0.0308771791759301,0.0310501511259133,0.0312827381998778,611188736.0
0.0287837360111322,0.0224914723954313,0.0298868898550805,0.0301052307067614,0.0302602240366706,0.0304362467343178,0.0306845170857096,0.0309023493460443,0.0312182607010245,612237312.0
0.0286605848027987,0.0230125582750495,0.0299572086085943,0.0301886924221267,0.0303569203949455,0.0304670320284648,0.030740402333517,0.0309850903939021,0.0311744893841564,613285888.0
0.0290657582707068,0.0236621789155332,0.0301656424130036,0.0303401768512601,0.030609643587792,0.0307244502669713,0.0309506681152081,0.0311888789182311,0.03134563429915,614334464.0
0.0293720831636021,0.0259126933052106,0.0301588978183782,0.0303755229491529,0.030599102628392,0.0306801010254095,0.0308786317873942,0.0311933428692522,0.0313579116700246,615383040.0
0.0286473148273144,0.02633502454231,0.029984576605882,0.0302558389568595,0.0304739830405324,0.0306928826661442,0.0308844905430548,0.0312503747963757,0.0314734863459147,616431616.0
0.0281663881965832,0.0266406085747967,0.0301267551149555,0.0303383850065006,0.0305976365387841,0.0308958216653036,0.0311152400490876,0.0313536089074537,0.0316126042216557,617480192.0
0.0284720217053272,0.0281881567293648,0.0302288592738721,0.0303904501973158,0.030624041365107,0.0308752217837058,0.0311139852760849,0.0313383383756838,0.0315888818904527,618528768.0
0.0287846673833418,0.0292095592346908,0.0303643608904288,0.0306036981879952,0.0308617940329115,0.0310563496101837,0.0313202437489538,0.0316010735037904,0.0318354310743395,619577344.0
0.0290523577758216,0.0292674281685114,0.0302773789721928,0.0305707923665286,0.0307897492390175,0.0310969117457141,0.0313570535048499,0.0316693271996071,0.031836199494818,620625920.0
0.0289981698755693,0.0292647963880777,0.0300729023867946,0.0302624266393304,0.0304341323247203,0.0305782010492915,0.0308097954027183,0.0311450628340984,0.0312806400073663,621674496.0
0.0295531320454811,0.0297427465453386,0.0302987802130033,0.030524720986551,0.0307464472736243,0.030916549903017,0.0310512212630275,0.0314219410419833,0.0315430422580786,622723072.0
0.0293685048387515,0.0299936332396983,0.0301595020717406,0.0303670966947406,0.0305748136607469,0.0306846176668314,0.0309173823131205,0.031343814119715,0.0314690264541182,623771648.0
0.0290404977061384,0.029912422626829,0.030280016719104,0.0304679636818334,0.0306723500548631,0.0307688095338298,0.031065066567713,0.0314338971600028,0.0315659352877871,624820224.0
0.0293715414483364,0.0296212338058232,0.0302651777783041,0.0305363968467794,0.0308956704541459,0.0308882275927639,0.031288397144106,0.0315426448695407,0.0316402786095507,625868800.0
0.0288743900546935,0.0297621766178846,0.0298643611331286,0.0302539712044637,0.0305104318760044,0.0305732795203018,0.0308236352259054,0.0310364910569064,0.0312467666650596,626917376.0
0.0285992968102051,0.0296361380293488,0.0296462893465907,0.0301917615459879,0.030414487595469,0.0304842958775305,0.030720013338036,0.0309775706930097,0.0312063937229306,627965952.0
0.0286110989386714,0.0297558479495107,0.0297848762934282,0.0302934269943098,0.0305295807247908,0.0305490407435667,0.0308152749924394,0.0310430933064786,0.0313241528889731,629014528.0
0.0283590730098325,0.0298226878289013,0.0296735509293712,0.0302413616124917,0.0304916471677795,0.0305318947552925,0.0307831287278996,0.031116887754528,0.0313977343301572,630063104.0
0.028524898356072,0.0297347601624145,0.0298733882137853,0.030242292572763,0.0305091900968439,0.0306207855999114,0.0307869207061462,0.0311801469953498,0.0315427838494677,631111680.0
0.0280054297252853,0.0296588584841198,0.0298008613054314,0.0302808267944586,0.0304710880961957,0.0305765421047628,0.0307275179747309,0.0310389305964927,0.0313662412877032,632160256.0
0.0270126299909929,0.0296968961164805,0.0297656167181511,0.0301533025663858,0.0303553751258523,0.0303924968890756,0.0306153889732343,0.0309462789230456,0.0312159709317062,633208832.0
0.0257560911577035,0.0296416559271739,0.0297222116903553,0.0300158504849555,0.0301740494816735,0.0302828601773783,0.0305615168058267,0.0308826137226278,0.0310863924986409,634257408.0
0.0261758092319512,0.0302824404563867,0.030494873315895,0.0309178875985682,0.0310893240049101,0.0311573974428675,0.031582908145755,0.0319292312434044,0.0321857984098934,635305984.0
0.021587691805042,0.029311776557384,0.0303073194328965,0.0307849175409942,0.0309533949307907,0.0311083964823733,0.0314241523852792,0.0317819914753599,0.0319649753587018,636354560.0
0.0203259138272589,0.0299086405082633,0.0301940918194264,0.0306633401253059,0.0307243181075805,0.0308983188032632,0.0311919733415467,0.0315502199796519,0.0318047604271059,637403136.0
0.0192829071485194,0.0295913443959797,0.0299233939611419,0.0302826393191136,0.0304901904268142,0.0305956235110523,0.0308637676527312,0.0312084065510671,0.0316089156423154,638451712.0
0.0175829100858764,0.0295285052183789,0.0297727266382924,0.0301273234086293,0.0303093887320695,0.0304154467746497,0.0306627024779822,0.0310062791101058,0.0313232870476515,639500288.0
0.0177446948116817,0.0297558536069354,0.0300132156377907,0.0302471170150765,0.0304629552836983,0.0306102173857331,0.0308193397184265,0.0310968350093523,0.0314118393548861,640548864.0
0.0202431906822223,0.0298423173495511,0.0302881174269256,0.0304581656095151,0.0306995190543814,0.0307177429314672,0.0309217218513316,0.0312705749383051,0.0314489238355822,641597440.0
0.0184662046314725,0.0298599834848632,0.0301252205164699,0.0303000725327314,0.0306343695080719,0.0306621535329132,0.0308903511715444,0.0312794615383187,0.0315047338800761,642646016.0
0.0187164555505637,0.0301967044973964,0.0302793678016199,0.0304906848578841,0.0307394367608647,0.030826885561551,0.031061142688121,0.0314315790710468,0.0315531186857388,643694592.0
0.0216899640493454,0.0299997183335122,0.0301274161845809,0.030323491233547,0.0305527601839711,0.0306330110556907,0.0309023987527318,0.0311695835753092,0.0314049549449764,644743168.0
0.0190030874502093,0.0297897282442597,0.0298093393474998,0.0300952982097662,0.0301991209612096,0.0302181472841415,0.0305483238784286,0.0308394997946326,0.0310950333277027,645791744.0
0.0194903555234983,0.0298386649887337,0.029832060636589,0.0301278486817974,0.0302448287718397,0.0302946756513671,0.0305238417356119,0.0309333618547471,0.0312220350851436,646840320.0
0.0239154882217801,0.0298356686582452,0.0299443431206092,0.0302150646209666,0.0303382648211172,0.0304249563679971,0.0306103879123382,0.0308925166634694,0.0311515847692797,647888896.0
0.0203610760835486,0.0299198614830914,0.0299689134586624,0.0302493770599339,0.030452097675773,0.0306788041003484,0.0308528345778312,0.0311324313237257,0.0313192677920018,648937472.0
0.0194159052206912,0.0299569352728696,0.0300792715514089,0.0302323183506714,0.030505677174316,0.0306342472661504,0.0308691136889023,0.0311694040871653,0.031347367784627,649986048.0
0.0202405180252511,0.0299290643638656,0.0300570670050574,0.030303795193135,0.0305043903419306,0.0306709374005083,0.0309127506043693,0.0312576018262402,0.0314094963775315,651034624.0
0.0189238948482731,0.0301808063689016,0.0302452612435913,0.0304717413730915,0.03070366649225,0.030918385027075,0.0311701340688358,0.0315414100879677,0.031689372813018,652083200.0
0.017682097559594,0.0299686547742854,0.0300442678737688,0.0302844425488261,0.0304484622845781,0.0305340137025834,0.0307838407388871,0.0311476072293643,0.0312701887291231,653131776.0
0.0216284607005233,0.0301929041930323,0.0302430395910167,0.0303811657154931,0.0306634900306528,0.0308783806707025,0.0311177844669195,0.0314286558887424,0.0315814490815777,654180352.0
0.0200164629346189,0.0300610195938887,0.0299859002669167,0.0302874940869397,0.0304304006117018,0.0305242849437177,0.030784216081886,0.0310244924853772,0.0312193281675765,655228928.0
0.019197038105431,0.029771507722345,0.0298159174839412,0.0299298116682562,0.0301810707235054,0.0302634925543159,0.0305790315969727,0.030703952140139,0.0309190807727669,656277504.0
0.0191814064563824,0.0296524507016971,0.0297647601102667,0.0299571233674184,0.0301901390445091,0.0302355483620807,0.0305316630579005,0.030819820042216,0.0310166171683715,657326080.0
0.0196242073342955,0.0298069894791163,0.0298113989698329,0.0300184908724971,0.0302665266042877,0.0303605212121925,0.0306077448565249,0.0308062563592012,0.0311500798411094,658374656.0
0.0187490164198356,0.0299409903824586,0.0299275358700473,0.0301442309949371,0.0303861924830043,0.0304896884709458,0.0306739442938806,0.0309453904133943,0.0312676986429553,659423232.0
0.0184868085611798,0.0299327558025846,0.0300816329908231,0.0302533607797609,0.0305525026009958,0.0306917846724321,0.0308867203515887,0.0311751737943245,0.0314738674895694,660471808.0
0.0243508469054569,0.0298629085592989,0.0300218991359998,0.0302431866460435,0.0304802441366752,0.0305732781328225,0.0307809409907519,0.031091506580559,0.0314816943772996,661520384.0
0.0205299904440576,0.0297930631350757,0.0299579914371634,0.0301482567530568,0.0304232318584243,0.0304583764765393,0.0307596995140641,0.0309970122700172,0.0313083324317318,662568960.0
0.019850763206419,0.0299606667613626,0.0301492821281385,0.0303438884189573,0.0306357138173838,0.0307321644918983,0.0309797543389364,0.0311845059010007,0.0314212506504943,663617536.0
0.0214056012653989,0.0301424660610974,0.0302142981367921,0.0303947981904371,0.0306438837357888,0.0307775411554607,0.0310123944333575,0.0311213630468953,0.0314693371699298,664666112.0
0.0198053817015728,0.030132317211619,0.0301887856760429,0.0303747486551813,0.030604054972953,0.0307322652910367,0.0309859174142967,0.0311854309976751,0.0314931960277778,665714688.0
0.0193414197644512,0.0303054811638548,0.030412002371689,0.0306466790030505,0.0307737774255009,0.0309473670037694,0.0311457307463233,0.0314030691802826,0.0316174597230067,666763264.0
0.0200441998134513,0.0300833129426814,0.0301802125284772,0.0303544118126285,0.0306085738838777,0.0306969034926149,0.0310428439366491,0.0311778759494586,0.0314261479644234,667811840.0
0.0205158301015923,0.0299156845132995,0.030026026279216,0.0302117855782335,0.0304491901547245,0.0305924644448386,0.0308162848794297,0.0311154943846247,0.0314237835987535,668860416.0
0.0211683422486101,0.029649120595082,0.0297343620213294,0.0298643632573398,0.0300411530658866,0.030290614149373,0.030543041385404,0.0309288872849236,0.0311742418996556,669908992.0
0.0224881844674604,0.0298080578575652,0.0297791250572812,0.0299854967168227,0.030227114673717,0.0303875465350355,0.0305794528534967,0.0309315779468064,0.0311938530575267,670957568.0
0.0222683810668715,0.0300586523552795,0.0301109003164476,0.0303141008775062,0.0307071326505458,0.0307405812867981,0.0309233951772728,0.031289119703603,0.031422490570497,672006144.0
0.0201908993088964,0.0301007154429981,0.030103932613537,0.0303054088582906,0.0306559701552647,0.0306823923353603,0.0309013494951267,0.0312477138181687,0.0313963956850526,673054720.0
0.0223025470283509,0.0303319222775612,0.0302519181342945,0.0304588978106932,0.0308236346165665,0.0309722758414472,0.0311729607037076,0.0316201901207447,0.0317212767758844,674103296.0
0.0211327697737455,0.0300491189359384,0.0298545405999832,0.0301661419180609,0.030497452083743,0.0306212315128308,0.0309002900894169,0.0311839387824177,0.0313557300646542,675151872.0
0.0193947883150696,0.0300711895226814,0.0293431584157552,0.0301790899811971,0.0304319028871836,0.0304978727259269,0.0307943121729137,0.0310530622060119,0.0312991732696413,676200448.0
0.0204572693358719,0.0305195599272538,0.0295315442789597,0.0306069353237146,0.0309287695744425,0.0310197907913739,0.0314419515996099,0.0317507216957717,0.0319273040612399,677249024.0
0.0194682207381158,0.0296502858139419,0.0288960711190602,0.0296044696874615,0.0299172156755521,0.0301435788834598,0.0303314991577923,0.0306485192044332,0.0309011292169421,678297600.0
0.018592273278804,0.0299732582513165,0.0295140035961817,0.0300011007491348,0.0302426590251124,0.0304391465020431,0.0306518744818597,0.0309361363358176,0.0311655229185983,679346176.0
0.0194290491857982,0.0302824531616604,0.0299597773956631,0.0303454672174452,0.0308248958849507,0.0310363940364248,0.0314963011141731,0.0316668932590323,0.0320437743442736,680394752.0
0.0213955457840788,0.0301422497690635,0.0300530595832752,0.030324074123144,0.0307023431789675,0.030901585865325,0.0311890737188912,0.0314017747195282,0.031707151193295,681443328.0
0.0194551890509539,0.0300497497648456,0.0299579720076763,0.0302309303824304,0.0304823163738746,0.0306642405556173,0.0308926575369167,0.0311720952690501,0.0314077000860741,682491904.0
0.0204331996747461,0.030080634692334,0.0300148006094914,0.0302706604497729,0.0305182672958025,0.0306306153469548,0.0308323988932633,0.0311691837534735,0.0314491769196773,683540480.0
0.0224743034173353,0.0302082950070613,0.0300594832531323,0.0302590961405186,0.0304839396809761,0.0306156178903214,0.0307975915381443,0.031079050254098,0.0312710015983474,684589056.0
0.01997357213146,0.0300816464148518,0.030033366930073,0.0302800010342671,0.0305787301602574,0.0306563709845956,0.0309397625331645,0.0312089957799868,0.0313482369736379,685637632.0
0.0190796152559246,0.0300713302057264,0.0300012119991508,0.0302493719110525,0.0305819564954743,0.0306864863718954,0.0309277843015673,0.0312496442599274,0.0314247427262636,686686208.0
0.0227170618651968,0.0301282074978588,0.0300756181097491,0.0303099145044702,0.0306364650600306,0.0307440850181086,0.0309429352768899,0.0312549704811561,0.0314194637227938,687734784.0
0.0222126801698735,0.0299748380075215,0.030140946175479,0.0303063517833658,0.0305275674324806,0.0306615940875164,0.0309105328117132,0.0313142673175328,0.0313852747375212,688783360.0
0.0226247318654919,0.0300838645716666,0.0300563026794905,0.0301994464558813,0.0305076222574499,0.0306776705953653,0.0309088630052566,0.0312079780300852,0.0313809728917699,689831936.0
0.0222113276183438,0.0299400480548619,0.0300671436180231,0.0302605501941071,0.0304997889178885,0.0306290490464953,0.0308885168940901,0.0311801439399717,0.0313756387083342,690880512.0
0.0229756047159349,0.0300913945814012,0.030059765852469,0.0303226496841125,0.0305576310419983,0.0306835477196468,0.0309262883246481,0.0312152340201138,0.0314236821308041,691929088.0
0.0224385353341656,0.0298679093385755,0.0298966941495626,0.0300282757637705,0.0303175675180527,0.0304192046147233,0.0307905540034442,0.0310807266800402,0.031348074678297,692977664.0
0.0200798603974261,0.0298828675655036,0.0299243828783377,0.0301092097489935,0.0303313463209555,0.0304815854167762,0.0306917017407848,0.0309787235020994,0.031220453271625,694026240.0
0.0219783531170327,0.0298688899381711,0.0297876659100226,0.0300344348862222,0.0301915403097115,0.0304756821709783,0.0306289139244771,0.0309347906514703,0.0312093107225286,695074816.0
0.0200278744867065,0.0295398032120741,0.0299372564660991,0.030192423098507,0.0304354874237995,0.0305884762489751,0.0308674806283819,0.0310909350119381,0.0313999607325487,696123392.0
0.0191668916876424,0.0295736837114829,0.0297485917636496,0.0300090580474448,0.0302279991008152,0.030315926429329,0.0305399349668079,0.0308244262214674,0.0310889357284154,697171968.0
0.021005318146711,0.030173637480832,0.0303797038186958,0.0305771607553517,0.0308781205166036,0.0309534976913023,0.0312021139432218,0.0316560415713079,0.0318071276672406,698220544.0
0.0207511832101967,0.0300252319059257,0.0302439548963989,0.0304646428498404,0.0307606120804277,0.0308199446044111,0.0311207448775185,0.0314399682997707,0.0316667274002096,699269120.0
0.022510343841405,0.0297560483555736,0.0299669780281526,0.0302242213772126,0.0307044087548716,0.0310003392096233,0.0312241918263143,0.0315198716282369,0.0316770922573338,700317696.0
0.0243615422654605,0.0300589630549521,0.0302326901106706,0.0304036767177973,0.0307981641317239,0.0310734970344042,0.0312738999186608,0.0315294528633117,0.031732851089633,701366272.0
0.0257857948670017,0.0302580212327525,0.0303694903030331,0.0305497773435311,0.0308610819888527,0.031094359878348,0.0313151415168569,0.0315845609769106,0.031733439029056,702414848.0
0.0276635840599351,0.0312673016027949,0.0313087105340925,0.0313084114564754,0.0315435782379118,0.0317053732890122,0.032009333917465,0.0319861732952237,0.0320167190883547,703463424.0
0.0275525121050384,0.0307281499051224,0.0307434573564513,0.0308598172030497,0.031058395855437,0.0312027201736089,0.0314347737401555,0.0315311039131104,0.0316973469929888,704512000.0
0.0289614846014631,0.0304599188860839,0.0309374974938026,0.0310717897545123,0.0313481421285918,0.0314116672021208,0.0315907799139534,0.0317019079944103,0.0318500637897349,705560576.0
0.029176160368008,0.0301791545299979,0.0310401334376032,0.0312196743702304,0.0314522363749171,0.0317492172291903,0.0319584187336223,0.0319620894799932,0.0321178369168687,706609152.0
0.0292449321834656,0.0294324413090095,0.0307629450664368,0.0309057645979231,0.0312091250224423,0.0314296569760157,0.0316358538452514,0.0317347460692278,0.031971903887602,707657728.0
0.0287046622603343,0.0284222612231545,0.0304195511840505,0.0306589203195127,0.0308264283589279,0.0310184877408302,0.0313061715157691,0.031406969823199,0.0316483631716233,708706304.0
0.0281381618290745,0.0239685338958885,0.0300749234732351,0.0302245100148693,0.0303887545194106,0.0305398635587471,0.0307760535300703,0.0310908682012346,0.0313166962929597,709754880.0
0.0288188109203975,0.0207972616441441,0.030107710131822,0.030301701516319,0.0304476985273697,0.0305929187695869,0.0308348992154464,0.0310709204208744,0.0312987838868315,710803456.0
0.0296392061762412,0.0197126407418346,0.0303064526959349,0.0305530718790534,0.0307095494835544,0.0309162421157304,0.0311024547212056,0.0313014028435892,0.0315243719609585,711852032.0
0.0297099283438126,0.0200895642982768,0.0303081226519787,0.0305125383325935,0.0307702988743269,0.0309306356127234,0.0312193569090332,0.0314258213075968,0.0316573626593752,712900608.0
0.028741588187774,0.0190662906565689,0.0302550126325112,0.0304317309354008,0.0306933535441499,0.0308093200904712,0.0310197506247145,0.0312339750544713,0.0315267212339243,713949184.0
0.029343255481402,0.0188998895261895,0.0300736317640056,0.0303151478441685,0.0305191387511661,0.0307219035691313,0.0309618886633804,0.0312517850407206,0.0315721422259013,714997760.0
0.029288674082001,0.0222222673954671,0.030162460275268,0.0303324349881276,0.0305875678125704,0.0307680837693955,0.0310008818320478,0.0312738719735663,0.0315307386132081,716046336.0
0.0291986355238357,0.021149051341519,0.0300614708626148,0.0301731685504846,0.0304969311015647,0.0306531956361306,0.0308419398050529,0.0311563417019506,0.0313161112324396,717094912.0
0.0286893463533718,0.0204088459551857,0.0299074186739264,0.0300779720001187,0.0303121248387714,0.0304036774643546,0.0306206758608928,0.0310134762750098,0.0311827465869982,718143488.0
0.0289225080436268,0.021921215337541,0.0297814925564794,0.0297858363565189,0.0300436682131598,0.0301156491492333,0.0303614699984843,0.0306308188401673,0.030873601882557,719192064.0
0.029531653291275,0.0203111440599095,0.0298759379140271,0.0300121336517921,0.0302051720706974,0.0304103354217679,0.0306167323959496,0.0308421269487845,0.0310608565801878,720240640.0
0.028511387887741,0.0214097019612854,0.0300134541790551,0.0301687294288571,0.0303451672910826,0.0305690565259293,0.0307790916821671,0.0309084130665415,0.0311839714643607,721289216.0
0.0290779628024224,0.0207638537675174,0.0300530460824999,0.0302636626012173,0.030521717517037,0.0306871563718237,0.0309742000158286,0.0311158913294848,0.0314597815273826,722337792.0
0.0298190064810575,0.0242126501247302,0.0302496834273354,0.0305723819333834,0.0308113874114845,0.0310013309382159,0.0312184160677421,0.0314412368049411,0.0317192334681066,723386368.0
0.0295465758111507,0.022892527798564,0.0294313618255265,0.0303373081335684,0.030567454788451,0.0307271972429135,0.0309642772241347,0.0311770853380455,0.0314096694811836,724434944.0
0.0291698687730446,0.0198868813712153,0.0290177511653605,0.0301462228272984,0.0304965603442811,0.0306370560145069,0.0307909993014689,0.031170385180915,0.031459672283364,725483520.0
0.0296484418689317,0.0216556509384887,0.0294205458204598,0.0303462968605076,0.0306654611275505,0.030875023643955,0.0311047415028987,0.0314642238611999,0.0316900191362861,726532096.0
0.0293844854697141,0.0205010241542943,0.0296043756102845,0.0302884299972313,0.0305901338182842,0.030733689760558,0.0309670864960043,0.0313322092962773,0.0315673029748679,727580672.0
0.0295143821395711,0.0207807817819062,0.0300252476083897,0.0305209132243522,0.0308631025638657,0.0311434511569103,0.0312606990049525,0.0315119603461281,0.0318039234145522,728629248.0
0.0294497686032094,0.023919836866972,0.0302474527308177,0.030906063055462,0.0312553923769035,0.0314644454283992,0.0316641870742164,0.0318671361449487,0.0321112082980096,729677824.0
0.0293923515157718,0.0212371755704865,0.0301240026329373,0.0306080917445154,0.0309973433709759,0.0311371502584953,0.0314061446043412,0.0315682594151858,0.0318923943530529,730726400.0
0.0290281535723218,0.0228541668661229,0.0299209316881703,0.0303209853632912,0.0307248989168116,0.0308843387815723,0.031083532139786,0.0313450034917177,0.0315897751992448,731774976.0
0.0288857857529525,0.0205757360983785,0.0300277442515992,0.0302718179903261,0.0305755180330727,0.0307094716729407,0.0309174137637654,0.0312621533975393,0.0314854284944883,732823552.0
0.0295278617562951,0.020261421989843,0.0301766921222757,0.0303144525106664,0.0306136694283114,0.0307538128123524,0.0309540872685928,0.031221164209415,0.0314651883305485,733872128.0
0.0292095188708157,0.0212965282631142,0.0300345311135327,0.0302311580313203,0.030451677390974,0.0306991455443621,0.0309042186122546,0.0311566040877349,0.0314100816429344,734920704.0
0.0293669868588969,0.0208675410142651,0.0301759504810112,0.0303315076819537,0.0305091094345059,0.0307021069023966,0.0309271002477114,0.031141812402201,0.0313954494685275,735969280.0
0.0296985414043329,0.0196543156872744,0.0300771492116221,0.0303255749787627,0.0305517431408269,0.0307714111479103,0.0310299475821705,0.0311337879166962,0.0313876714453271,737017856.0
0.0298063978634904,0.0215596737226125,0.0299253599043969,0.0301571889741092,0.0303749332234314,0.0305768657163768,0.0308037253634557,0.0310312482648075,0.031213990221181,738066432.0
0.0296945879276906,0.0203347231204448,0.0301791404036821,0.0304318736753299,0.0305810217760528,0.0307222081192329,0.0309808516212515,0.0312017449703306,0.0313679216403556,739115008.0
0.0294191534651475,0.0200783008215396,0.0302140076010495,0.0303215922545112,0.0304938341032726,0.030644502389828,0.0308441185061242,0.0311040499044701,0.0313218279728686,740163584.0
0.0295332584074714,0.0221456044106467,0.0301702151223555,0.0302837732126671,0.0304277907362213,0.0305727421732741,0.0307060219647539,0.0309464369333408,0.031226061609854,741212160.0
0.0299470353643883,0.0217227831825009,0.0302693405262894,0.0304296174491623,0.03066545516504,0.0308829657481112,0.0310894958824938,0.0312757844287465,0.0315833391385623,742260736.0
0.0297561885675186,0.0236540924928779,0.0302107524629566,0.0304188313630808,0.0306711857033429,0.0308140311263997,0.0309501644298943,0.0312044470662032,0.0315206219324145,743309312.0
0.0298589478189942,0.0220551138829288,0.0301747985435591,0.0303709606974119,0.0306335701054661,0.0307762799721458,0.0309209208973006,0.0313054862943368,0.0314081805233495,744357888.0
0.0304509099078772,0.025478212260261,0.0307642385489277,0.0307991256638762,0.0310438505563303,0.0312613840183366,0.0313208336029328,0.0315962107642033,0.0315793608518608,745406464.0
0.0299742405987082,0.0263817394639327,0.0300969544860984,0.0302631982452867,0.0305183756725571,0.0306797239448005,0.0309613742874998,0.0311281061626244,0.0312593348891619,746455040.0
0.0291560039732008,0.0267235231829322,0.0301883196489644,0.03038741354084,0.0306012613513361,0.0307722579447117,0.0310088510164091,0.0311987854022169,0.0314456519023121,747503616.0
0.0298584880711212,0.0277316991827208,0.0305127880551732,0.0307238375963567,0.0309691104013865,0.0311590844644947,0.0314737019364272,0.031606711793859,0.0318507922955125,748552192.0
0.0291124263048953,0.0286186967338779,0.0299680524979192,0.0302257740036546,0.030360579998252,0.0305576753742418,0.0308196265833692,0.0310267183800137,0.0312737290818378,749600768.0
0.0294710741013679,0.0295804588271011,0.0303127837138452,0.0306622673340588,0.0308371114288554,0.031083886555181,0.0312786577561058,0.0315540028671222,0.0317785660306058,750649344.0
0.0298748933062152,0.0299772647282893,0.0304217802711863,0.0307375466708317,0.0309442012908451,0.0310687399687101,0.0311967660818774,0.0314928016592958,0.0317098626186173,751697920.0
0.0300612200193204,0.0301432390268352,0.0305409831170508,0.0307713418396301,0.0309671420307155,0.0311177305520439,0.0312793685661891,0.0315186503792752,0.0316958044315239,752746496.0
0.0291891690414447,0.0301559271542085,0.0300046424003575,0.0302391148702297,0.030418528042793,0.0305444666937422,0.0307644839667846,0.0310464711618894,0.0311789432836006,753795072.0
0.0294414291193732,0.0299788938029534,0.0300498574317561,0.0302733277701334,0.0304984598346351,0.0307124580167448,0.0309996321466351,0.0312881816989418,0.0315326933896755,754843648.0
0.0296251521463517,0.0297933035127285,0.0299994753346376,0.0302322628807522,0.0304632465783654,0.0306383849542695,0.0309548664672565,0.0311623398620007,0.0313649725708472,755892224.0
0.0292770047215284,0.0296965884308995,0.029731904792067,0.0298991152500856,0.030108991053894,0.0302473862400331,0.0305028309962844,0.0307383312115131,0.0309346527130955,756940800.0
0.0289014002545506,0.0299021066298574,0.0298623888205868,0.0299789218905443,0.0301965731070413,0.0303500060330171,0.0305464898194717,0.0307865291003911,0.0310406826571401,757989376.0
0.0290482119775727,0.0298604101474329,0.0298751377692511,0.0300866292194959,0.0303007669218368,0.0304808844049939,0.0306815829572998,0.030856234911309,0.0311642751165119,759037952.0
0.029306504927919,0.030071574848654,0.0301343653912688,0.030331736493927,0.030518650423387,0.0307217111895565,0.0308871040343206,0.031122383640819,0.0313277829472167,760086528.0
0.0292841904127824,0.0297899738087068,0.0300537200925422,0.0302739302013425,0.0304722308049099,0.0306535792579295,0.0308160518407305,0.0310854739405777,0.0312501167895368,761135104.0
0.0299555659425371,0.03003749941209,0.0303283344163334,0.0305985440658583,0.0307484356154747,0.0309434207643092,0.031207067757819,0.0314408920187784,0.0316581024796749,762183680.0
0.0297150919279512,0.0301716213147791,0.0302857417217808,0.0304926822506911,0.0306696041221294,0.0308664026913553,0.0310743627399076,0.0313379088157928,0.0315818752632034,763232256.0
0.029458427339348,0.0298705332463459,0.0300160318415322,0.0301989467155698,0.0304727082473473,0.0306157365097358,0.0308760623112255,0.0310466249344009,0.031306790351147,764280832.0
0.0297094292489453,0.0300731402131654,0.0304269300674874,0.0305543430751444,0.0308059171474196,0.0308191174469269,0.0311726440973547,0.031381014588339,0.0315041887458535,765329408.0
0.0299677591546259,0.0299649585158992,0.0303936597841719,0.0305239679592788,0.0307500584367025,0.0308773086320299,0.0311516866702569,0.0313587784036312,0.0315018543450222,766377984.0
0.0297870665676336,0.0299425009698355,0.0301567007297147,0.0303375390508741,0.0305408331723564,0.0306928361257383,0.0309122395077711,0.0313065126172857,0.0315315046086006,767426560.0
0.0296727666575183,0.0299403693557125,0.0302571630325848,0.0304119142313286,0.0306172417090114,0.0307819181333218,0.0309719072808506,0.0312930140461602,0.0315331496633138,768475136.0
0.0294037743443483,0.0298979546889832,0.0300102659611371,0.0302532847309849,0.0303600034483162,0.0305394255196171,0.0307281176636458,0.0310792000872928,0.0312377976421041,769523712.0
0.0290668878224608,0.0297950368382121,0.0298965488149954,0.0301452619624506,0.0302984069470509,0.0304503955232658,0.030657198796165,0.0309771043202796,0.0311658428134283,770572288.0
0.0298612253500579,0.0303752642128658,0.0304124051965392,0.030780330563206,0.0307549670057467,0.0311887111657638,0.0314274619119823,0.0315452127228934,0.0317224268377701,771620864.0
0.0295117155528842,0.0300744378941154,0.0294988162014442,0.0304957014891597,0.0305837506287779,0.0309115134251007,0.0311251181536644,0.0313071302359679,0.0314973483115871,772669440.0
0.0295747757363706,0.0299963167869496,0.0290994833754279,0.0303828661055908,0.0305067338910443,0.0307634402102176,0.031029071257697,0.0313284169527579,0.0315403101161341,773718016.0
0.0295711502635672,0.0299881854560696,0.0285879161008585,0.0304356208399705,0.0306041399447491,0.0308140341210337,0.0310603163993291,0.0313920879559064,0.0315479627408196,774766592.0
0.0305345676940776,0.0309474845184248,0.0297126989711517,0.0311239096500362,0.031343438218453,0.0314552547419057,0.0315576925802197,0.0318065945901644,0.0319378837276304,775815168.0
0.0300495170107532,0.0306386893964489,0.0298876183057424,0.0309701541055185,0.0311495813183081,0.0312555612069361,0.031483057137726,0.0316954156805163,0.0318485244775217,776863744.0
0.0300641335572326,0.0304969010117987,0.0303262983423767,0.0307228685164919,0.0308688908170705,0.030946556152999,0.0310806004312625,0.0314625871578398,0.031767966581603,777912320.0
0.0296181289491814,0.0299755186395515,0.0303611256635336,0.0307254031670327,0.030829194528413,0.0310261406238375,0.0312172903670365,0.0314691847761244,0.0316832020795445,778960896.0
0.0295343509881576,0.0300135687270099,0.0301502572599126,0.0305061919799563,0.0306862106385589,0.0309404343483596,0.0312440722710636,0.0314635484764859,0.0316784154582073,780009472.0
0.0296974339991251,0.0299275806311932,0.0301186890454626,0.0304349280054925,0.0306067614735544,0.0308614365814998,0.0310808025065435,0.0313612911527298,0.031582388838532,781058048.0
0.0300828958630283,0.0302071417750997,0.0302199181691575,0.0306112259206949,0.0308062675834387,0.0309835938766039,0.031252040329743,0.031431424415357,0.0316336209875357,782106624.0
0.029923727491484,0.0299569049419007,0.0298680272214496,0.0302321890159337,0.0305688054979189,0.0308911710060853,0.0311403436527493,0.0313633209944998,0.0315189891955262,783155200.0
0.0299190644815494,0.0299068399489443,0.0299660470467251,0.030241863698457,0.0304832453712991,0.0307551558602461,0.0309651919611216,0.0312525283039229,0.0314166643421354,784203776.0
0.0292057678423786,0.0298514007017274,0.0299649750879129,0.030271674454557,0.0305129473500038,0.0309456880906526,0.0312483560744881,0.0314827481031724,0.031709120829925,785252352.0
0.029076500998063,0.0297802926220128,0.0298679810981313,0.0301698320286209,0.030330560981859,0.0306972896565647,0.0309251895399868,0.0310989745766077,0.0313600642780587,786300928.0
0.0290669776579355,0.0298951974693749,0.029992429774024,0.0302485900335875,0.030396723128671,0.0306480311731324,0.0308929055110603,0.0310678229138331,0.0313522725453041,787349504.0
0.0291887939016329,0.0297112138288127,0.0297960407341608,0.0300574508663697,0.0301686436570259,0.0304013587971441,0.0306667279042795,0.03096031064317,0.0311972630719374,788398080.0
0.0292717417722099,0.0296749765657835,0.0296797161576692,0.0299262041775724,0.0300447440091059,0.0303673448259588,0.0306373500991858,0.0309223525326717,0.0311840605710958,789446656.0
0.0297794665219959,0.0301544170197572,0.0301970395086976,0.0303625404178272,0.0305814911769472,0.0307883844820139,0.0310762376422185,0.0312319822659725,0.0314879110443102,790495232.0
0.0295557243288843,0.0298212779371304,0.0299712504639611,0.030150553923804,0.0303682648190181,0.0305059413014589,0.0307122022328028,0.0310276558647868,0.031297023891782,791543808.0
0.0295075817734642,0.0299329410149833,0.0300235939867489,0.0301627445801886,0.0303900959242542,0.0303984643220274,0.0306934360621993,0.0309485494171737,0.0311925790828343,792592384.0
0.0297103154823503,0.0300808803565393,0.0301816689643856,0.0303107641555265,0.0305570182526687,0.0306921426802559,0.0309468302979382,0.0312278735923349,0.0314770530721483,793640960.0
0.0300421045802693,0.0300177844900434,0.0302373125614521,0.0303967470262147,0.0306790622484971,0.0308716070204815,0.0310734733990983,0.0313761448257952,0.0316716434340147,794689536.0
0.0295526516478588,0.0298246064552935,0.0301290094585119,0.0302478264065433,0.0305503393790269,0.0307271758243362,0.030928291382996,0.0312117780443921,0.0314583434676362,795738112.0
0.0289634308239484,0.0294701509808139,0.0299032766238301,0.0300109639287913,0.0302113001833927,0.0303781469427009,0.030617098325296,0.0308235797508008,0.0310634472849584,796786688.0
0.0287141963104736,0.0296753978671946,0.0299667170204445,0.030128319351421,0.0303321036344057,0.0304881534110734,0.0306890322833279,0.0309131931252006,0.0310846709401714,797835264.0
0.029450652897871,0.0298881921143491,0.0299617719803116,0.0301843521066239,0.0304409378590825,0.0306424617087458,0.0308610822543014,0.0310755755621554,0.0312447693542295,798883840.0
0.0298969809713544,0.0303224240974167,0.0303976990731488,0.0305771870944763,0.0307681840570093,0.0310081228273915,0.031261242344206,0.0314239622959674,0.0316477565266516,799932416.0
0.0295684127510876,0.0300795514874447,0.0300350072086816,0.0303140704723132,0.0306081492782295,0.0309952769258522,0.0312302631210413,0.0314439621721297,0.0316074396569443,800980992.0
0.0294757967070386,0.0299281610544914,0.0297571147904279,0.0300451160044437,0.0302730677813619,0.0305696722035061,0.0308750391414327,0.0310701631458893,0.0312502281317567,802029568.0
0.0297171481512807,0.0301202890647646,0.0301177281476796,0.0303500144094708,0.0305416579440399,0.0307745149316614,0.0310593819449624,0.031322958715374,0.0315254204695152,803078144.0
0.0295709720160972,0.0299931699967978,0.0299506626818448,0.0301598747402669,0.0303211750038049,0.0305343651191505,0.0306993617778162,0.0309617346264991,0.0311912775399648,804126720.0
0.0290245047910218,0.0297803688142,0.0297978246482148,0.0300744319871187,0.0301447416443418,0.0303539349221245,0.0305319375875164,0.0307506226990656,0.0309976717637162,805175296.0
0.028657220636964,0.0296827748091667,0.0297413843632705,0.0300456301577448,0.0301324361363445,0.0303027329262621,0.0304676957221115,0.0307457194226004,0.0309991699733426,806223872.0
0.028130119832933,0.0294914975599273,0.0296925736099961,0.0298595129180728,0.0300050019000666,0.0301393911821905,0.0303182933375877,0.0305697530754912,0.0308062375102485,807272448.0
0.0284730345843136,0.0296177176677099,0.0298169963747502,0.0300388875717311,0.0302168752389498,0.0303612662768991,0.0305860664643666,0.0307932013769203,0.03102672456523,808321024.0
0.0276670111759453,0.0296786549460347,0.0297027025714636,0.0299130165633752,0.0301386493885193,0.0302509336877182,0.0305111151162694,0.0307929311940696,0.0309542901010325,809369600.0
0.026018861236371,0.0297501790782538,0.0298801772467851,0.0299937301157511,0.030226068742259,0.0304001479947723,0.0306163152666842,0.0308935530980242,0.0310771064430977,810418176.0
0.0271806062768883,0.0300877082849903,0.0301561458122014,0.0303366894289154,0.0305062160751142,0.030755463222869,0.0309478594915049,0.0311669819305247,0.0313280732169998,811466752.0
0.0228482781728599,0.0299751603854379,0.0300829508384704,0.0302412231646129,0.0303743100221414,0.0306303553184905,0.0308236680455991,0.0310332449277195,0.0312478023015088,812515328.0
0.0474254041354106,0.0298553981757502,0.0300039437155246,0.0301491199623618,0.0303831878332028,0.0305368516545016,0.0307042578000817,0.0309520526851193,0.0311654453348431,813563904.0
0.0321205015947543,0.0295339933100511,0.0298289671783804,0.0299564595615403,0.0299684961898987,0.030422004309819,0.0307539653847114,0.0308345833358653,0.0311265579050438,814612480.0
0.0230724019790749,0.0297136902095461,0.0298116102936446,0.0299841498631008,0.0300086558617087,0.0302908468979228,0.0305948568915076,0.0307760796292368,0.0309941745641656,815661056.0
0.0211719633010556,0.0296275680527877,0.0301096163750975,0.0305673562759045,0.0306881055611834,0.0314806258299762,0.031863608138499,0.0320464353434117,0.0322756383241627,816709632.0
0.0195367385132873,0.0296366144724583,0.0302250228852673,0.0305694699671807,0.0307041809150807,0.0312439755533543,0.0315389552721069,0.0317786438103453,0.0320011166692482,817758208.0
0.0307363501034063,0.0262126990039097,0.0303268848002276,0.0306122221244842,0.0307326909248646,0.0310573090331955,0.0312839808691881,0.0315614747671254,0.0318213912576787,818806784.0
0.0238272578563234,0.0272319648603075,0.0300496959135095,0.0302997619009748,0.0304425561847595,0.030724240303894,0.0309541209975551,0.0311856267436329,0.0314745142549451,819855360.0
0.0207418945206175,0.0284855689947542,0.0301024212040086,0.030446597193516,0.030528361818309,0.0307704563368658,0.0309753875901138,0.0311847123048694,0.0314221635207621,820903936.0
0.0193541225305681,0.0287511035847036,0.0299725833583662,0.0303201716417256,0.0304233957559443,0.0306698409432818,0.0308520529280024,0.0311209055926397,0.0312940521039112,821952512.0
0.02135981378513,0.0291950741806312,0.0295118802810107,0.0302637305122704,0.0303864760563063,0.0305692241323316,0.0308337535639562,0.03111705646644,0.03127925870307,823001088.0
0.0205661893887193,0.0291252463136456,0.029248703346868,0.0304318187764332,0.0305057671971761,0.0307946598521035,0.0310304122010845,0.0312909749186533,0.0315102638179446,824049664.0
0.0189495578906372,0.02912025391183,0.0291024614504077,0.0304188395853363,0.030542639136694,0.0308110398422261,0.0309990185295531,0.0312523769605406,0.0314032231208873,825098240.0
0.0208056498567975,0.0273979904831533,0.0291301738660086,0.0304668211845319,0.0306392698811402,0.0309573822280059,0.0311016909303758,0.0314072911822919,0.0316400761126077,826146816.0
0.0211333299180227,0.0258247667342963,0.0291763879453415,0.0301318346290668,0.0303257506006414,0.0305642262379472,0.0307234927774714,0.0310141277131499,0.0313111334278482,827195392.0
0.0229666075731494,0.0256044418260724,0.0293671777519223,0.0301409406005779,0.0303195290100303,0.0305114174400838,0.0307641649500154,0.0310707940070361,0.0312816544986912,828243968.0
0.0262108301309336,0.0267628720350697,0.0304117403016804,0.0308634827553947,0.0309020720338685,0.0312736244010464,0.0314712350197445,0.0315795722558364,0.0315305147129867,829292544.0
0.0266453738107079,0.0216690735120393,0.0298917691700815,0.0302657625958184,0.0303203776436975,0.0306788890191682,0.030833328745157,0.0310798732168607,0.0311639524901198,830341120.0
0.0272338941119012,0.0214986840808797,0.029880311689931,0.0302405371956457,0.0303734166526759,0.0306550721888128,0.0308502999352368,0.0310256526607837,0.0311941016417884,831389696.0
0.0269050202976612,0.0219742554512822,0.0297792080676346,0.0300718813981825,0.0302606307890993,0.0305441278623731,0.0307586143367962,0.0309832007059735,0.0312698090425204,832438272.0
0.0274014228811337,0.0194386966197293,0.0298977797794237,0.0302004715351369,0.030397709877639,0.03060509989198,0.0307999349486567,0.0310321415026625,0.0312900626088714,833486848.0
0.028449596736852,0.0199595408349534,0.0299982459256,0.0303109723105085,0.0304620621956134,0.0306897804987229,0.0309189755147565,0.0311883539984444,0.0314053412986564,834535424.0
0.028526696326347,0.0190866718917737,0.0298105065230998,0.0300095606110519,0.0301969015154612,0.0304642817428607,0.0306524546655947,0.030934861912321,0.0311941934979343,835584000.0
0.0281115914444187,0.0184184088796203,0.0301078723969296,0.0302637165169927,0.030434593610633,0.0307481472592005,0.0309470028535988,0.0311721447179669,0.0314439489621114,836632576.0
0.0281831237827767,0.0201838621616276,0.0296139362381018,0.0296665039723621,0.0296806376689019,0.0302658042510573,0.0305407882162166,0.0307377751578864,0.0310297445917224,837681152.0
0.0286046353804582,0.0188724943309978,0.0296291904114741,0.0297827944564574,0.0298275286462576,0.030164836841336,0.0304777201477801,0.0306537071074037,0.0309707934764074,838729728.0
0.0292208750584479,0.0189927511319495,0.0300040789675244,0.0300908200645324,0.0302748088790312,0.0304552414131716,0.0307365035744565,0.03098989994352,0.0311114435447775,839778304.0
0.0291601632182178,0.0202515522219229,0.0299907599007849,0.0300863962721763,0.0303179186335868,0.0304255795038022,0.0307350910321899,0.0309981581247098,0.0311572850397985,840826880.0
0.0290636526616601,0.0197872401315713,0.0302037537279607,0.030389544559118,0.0305698333557281,0.0306498479250211,0.0309672433443877,0.0312461978036287,0.031356977331229,841875456.0
0.0289166408688916,0.0214466356256973,0.0300259653569698,0.0301967044386252,0.0304099715439395,0.0305391501711377,0.0307754698921249,0.0310058311665119,0.0311772367147544,842924032.0
0.029177119354958,0.0197521539662962,0.0299817327455401,0.0302254233987621,0.0303692763267912,0.0305017376356605,0.0307026669273279,0.0309671152901679,0.0311731887130905,843972608.0
0.0301698229067299,0.0196188305633606,0.0305093305208146,0.0307112761081005,0.0308810799180943,0.0311655567046643,0.0314171452020358,0.0315872611737266,0.0317269510164344,845021184.0
0.0298057164427028,0.0215446217515737,0.030367422011885,0.0305168533817303,0.030723186711941,0.0309828611565947,0.0311800235854958,0.0314420328605182,0.0315664290703577,846069760.0
0.0293546730367534,0.0203032053340807,0.0301480391534134,0.0303581477202659,0.0305710903085638,0.0308555503613412,0.0310473290258335,0.031360120379329,0.0315054166722914,847118336.0
0.028993493024915,0.0181601544509001,0.0300920468525074,0.0303160412732603,0.0304858816180313,0.0306948241430848,0.0309186241116964,0.0312328892093898,0.0314268374646018,848166912.0
0.0288687879614082,0.0215293808673653,0.0299726907514523,0.030227767048967,0.0303547029079836,0.030510649300532,0.0306897758735638,0.0310077729767561,0.0312661806968008,849215488.0
0.0288334130506737,0.0196348692672865,0.0297958681535219,0.0300526813262165,0.0305569833458384,0.0309350938682339,0.0310336537308206,0.0313235682967305,0.0315190413458722,850264064.0
0.0292452990641704,0.0213608296313592,0.0299777639186131,0.030177141941759,0.0305091063648919,0.0308573218601237,0.0309986518520469,0.0312665949375927,0.0314466324380823,851312640.0
0.0291532859022672,0.0199944722328935,0.0297704482960575,0.0299715639239415,0.0301924978927006,0.0304648964935188,0.0306777791032371,0.0309110715419798,0.0311963616277668,852361216.0
0.0289842441586283,0.0184180247994439,0.0299349042841729,0.0300963063332371,0.0303057906024272,0.0304863441404523,0.0305901572530059,0.0308890204593911,0.0311005396006451,853409792.0
0.0294929310633553,0.0196322433383353,0.0300531744618682,0.0302566210077669,0.0303935002904442,0.0306159270761818,0.0307516889857544,0.0310946633897907,0.0312987538604908,854458368.0
0.0296106439060873,0.0200173923612181,0.0300090929324163,0.0303215614654851,0.0304719081332935,0.0306736172094151,0.0310722191923505,0.0311520679783168,0.0311899571954693,855506944.0
0.0297344237554523,0.0226693122580917,0.0298190276053911,0.030122307461909,0.0302370498980409,0.0303815760142706,0.0306949118670645,0.0308062221353919,0.0309375270873052,856555520.0
0.0293778154993282,0.0228553669028118,0.0298741632564547,0.0301451661424892,0.0302801258442464,0.0304529354188393,0.0307023425845713,0.0308733494701817,0.031133149175333,857604096.0
0.0294173654165976,0.0206108146097577,0.0299775304950119,0.0301624460511931,0.0303781086369187,0.0304431768240307,0.0307185469790503,0.0309293524236895,0.0311398526571626,858652672.0
0.0293333090840336,0.0220232259823042,0.0299614231440842,0.0300874485817317,0.0304140400967911,0.0304641333461689,0.0306854679546855,0.0308978144482481,0.0311866440769252,859701248.0
0.029460187442529,0.0202753063461759,0.0298990947829395,0.0300698931886138,0.030346759077505,0.0305331582695686,0.0307812254559051,0.0309627194159084,0.0312147001249699,860749824.0
0.0292482820339142,0.018525888406812,0.0299757526107981,0.0301822116411418,0.0303904798088449,0.0305919447228532,0.0308179199537163,0.0310558578100231,0.0312696607074691,861798400.0
0.0293687832075923,0.0218149205712372,0.0298995949719525,0.0301217730063542,0.0303416807307788,0.0304829769425203,0.0307112306277217,0.0309622862426651,0.0311399458553171,862846976.0
0.0299572473624631,0.0214061963393238,0.0305124966623473,0.0306072903284601,0.0307427354208622,0.0310054343488121,0.0312431160320968,0.0314460274322933,0.0315976563198256,863895552.0
0.0294185808976135,0.0200626749090327,0.0303639880479419,0.0305388466198827,0.0306749682899312,0.0309057345761013,0.0311813775430187,0.0313901877276155,0.0315879886648499,864944128.0
0.0294750019500474,0.0274997209902591,0.0303692668259662,0.0305442162195635,0.0306357519714036,0.0308778219929909,0.0311619067554704,0.0313661943312512,0.031563932339422,865992704.0
0.0293957406451215,0.0231265512181315,0.0304277371406814,0.0305430034344291,0.030650540348788,0.030909583395301,0.0312183548691387,0.0313829252092056,0.0316407001962622,867041280.0
0.0293502910892123,0.0200625868922965,0.0303459763422737,0.0304254536601352,0.0305484631567696,0.0307823002589636,0.0310376767532286,0.0311705858244504,0.0315259821439961,868089856.0
0.0290358583857592,0.0216189001891263,0.0301303807593946,0.030261081694188,0.0304023877486337,0.0306276219091262,0.0309073653303711,0.0310156818843884,0.0312699515236009,869138432.0
0.0290762910361079,0.0229715077774349,0.0300752371523561,0.0302122202955793,0.0302914312459403,0.0306100680555624,0.0307575943064256,0.0309676289740702,0.0312900314039284,870187008.0
0.0288011281621946,0.0231411478766115,0.0298657463850469,0.0300515063699638,0.0301823209214892,0.0304851319206616,0.0306312709173343,0.0308542430491994,0.031157666534498,871235584.0
0.0290678925282008,0.021994952266331,0.0298969051794156,0.0301143858878093,0.0302924021700365,0.03049828724627,0.0306822167272757,0.030879848268715,0.0311629044340623,872284160.0
0.029125537696791,0.0225766581321336,0.0298868424721531,0.030163898892615,0.0303022205640545,0.0305160305354212,0.0306304177982305,0.0308810018957095,0.0310820424222237,873332736.0
0.0295409578697444,0.0241112988826919,0.0298977199707414,0.0301839931942094,0.0303114371279711,0.0305578002186225,0.0307411778143393,0.0309905061975338,0.0312364794891718,874381312.0
0.0297504505076289,0.0262545328779661,0.0300382079439354,0.0303139034230047,0.0304435369511363,0.0306871748269402,0.0308747851933711,0.0311559171654392,0.0313191909631909,875429888.0
0.0290988073651134,0.0265745306483727,0.0300705685221648,0.0303236972326305,0.0304500055010078,0.0306467316449087,0.0309306728509899,0.0312085539687478,0.0314385952572435,876478464.0
0.0292827498616843,0.0272814887623896,0.0298883873474347,0.0300904177022112,0.0302612196875094,0.0304316466376384,0.0306654717235682,0.0310360750475924,0.0312600865101024,877527040.0
0.0291131703407599,0.0279350958322937,0.0297609435146921,0.0299752401134437,0.0301456596812843,0.0303345572985808,0.0305134707793055,0.0308859170560737,0.0310956604349218,878575616.0
0.0289816160798586,0.0281707796978679,0.0297563205349382,0.0300104902099105,0.0300650129149972,0.0302634848672946,0.0304889342613249,0.0307912206816027,0.0309910565399926,879624192.0
0.0293173144161957,0.0283304268383844,0.0299673005410997,0.0302826475804315,0.0303500610431342,0.0305498165274063,0.0307472096223249,0.0310149022647415,0.0313598409187694,880672768.0
0.0245892129168042,0.0264378265422514,0.0298953801129742,0.0301234942155711,0.0302718756268575,0.0304089811262686,0.0306275016361779,0.0308967939247029,0.0313207808828304,881721344.0
0.0273086718879703,0.0281206602668727,0.0300496062131962,0.030256942670923,0.0304202646722472,0.0305666778518358,0.0308014897030743,0.0310130398089357,0.0313332343447183,882769920.0
0.0283341767098786,0.0283172778072935,0.0298355738566438,0.0300596173909214,0.0302319314683514,0.0304191785074074,0.0306088466829137,0.0308768050429556,0.0311852592030154,883818496.0
0.0284288807688296,0.029173702711015,0.0298279400416274,0.0300126990331663,0.0302270414484062,0.0303862496349612,0.0306133762317933,0.0308383456273542,0.031115733598619,884867072.0
0.0288446342065006,0.0296481245950604,0.0298492008570859,0.0300606890595681,0.0302282528108615,0.0303910724388261,0.0305968292215485,0.0308293399787776,0.0311044652710106,885915648.0
0.0288505387238695,0.02951780677814,0.0291804053696011,0.0300017851877573,0.0301563177767524,0.0302429569669911,0.0304525444363066,0.0306727251697,0.0309429984887314,886964224.0
0.0290169371630764,0.0294476969588732,0.0285759259418653,0.0298828443283022,0.0300033239902619,0.0301184019897554,0.0303288933860514,0.0305835883462635,0.0308547446678018,888012800.0
0.0294728703034925,0.0299343941012489,0.0284247961096965,0.0300174857375115,0.0302423629105867,0.0303964726107405,0.0305985106640683,0.0308327236843212,0.0310869244014191,889061376.0
0.0293417561418318,0.0299020963360601,0.0286141635950904,0.0301433233021244,0.0303025208011657,0.0304329301902197,0.030607832899373,0.0308709661325863,0.0311053669589245,890109952.0
0.0295629849466931,0.0293927665154006,0.0285940664870789,0.0301267127244941,0.030331704745461,0.0304953530300926,0.0306589064775314,0.0308715605567421,0.0310805772685748,891158528.0
0.0299020080731933,0.0294159011592401,0.0292037739909316,0.0301187892779346,0.0303070349518306,0.0304874023357664,0.0306520481421751,0.0308721930449468,0.031105322636353,892207104.0
0.0294058381997855,0.0296156142676836,0.0295235363546324,0.0300441597290156,0.0302073587613228,0.0304207256962674,0.0306112151972553,0.0308857256877055,0.0311067383101518,893255680.0
0.0295702248555079,0.0298150981230023,0.0299472249002909,0.0302029917333184,0.0303272802823247,0.0305229097122856,0.0307748643871198,0.0310227039435322,0.0312552963997391,894304256.0
0.0296008406078644,0.0296037112555147,0.0299927610383259,0.0301447088988452,0.030314914531681,0.0304515160379264,0.030687181754214,0.0309284444515315,0.0311789014217986,895352832.0
0.0291596532735142,0.0292210136170804,0.0295031396411769,0.0294586311639263,0.0295280262938008,0.0298201508699582,0.0300402056938918,0.0303036488401098,0.0306412542625135,896401408.0
0.0295865588323728,0.0293191189227312,0.0294265593271907,0.0296573472947336,0.0298423780183427,0.0300543071641885,0.0303648716095344,0.0305538769715628,0.0307864743478032,897449984.0
0.0300182437740989,0.0294589867024525,0.0298676860919324,0.0300783860400545,0.0303041624864157,0.0305099061660152,0.0307268410118051,0.0309220960315863,0.0311927968267069,898498560.0
0.0304496725198242,0.0299452646240047,0.0304665098632736,0.0307173361487799,0.0308968642274645,0.0310573122914722,0.0312963381008122,0.0314447450427611,0.0317102310063176,899547136.0
0.0293955937547789,0.0294588166556979,0.0303012169299206,0.0305405364114847,0.0306973445003284,0.0309030623866165,0.0310723284058676,0.0312633011012474,0.031506391838279,900595712.0
0.0298813844359569,0.0297718073841048,0.0303881866558234,0.0306340508500142,0.030883004272235,0.0310372005096596,0.0311717328515105,0.0313596920802791,0.0316775527969433,901644288.0
0.030129216717514,0.030199900625453,0.0304250209442695,0.0306401549075744,0.0309083467991414,0.0310069258730372,0.0312371707005526,0.0313540962405303,0.0316338135488546,902692864.0
0.0299287001201672,0.0303596353075432,0.0303157993983189,0.0305197172882507,0.0306869683176906,0.0308265113940219,0.0310006321615589,0.0311992096189309,0.0314336850587385,903741440.0
0.0299920919616601,0.0301931817974412,0.0302365756323416,0.0304393111304615,0.0306884084523037,0.0307903590480675,0.0309682000997966,0.031127174498322,0.0313932235958107,904790016.0
0.0296086778531263,0.0298348581863325,0.0297761344681421,0.0299715276130126,0.0301634528055943,0.0303213104074294,0.0304901998774859,0.0306617874287975,0.0309157162741784,905838592.0
0.0297900073995088,0.029881181683286,0.0300474739333112,0.0302976503629528,0.0304764336131591,0.0306755579742339,0.030794511935942,0.0309726686966127,0.0312087878503384,906887168.0
0.0306163546080338,0.0306172438542763,0.0307442161570051,0.0309236582199256,0.0309744129966983,0.0313590641931964,0.0315810551006757,0.0317062278187128,0.0318365827162058,907935744.0
0.0299893815261595,0.030138135543998,0.030322101308905,0.0304901754398902,0.0305678279643897,0.0309428678759074,0.0310523126775603,0.0312860574993417,0.031416922991921,908984320.0
0.0297875475234027,0.0298408952685872,0.0300230022365862,0.0302611750508228,0.030328689773661,0.0306504235569703,0.0308170462277819,0.0310466608242653,0.0312686917361862,910032896.0
0.0296036198783037,0.029656062515213,0.0300426432785895,0.0302780090344388,0.0303959318795711,0.0306283615978592,0.0307990747629249,0.03103009714864,0.0312318969978514,911081472.0
0.0298008689680753,0.0300937968575129,0.0301461315675331,0.0303403421527365,0.030638830428268,0.030785731434923,0.0310403326123279,0.0311794267554198,0.0313853556520552,912130048.0
0.0297695842583506,0.0298306431290094,0.030049445245353,0.030236946569692,0.0305422123844154,0.0306886897534636,0.030898499003019,0.0310595550367789,0.0312483175772831,913178624.0
0.0297247775370641,0.0299180965705009,0.0302251084465223,0.0304328185328895,0.0306494966310623,0.0308208510801448,0.0309105714216659,0.0311526177813389,0.0313901591637931,914227200.0
0.0293552395192167,0.029967120654051,0.0300172712066986,0.0302175293122258,0.030401498273629,0.0305639565251893,0.0306491224743341,0.0309393529961396,0.0312326740269463,915275776.0
0.0296543978272567,0.0301878977525554,0.0302373904441405,0.0304378601910931,0.0306159333366245,0.0308587841820034,0.0309958703208672,0.0312175924514675,0.0314499458196064,916324352.0
0.0297876341327374,0.0299132160821716,0.0300956502410078,0.0302665119619301,0.0305069564396187,0.0307190368017212,0.0308207023585193,0.0311167494672012,0.031307970261688,917372928.0
0.0299843366287323,0.0298857796926875,0.0301337867901873,0.030325337201413,0.0305902646166108,0.0307258500750191,0.0308889388886269,0.0310884440922474,0.0313863871127938,918421504.0
0.0296081250082538,0.0299437630916426,0.0299363924153721,0.0300721679255646,0.0303788373833905,0.0304598763135734,0.0307694736792234,0.0308778577786552,0.0311300654650019,919470080.0
0.0295693316271446,0.0300856180486475,0.0301375261489587,0.0303590746782859,0.0305696503552799,0.0307456819115908,0.0310232000387503,0.0312740147730642,0.0314491713762425,920518656.0
0.0291453712041448,0.0298635523764985,0.0300076223435022,0.0301838825549999,0.0303796297551693,0.0305471115633264,0.0307908334750331,0.0311052294756439,0.0313516345977854,921567232.0
0.0287933023822938,0.0298064533620425,0.0301334844664741,0.030355780902322,0.03058384687908,0.0307519469819672,0.0309679842078882,0.0311876972360147,0.0314497264653479,922615808.0
0.0281543680554943,0.0297079103067193,0.0299825345047319,0.0302419669716636,0.0304251329660788,0.0306793701108399,0.0308981304285028,0.0311366882717973,0.0313688882902281,923664384.0
0.0285265280443587,0.0294039714149968,0.0300565451789897,0.0303147029026885,0.0304828909069485,0.0306833855910153,0.030838770291065,0.0310592588308635,0.0313286219395705,924712960.0
0.0285688882017214,0.0297007876913913,0.0302096156606575,0.0303786352224419,0.0306244608402344,0.0307697208649442,0.0309924033760303,0.031162383607188,0.031387738727406,925761536.0
0.0272804219868818,0.0295304553350392,0.0301780746419976,0.0303069116521512,0.0305184733316348,0.0307238140169047,0.0309472893043991,0.0312105150029853,0.0314247328007595,926810112.0
0.0278944392053802,0.0296045369352193,0.0307467397818838,0.031015212925704,0.0313730580829106,0.032054269734187,0.0323227601431129,0.0324175168328382,0.0326679637265392,927858688.0
0.0244586160554746,0.0291728803364083,0.0303728815426366,0.030570072726623,0.0308985154192905,0.0313058132544969,0.0315524812009094,0.0317063367244053,0.0318851978322956,928907264.0
0.0207422296590735,0.0290204937307856,0.0303106900433667,0.0305095648622591,0.030712962292694,0.0310893696852432,0.0313164120150684,0.0315672121135616,0.0317795716594205,929955840.0
0.0181175193320775,0.0283833257257353,0.0302499540214721,0.03040810852528,0.0306941597501749,0.0309223069403522,0.0311379327244102,0.0313064548715066,0.0315795667653553,931004416.0
0.0163736721752119,0.0275707067623441,0.0301932267876954,0.0303703443670291,0.0305634192546365,0.0307555013598974,0.0309899303499131,0.0311824139005994,0.0315211236568924,932052992.0
0.0166802092581009,0.0255473353750857,0.0300381148250148,0.0301355165225276,0.0304401766220806,0.0306006894112614,0.0307905917705728,0.0309636313367414,0.0312893236101983,933101568.0
0.0199658946662652,0.0329914309475497,0.0299245650888107,0.0300128639107946,0.0302516104509471,0.0304690283090366,0.0306243506119466,0.0308362478339934,0.0311372854769884,934150144.0
0.0185533818587416,0.0265444662617482,0.0300845825583051,0.0302091898578407,0.0305042124281345,0.0306680845245964,0.0309202634193408,0.0310832527440917,0.0312686831236212,935198720.0
0.0183927249528345,0.0233645344250816,0.0303556204542671,0.0305936358028651,0.030815469423434,0.0309503763057414,0.0311419014085286,0.0313490333488648,0.0316209405899211,936247296.0
0.0207156166616765,0.0199280762162515,0.0303013451747672,0.0304393108513951,0.0306568622338279,0.0308057291004868,0.0310626980016109,0.0312319939251276,0.0314589507997117,937295872.0
0.0216453606354041,0.0188759262232337,0.0299086215149649,0.0303665479435026,0.0306289704391113,0.030884577778171,0.0311328219299255,0.0313246781585381,0.0315460875690023,938344448.0
0.0209347554528138,0.0210213016032354,0.029441287656689,0.0302801712311058,0.0304543313507612,0.0306615917370669,0.030885790011522,0.0311102313278995,0.0313535675436278,939393024.0
0.0237044917908023,0.0186963727354594,0.0293029611508371,0.0302845622825994,0.0304401448430804,0.0306402069695766,0.0308248570666893,0.0310343962773125,0.0312702063485989,940441600.0
0.025962038083211,0.0198508777484093,0.0288695809220434,0.030406877931375,0.0305698833645476,0.0307015998844293,0.0309136892907909,0.0311938027225156,0.0313887635253374,941490176.0
0.0262136180541591,0.0213425316296415,0.0288974644976437,0.0300652340856287,0.0301908731103486,0.0303718838187052,0.0305971378114368,0.0308189097013185,0.0310323034416886,942538752.0
0.0270680543329157,0.0241809798594512,0.0289285184064298,0.0304255919931875,0.0305902646675977,0.0307711166934168,0.0309736442579103,0.0311769695563172,0.031364382291399,943587328.0
0.02864350100586,0.02550442582946,0.0290054604966833,0.0303680787994735,0.0305587242268161,0.0307467966177064,0.0308522299311197,0.0311198915160226,0.0312406844693236,944635904.0
0.0283728032446363,0.0272899804218658,0.0294401161650515,0.0299976655847962,0.0301903282713212,0.0304032682825127,0.0305329904149788,0.0308134067240619,0.0310474278056528,945684480.0
0.0288332977834571,0.0283912957436863,0.029554113759582,0.0301198606196609,0.0303417510097879,0.0304986288497348,0.0306525727828749,0.0308903416337203,0.0311057668936205,946733056.0
0.0302365039260799,0.0300256654981287,0.030607555068525,0.0311973477156741,0.0313196624967285,0.0314077033524463,0.0316028452525738,0.0317247341246222,0.0318099311000084,947781632.0
0.0297989961118307,0.0300661850901202,0.0305118905415099,0.0310499384255102,0.0311910191254232,0.0313033269184206,0.0315076060151161,0.0317630348191069,0.0318286444249736,948830208.0
0.0293744106024904,0.0297420101330556,0.0302689285034915,0.0306100777909602,0.0307619728930996,0.0308763446950601,0.0311262404325158,0.0314695914007925,0.0315638662876182,949878784.0
0.0289579318925938,0.0294992766388196,0.0300821198624859,0.0304087292216939,0.0305614708382987,0.0307004073035561,0.0309728030936196,0.0312358506355535,0.0314082537592199,950927360.0
0.0272056444592873,0.0281805112514862,0.0307836822471265,0.0310584047716221,0.0312653544554662,0.0314049047118347,0.0317166252472139,0.0318069286810284,0.0319296418130768,951975936.0
0.0282002130080064,0.0284519398363415,0.0304762931193532,0.0306280926754753,0.0307885225494479,0.030974481100138,0.0311868614722359,0.0313703024842801,0.0316291040927356,953024512.0
0.0287460555100838,0.0288669372797997,0.0301793630061358,0.0303596780146499,0.0304985886255788,0.0306666371570507,0.030966940113359,0.0310353943188221,0.0312447202950808,954073088.0
0.0283904038724501,0.0294396914020673,0.0300064199982985,0.0302652186003992,0.0303911586200141,0.0305302706160386,0.0308375511136915,0.0310156433398142,0.0312406536936805,955121664.0
0.0287080910234252,0.02943829165029,0.0301583605542234,0.0304476213752065,0.0305712912651371,0.0307289708678046,0.0310215830712152,0.0312190584150261,0.0313794540613912,956170240.0
0.0289673693566818,0.0296371807213995,0.0302004772565986,0.0304642787724154,0.0306238392577802,0.0307861982049603,0.0310405265494501,0.0311777902422997,0.0313966089114557,957218816.0
0.0289988759949455,0.0294663908360587,0.0298669829662752,0.0300843884497591,0.0302211367630081,0.0303543576107451,0.0306324016280132,0.030806884804301,0.0310797365941112,958267392.0
0.0242784740425472,0.0242304449169927,0.0306811615673756,0.0308676073923562,0.0309376132261314,0.0310731806360696,0.0312764173362233,0.0314186367585919,0.0317120892275127,959315968.0
0.0262309028778138,0.0267984439253356,0.030267080470823,0.0303579182661997,0.0305117653941888,0.0305960018437611,0.0308215596707452,0.0310414518885146,0.0313199723744766,960364544.0
0.0276583952369124,0.0279806647732628,0.0301258304118627,0.0301973608005755,0.0303353204521426,0.0304111208891623,0.0307326650709802,0.0309612383928065,0.0311040460434742,961413120.0
0.0285386609614804,0.0288182916261142,0.0305198980942126,0.0306334911221619,0.0307366355852727,0.0308686683016892,0.0311079397097674,0.0313233437878968,0.0314553972019348,962461696.0
0.0291773648351885,0.0294781480986568,0.0303702927417931,0.0305856869709668,0.0307248975881161,0.0308196424537835,0.0311085097141785,0.031289350377673,0.0314860286033945,963510272.0
0.0290911900520551,0.0294477420428739,0.030269211867818,0.0305233259296505,0.0306359490279466,0.0308368443992702,0.0310579361219069,0.0312988069589704,0.0315071855593123,964558848.0
0.0293751766294354,0.0295170639892094,0.0302634391756697,0.0304586671564026,0.0305675630407586,0.0308672625346465,0.0310721122572253,0.0313647212801262,0.0315472739243705,965607424.0
0.0293510042756852,0.0292773042465087,0.0298213001252136,0.0300615890087208,0.0304143358462579,0.0308762689939877,0.0311515864406739,0.0314406291752002,0.0316255220425227,966656000.0
0.0294550828948645,0.0292576812503157,0.0298081306696395,0.0300136494518081,0.0302392311614516,0.0306244787703822,0.0308477493213968,0.0310741320803235,0.0312789649343539,967704576.0
0.0290744744397713,0.0294043775795607,0.0297434993997444,0.0298789929166813,0.0301202792784453,0.0304245351319943,0.0306438154646434,0.0309127304978405,0.0311435465055728,968753152.0
0.0294678999189294,0.0298995776175811,0.0299118176557237,0.0301011895545015,0.0304179422612428,0.0306655279579477,0.0308885380212802,0.0310993919286745,0.0312837997594487,969801728.0
0.0297017975749451,0.0300782755985535,0.0298954479623642,0.0301124929342512,0.0303946225000142,0.0305274296195664,0.0307489042895207,0.0309212775038489,0.0311302105967706,970850304.0
0.02995357397208,0.0298011081777352,0.0299742598200244,0.0301900017486931,0.0302975286743402,0.0304250148878176,0.0307681796037738,0.0309259374194745,0.0310823903920504,971898880.0
0.0293369354457129,0.0296766861583957,0.029645824996849,0.0298000022509158,0.0299756814266919,0.0301248398520389,0.0304024458345564,0.0305758176621498,0.0307500458107517,972947456.0
0.0294736524000996,0.029463454673994,0.0298431758797268,0.0299804726485639,0.03018043416121,0.0303064745340664,0.0305860310999945,0.0307930969758183,0.0310250624441169,973996032.0
0.0296691857688245,0.0298203972927274,0.0301453620675255,0.0303041485073282,0.0305201683311581,0.0306049842598,0.0308779975502885,0.0310193952701166,0.0312623098206054,975044608.0
0.0295219782944826,0.0299099142577023,0.0301115187124932,0.0302807007418132,0.0304625542893469,0.0305373760045547,0.0308226511865455,0.0309505556042827,0.0312285356080299,976093184.0
0.0295133492080523,0.0296816303817317,0.029932991147862,0.030118882118963,0.0302628886915474,0.0303850061312803,0.0306192392974892,0.0308515364436227,0.0310928312989952,977141760.0
0.0294939686595476,0.0298049999146603,0.0298847744767,0.0300306907963269,0.0302441386986389,0.0303442133151237,0.0306051242411036,0.0308050285159507,0.0310750619472504,978190336.0
0.0294895282506483,0.0299314069434475,0.0298088771553898,0.0299154989009853,0.0301251209581203,0.0302490624379487,0.0304251601576754,0.0307068673461158,0.030954204358232,979238912.0
0.0295724933281311,0.030011079034928,0.0299948268235755,0.0301707751843211,0.0303036441680941,0.0304445938563034,0.0307126403614853,0.0309694333716968,0.031166694987601,980287488.0
0.0291338688351099,0.0295950978729742,0.0298688412011182,0.0300612296806215,0.030201412813224,0.0303992618518911,0.0306422992058085,0.0309147266097237,0.031101873109135,981336064.0
0.02929126166887,0.029797668741823,0.0298955645561474,0.0300308976270973,0.0303017991042919,0.0304638132774751,0.0307283598188304,0.0308925998110259,0.0310953650446697,982384640.0
0.029656828721796,0.0297085173361901,0.0299561563953885,0.0301122557346135,0.0303941783684883,0.0305252645325621,0.0307291816549372,0.0309408421019059,0.031138129523494,983433216.0
0.0297819764194063,0.0298092596199812,0.0301502626426581,0.0303109299378648,0.0305666553417043,0.0307473387649635,0.0308827373945152,0.0310778302301636,0.0313012301877628,984481792.0
0.0298184071122195,0.0298991234956533,0.030125571416694,0.0302780145772822,0.0305608707760371,0.0307237336452295,0.030886981999548,0.0310444115275974,0.0312743699155991,985530368.0
0.029607003946532,0.0296455106689706,0.0300948098311216,0.0302107914347711,0.0304834568547505,0.0306640219894791,0.0308675013436236,0.0310202031669435,0.0312486947503062,986578944.0
0.0296405946932381,0.0297691899813301,0.0300462143500343,0.0301671914289028,0.0304266971373209,0.0307843037425351,0.0309992764121968,0.0312651198028235,0.0315172795666442,987627520.0
0.0296147801961573,0.0299344530094209,0.0302669801751621,0.0304705040295735,0.0306453645613615,0.0308964841305649,0.0311085328448155,0.0313438581138207,0.0315750023580186,988676096.0
0.0297651933995918,0.0299210428142817,0.0302825190593723,0.0304374697501368,0.0306268993957253,0.0307803643986302,0.0309348314994741,0.0312726597219384,0.0314787871319349,989724672.0
0.0299469842820383,0.0300418953818217,0.0302524945000769,0.0304525765997621,0.0305660920313701,0.0307679449267545,0.0309619570148074,0.0312645783141094,0.0315060123393086,990773248.0
0.0298206869169581,0.0300526085978813,0.0301170109887898,0.0302454750722871,0.0304411879788689,0.030620373462506,0.0308302809482854,0.0310165022246458,0.0312622073833717,991821824.0
0.0293458740986639,0.0299582131075892,0.0300161672348767,0.0302048817145936,0.0303609113698627,0.0305956395590642,0.0308061903807541,0.0310034033250022,0.0312350949170476,992870400.0
0.0292124768633273,0.029640455909969,0.0300271875021353,0.0301979113304671,0.0304587298783374,0.0306381917682458,0.030799413588793,0.0310001898726427,0.0311997708813491,993918976.0
0.0297026299828602,0.0300358176198609,0.0301391664324946,0.0303681438756017,0.0306105018482959,0.030782329809525,0.0309456784860049,0.0311401600102883,0.0313231530108125,994967552.0
0.0294177206677353,0.0295748000948134,0.0297770656361553,0.0299638389593376,0.0301526925005692,0.0302709829791676,0.0305114850692825,0.0307756281500211,0.0310090786997512,996016128.0
0.0295822532138305,0.0298825724973531,0.0299712385840402,0.0301940781521803,0.0304060518015512,0.0305343626431768,0.030735117211584,0.0309355925324137,0.0311969969066001,997064704.0
0.0297011204640605,0.0298154577143118,0.0300127660784714,0.0301967684873941,0.0304171245182101,0.0305969818677576,0.0307957040218729,0.0310048235358086,0.031220166181128,998113280.0
0.0295449361493457,0.0294868554685078,0.0297505306975837,0.0299906149853767,0.0301895107892425,0.0303803156686858,0.030561058506281,0.030807966262166,0.0310393526129925,999161856.0


==> test/dead_latents/train_dead_abs.csv <==
n = 131072,n = 65536,n = 32768,n = 16384,n = 8192,n = 4096,n = 2048,n = 1024,n = 512,tokens
0.0040740966796875,0.0008544921875,0.000152587890625,0.0,0.0,0.0,0.0,0.0,0.0,917504.0
0.0049235026041666,0.0013427734375,0.0002950032552083,0.0,0.0,0.0,0.0,0.0,0.0,1966080.0
0.0041416713169642,0.0010114397321428,0.0001787458147321,0.0,0.0,0.0,0.0,0.0,0.0,3014656.0
0.0053141276041666,0.0011474609375,0.0002950032552083,6.510416666666667e-05,0.0,0.0,0.0,0.0,0.0,4063232.0
0.0064342867943547,0.0012010143649193,0.0002214985509072,3.150201612903226e-05,0.0,0.0,0.0,0.0,0.0,5111808.0
0.0082814050099206,0.001187763516865,0.0001709953187003,1.5500992063492063e-05,0.0,0.0,0.0,0.0,0.0,6160384.0
0.0100097656249999,0.0010428841658464,8.482444943405512e-05,7.689468503937008e-06,0.0,0.0,0.0,0.0,0.0,7208960.0
0.0131998697916666,0.0009789560355392,7.288315716911765e-05,3.829656862745098e-06,0.0,0.0,0.0,0.0,0.0,8257536.0
0.0173616950525929,0.0008936693523727,5.165891404721135e-05,1.9110812133072406e-06,0.0,0.0,0.0,0.0,0.0,9306112.0
0.0216321003635141,0.0008740616217619,8.689902744684751e-05,9.54606549364614e-07,0.0,0.0,0.0,0.0,0.0,10354688.0
0.0265998784425378,0.0008948046111687,4.3428287776319e-05,4.770701025891548e-07,0.0,0.0,0.0,0.0,0.0,11403264.0
0.0306806962568681,0.0008288559313949,5.2233871813949936e-05,2.38476800976801e-07,0.0,0.0,0.0,0.0,0.0,12451840.0
0.0330980589881424,0.0006585478011308,2.611374741522708e-05,1.1922384324258332e-07,0.0,0.0,0.0,0.0,0.0,13500416.0
0.0362559483105581,0.0005886690495673,1.3056076730643044e-05,5.960828297625587e-08,0.0,0.0,0.0,0.0,0.0,14548992.0
0.0392881924244475,0.0004774365989886,2.1787093877319408e-05,2.9803231910153515e-08,0.0,0.0,0.0,0.0,0.0,15597568.0
0.0424217013988231,0.0003913048758535,4.141142450718128e-05,1.49013885709926e-08,0.0,0.0,0.0,0.0,0.0,16646144.0
0.0436870566423684,0.0003253516417747,5.122336523775759e-05,7.450637440776373e-09,0.0,0.0,0.0,0.0,0.0,17694720.0
0.0457311703962031,0.0002465988603131,4.08704321880734e-05,3.725304509370839e-09,0.0,0.0,0.0,0.0,0.0,18743296.0
0.047073656606347,0.000237740331229,3.5693995283266846e-05,1.862648701951412e-09,0.0,0.0,0.0,0.0,0.0,19791872.0
0.0483323617301307,0.0001722758649014,1.7846980621393916e-05,9.31323462794745e-10,0.0,0.0,0.0,0.0,0.0,20840448.0
0.0493012216102568,0.0001090260858846,2.4182282394104252e-05,4.656615093524501e-10,0.0,0.0,0.0,0.0,0.0,21889024.0
0.0503921882136726,0.0001002894080468,2.734993101477841e-05,2.328306991650341e-10,0.0,0.0,0.0,0.0,0.0,22937600.0
0.0515823552350433,8.066227980868129e-05,1.3674963877206088e-05,1.1641533570472428e-10,0.0,0.0,0.0,0.0,0.0,23986176.0
0.0523681735139694,7.084871744440675e-05,6.8374815310573376e-06,5.820766438291457e-11,0.0,0.0,0.0,0.0,0.0,25034752.0
0.0526199388152691,7.35713314595936e-05,3.418740663642251e-06,2.910383132409547e-11,0.0,0.0,0.0,0.0,0.0,26083328.0
0.0535926842658796,5.967384911645817e-05,1.7093703063495224e-06,1.455191544520729e-11,0.0,0.0,0.0,0.0,0.0,27131904.0
0.0538997662074933,5.272510810020693e-05,8.546851468068605e-07,7.275957668393535e-12,0.0,0.0,0.0,0.0,0.0,28180480.0
0.0540800100575431,4.1621343071238715e-05,1.5686131691154874e-05,3.63797882064424e-12,0.0,0.0,0.0,0.0,0.0,29229056.0
0.0536742213366094,3.606946058777817e-05,7.843065830968588e-06,1.818989406933989e-12,0.0,0.0,0.0,0.0,0.0,30277632.0
0.0541388989988156,1.8034730277092935e-05,3.921532911832082e-06,9.094947026199612e-13,0.0,0.0,0.0,0.0,0.0,31326208.0
0.0553325415409792,2.4276154203952856e-05,1.960766455002988e-06,4.547473510982226e-13,0.0,0.0,0.0,0.0,0.0,32374784.0
0.0560933947941042,1.9767471632176668e-05,9.803832272732308e-07,2.273736754961716e-13,0.0,0.0,0.0,0.0,0.0,33423360.0
0.05813702942854,9.883735814937716e-06,4.901916135795495e-07,1.1368683773485092e-13,0.0,0.0,0.0,0.0,0.0,34471936.0
0.058521792302183,4.941867907181204e-06,2.4509580677550834e-07,5.684341886411675e-14,0.0,0.0,0.0,0.0,0.0,35520512.0
0.0627691969324651,2.470933953518688e-06,1.2254790338418758e-07,2.8421709431231194e-14,0.0,0.0,0.0,0.0,0.0,36569088.0
0.0640841834271892,1.2354669767413655e-06,6.127395169120213e-08,1.4210854715408802e-14,0.0,0.0,0.0,0.0,0.0,37617664.0
0.0685144122702674,8.247128019671699e-06,3.063697584537815e-08,7.1054273576527e-15,0.0,0.0,0.0,0.0,0.0,38666240.0
0.0700543252757643,1.1752958541098603e-05,1.5318487922633346e-08,3.552713678813426e-15,0.0,0.0,0.0,0.0,0.0,39714816.0
0.0718542500402291,5.876479270538613e-06,7.65924396130274e-09,1.7763568394034816e-15,0.0,0.0,0.0,0.0,0.0,40763392.0
0.0731051645708969,1.0567634166523572e-05,3.829621980647887e-09,8.88178419700933e-16,0.0,0.0,0.0,0.0,0.0,41811968.0
0.0728646855569327,1.2913211614512852e-05,1.9148109903230728e-09,4.440892098502648e-16,0.0,0.0,0.0,0.0,0.0,42860544.0
0.0742245485890135,1.4086000338506694e-05,9.574054951613184e-10,2.220446049250818e-16,0.0,0.0,0.0,0.0,0.0,43909120.0
0.0735388184839597,1.4672394700503414e-05,4.787027475806047e-10,1.1102230246252828e-16,0.0,0.0,0.0,0.0,0.0,44957696.0
0.0761637879040893,2.2594986412752157e-05,2.3935137379028886e-10,5.551115123126098e-17,0.0,0.0,0.0,0.0,0.0,46006272.0
0.0750119781805602,3.4185676800126405e-05,1.1967568689514105e-10,2.77555756156297e-17,0.0,0.0,0.0,0.0,0.0,47054848.0
0.0772780227816864,1.7092838400062962e-05,5.983784344756967e-11,1.3877787807814654e-17,0.0,0.0,0.0,0.0,0.0,48103424.0
0.0761794471818587,1.6175813731281474e-05,2.991892172378462e-11,6.938893903907278e-18,0.0,0.0,0.0,0.0,0.0,49152000.0
0.0791854572335074,8.087906865640708e-06,1.4959460861892256e-11,3.4694469519536265e-18,0.0,0.0,0.0,0.0,0.0,50200576.0
0.0790099954624568,1.167334796407036e-05,7.479730430946115e-12,1.7347234759768098e-18,0.0,0.0,0.0,0.0,0.0,51249152.0
0.0821800160417752,5.836673982035175e-06,3.739865215473054e-12,8.673617379884043e-19,0.0,0.0,0.0,0.0,0.0,52297728.0
0.0817241632943251,2.9183369910175862e-06,1.8699326077365263e-12,4.336808689942022e-19,0.0,0.0,0.0,0.0,0.0,53346304.0
0.0843038541081,9.088563026758794e-06,9.34966303868263e-13,2.1684043449710093e-19,0.0,0.0,0.0,0.0,0.0,54394880.0
0.08426618486655,4.544281513379397e-06,4.674831519341315e-13,1.0842021724855052e-19,0.0,0.0,0.0,0.0,0.0,55443456.0
0.0864026542008531,9.901535287939698e-06,2.337415759670657e-13,5.421010862427522e-20,0.0,0.0,0.0,0.0,0.0,56492032.0
0.085849642530114,4.950767643969849e-06,1.1687078798353285e-13,2.710505431213761e-20,0.0,0.0,0.0,0.0,0.0,57540608.0
0.0885295270756038,1.0104778353234925e-05,5.843539399176642e-14,1.3552527156068804e-20,0.0,0.0,0.0,0.0,0.0,58589184.0
0.0888318716920987,5.052389176617462e-06,2.921769699588321e-14,6.776263578034403e-21,0.0,0.0,0.0,0.0,0.0,59637760.0
0.0906576960999556,2.526194588308731e-06,1.4608848497941606e-14,3.388131789017202e-21,0.0,0.0,0.0,0.0,0.0,60686336.0
0.0905139371613059,1.2630972941543656e-06,7.304424248970803e-15,1.694065894508601e-21,0.0,0.0,0.0,0.0,0.0,61734912.0
0.091906901441981,6.315486470771828e-07,3.6522121244854014e-15,8.470329472543003e-22,0.0,0.0,0.0,0.0,0.0,62783488.0
0.0915390830452092,3.157743235385914e-07,1.8261060622427007e-15,4.235164736271504e-22,0.0,0.0,0.0,0.0,0.0,63832064.0
0.0933197429386202,1.578871617692957e-07,9.130530311213504e-16,2.1175823681357513e-22,0.0,0.0,0.0,0.0,0.0,64880640.0
0.0930046285493882,7.894358088464786e-08,4.565265155606752e-16,1.0587911840678754e-22,0.0,0.0,0.0,0.0,0.0,65929216.0
0.0953533274582878,3.9471790442323924e-08,2.282632577803376e-16,5.293955920339377e-23,0.0,0.0,0.0,0.0,0.0,66977792.0
0.0945745519127376,1.9735895221161962e-08,1.141316288901688e-16,2.646977960169689e-23,0.0,0.0,0.0,0.0,0.0,68026368.0
0.0970423723919156,9.867947610580981e-09,5.70658144450844e-17,1.3234889800848446e-23,0.0,0.0,0.0,0.0,0.0,69074944.0
0.0960675729147078,4.9339738052904905e-09,2.85329072225422e-17,6.617444900424223e-24,0.0,0.0,0.0,0.0,0.0,70123520.0
0.0979223972971976,2.4669869026452452e-09,1.42664536112711e-17,3.3087224502121114e-24,0.0,0.0,0.0,0.0,0.0,71172096.0
0.0965648058263331,1.2334934513226222e-09,7.13322680563555e-18,1.6543612251060552e-24,0.0,0.0,0.0,0.0,0.0,72220672.0
0.0974004449053541,7.63001127797566e-06,3.566613402817775e-18,8.271806125530277e-25,0.0,0.0,0.0,0.0,0.0,73269248.0
0.0966624111733801,1.907379470148783e-05,1.7833067014088874e-18,4.1359030627651384e-25,0.0,0.0,0.0,0.0,0.0,74317824.0
0.09709829543044,9.536897350743914e-06,8.916533507044437e-19,2.0679515313825692e-25,0.0,0.0,0.0,0.0,0.0,75366400.0
0.0965609275003762,1.2397843206621955e-05,4.4582667535222195e-19,1.0339757656912846e-25,0.0,0.0,0.0,0.0,0.0,76414976.0
0.0962579112599537,1.382831613456098e-05,2.2291333767611093e-19,5.169878828456423e-26,0.0,0.0,0.0,0.0,0.0,77463552.0
0.0965870549952112,6.914158067280489e-06,1.1145666883805546e-19,2.5849394142282115e-26,0.0,0.0,0.0,0.0,0.0,78512128.0
0.0955843294995587,3.4570790336402446e-06,5.572833441902773e-20,1.2924697071141056e-26,0.0,0.0,0.0,0.0,0.0,79560704.0
0.0955788773962637,1.7285395168201223e-06,2.786416720951386e-20,6.462348535570529e-27,0.0,0.0,0.0,0.0,0.0,80609280.0
0.0938900551532099,8.642697584100612e-07,1.393208360475693e-20,3.2311742677852644e-27,0.0,0.0,0.0,0.0,0.0,81657856.0
0.0935110370980893,4.321348792050306e-07,6.966041802378465e-21,1.6155871338926322e-27,0.0,0.0,0.0,0.0,0.0,82706432.0
0.0921847482853727,2.160674396025153e-07,3.4830209011892325e-21,8.077935669463161e-28,0.0,0.0,0.0,0.0,0.0,83755008.0
0.0914529393282332,1.0803371980125765e-07,1.7415104505946166e-21,4.0389678347315804e-28,0.0,0.0,0.0,0.0,0.0,84803584.0
0.0905339037461478,5.401685990062882e-08,8.707552252973083e-22,2.0194839173657902e-28,0.0,0.0,0.0,0.0,0.0,85852160.0
0.0895632165215114,7.656402961200314e-06,4.3537761264865425e-22,1.0097419586828951e-28,0.0,0.0,0.0,0.0,0.0,86900736.0
0.0890015789638807,1.1457596011850156e-05,2.1768880632432712e-22,5.048709793414476e-29,0.0,0.0,0.0,0.0,0.0,87949312.0
0.0873055074995184,5.728798005925078e-06,1.0884440316216354e-22,2.524354896707238e-29,0.0,0.0,0.0,0.0,0.0,88997888.0
0.0864422129782748,2.864399002962539e-06,5.442220158108177e-23,1.262177448353619e-29,0.0,0.0,0.0,0.0,0.0,90046464.0
0.0847860478953874,1.4321995014812695e-06,2.7211100790540885e-23,6.310887241768096e-30,0.0,0.0,0.0,0.0,0.0,91095040.0
0.0840075564183968,8.345494281990635e-06,1.3605550395270442e-23,3.1554436208840472e-30,0.0,0.0,0.0,0.0,0.0,92143616.0
0.0825082337756046,1.1802141672245316e-05,6.802775197635221e-24,1.5777218104420236e-30,0.0,0.0,0.0,0.0,0.0,93192192.0
0.0814457672784273,1.353046536737266e-05,3.4013875988176106e-24,7.888609052210118e-31,0.0,0.0,0.0,0.0,0.0,94240768.0
0.0804720291470261,6.76523268368633e-06,1.7006937994088053e-24,3.944304526105059e-31,0.0,0.0,0.0,0.0,0.0,95289344.0
0.0790429298567161,3.382616341843165e-06,8.503468997044026e-25,1.9721522630525295e-31,0.0,0.0,0.0,0.0,0.0,96337920.0
0.0779316516959361,1.6913081709215824e-06,4.251734498522013e-25,9.860761315262648e-32,0.0,0.0,0.0,0.0,0.0,97386496.0
0.0763956354182806,8.475048616710791e-06,2.1258672492610066e-25,4.930380657631324e-32,0.0,0.0,0.0,0.0,0.0,98435072.0
0.0752232693692965,1.1866918839605396e-05,1.0629336246305033e-25,2.465190328815662e-32,0.0,0.0,0.0,0.0,0.0,99483648.0
0.0739084791670701,1.3562853951052698e-05,5.314668123152517e-26,1.232595164407831e-32,0.0,0.0,0.0,0.0,0.0,100532224.0
0.0727055823569725,1.4410821506776348e-05,2.657334061576258e-26,6.162975822039155e-33,0.0,0.0,0.0,0.0,0.0,101580800.0
0.0712076800945018,1.4834805284638174e-05,1.328667030788129e-26,3.081487911019578e-33,0.0,0.0,0.0,0.0,0.0,102629376.0
0.0700620004476415,7.417402642319087e-06,6.643335153940646e-27,1.540743955509789e-33,0.0,0.0,0.0,0.0,0.0,103677952.0
0.068333307352727,3.708701321159543e-06,3.321667576970323e-27,7.703719777548943e-34,0.0,0.0,0.0,0.0,0.0,104726528.0
0.0669616060689416,1.854350660579772e-06,1.6608337884851614e-27,3.8518598887744726e-34,0.0,0.0,0.0,0.0,0.0,105775104.0
0.0656081834055645,8.556569861539886e-06,8.304168942425807e-28,1.9259299443872363e-34,0.0,0.0,0.0,0.0,0.0,106823680.0
0.0645576317418447,1.1907679462019942e-05,4.152084471212903e-28,9.62964972193618e-35,0.0,0.0,0.0,0.0,0.0,107872256.0
0.0630100170427973,1.3583234262259973e-05,2.0760422356064518e-28,4.814824860968091e-35,0.0,0.0,0.0,0.0,0.0,108920832.0
0.0622056921151486,2.2050406193629985e-05,1.0380211178032259e-28,2.407412430484045e-35,0.0,0.0,0.0,0.0,0.0,109969408.0
0.0607773760868712,3.391338669056499e-05,5.190105589016127e-29,1.2037062152420224e-35,0.0,0.0,0.0,0.0,0.0,111017984.0
0.0600441445864043,1.6956693345282495e-05,2.5950527945080647e-29,6.018531076210112e-36,0.0,0.0,0.0,0.0,0.0,112066560.0
0.0587391133088271,3.1366530266391246e-05,1.2975263972540324e-29,3.009265538105056e-36,0.0,0.0,0.0,0.0,0.0,113115136.0
0.0579874155411323,1.5683265133195623e-05,6.487631986270162e-30,1.504632769052528e-36,0.0,0.0,0.0,0.0,0.0,114163712.0
0.0567418156807224,7.841632566597811e-06,3.243815993135081e-30,7.52316384526264e-37,0.0,0.0,0.0,0.0,0.0,115212288.0
0.0558901339145799,1.9179605345798902e-05,1.6219079965675404e-30,3.76158192263132e-37,0.0,0.0,0.0,0.0,0.0,116260864.0
0.0545220628068993,1.7219197204149453e-05,8.109539982837702e-31,1.88079096131566e-37,0.0,0.0,0.0,0.0,0.0,117309440.0
0.053715956940559,1.6238993133324726e-05,4.054769991418851e-31,9.4039548065783e-38,0.0,0.0,0.0,0.0,0.0,118358016.0
0.0524927440952795,2.3378285629162363e-05,2.0273849957094256e-31,4.70197740328915e-38,0.0,0.0,0.0,0.0,0.0,119406592.0
0.0519421728288897,3.457732640833118e-05,1.0136924978547128e-31,2.350988701644575e-38,0.0,0.0,0.0,0.0,0.0,120455168.0
0.0506216601449136,4.017684679791559e-05,5.068462489273564e-32,1.1754943508222875e-38,0.0,0.0,0.0,0.0,0.0,121503744.0
0.0500224389591755,2.0088423398957795e-05,2.534231244636782e-32,5.877471754111438e-39,0.0,0.0,0.0,0.0,0.0,122552320.0
0.0489560742159158,3.29323952932289e-05,1.267115622318391e-32,2.938735877055719e-39,0.0,0.0,0.0,0.0,0.0,123600896.0
0.0483198950181141,2.409559217786445e-05,6.335578111591955e-33,1.4693679385278594e-39,0.0,0.0,0.0,0.0,0.0,124649472.0
0.0474524890129633,1.9677190620182224e-05,3.1677890557959774e-33,7.346839692639297e-40,0.0,0.0,0.0,0.0,0.0,125698048.0
0.0466335015865597,9.838595310091112e-06,1.5838945278979887e-33,3.6734198463196485e-40,0.0,0.0,0.0,0.0,0.0,126746624.0
0.0456479885862486,1.2548692186295556e-05,7.919472639489944e-34,1.8367099231598238e-40,0.0,0.0,0.0,0.0,0.0,127795200.0
0.0447508741759368,2.1533135155647777e-05,3.959736319744972e-34,9.183549615799119e-41,0.0,0.0,0.0,0.0,0.0,128843776.0
0.0440391028594527,1.0766567577823889e-05,1.979868159872486e-34,4.591774807899561e-41,0.0,0.0,0.0,0.0,0.0,129892352.0
0.0436565143203513,2.8271467382661945e-05,9.89934079936243e-35,2.2958874039497803e-41,0.0,0.0,0.0,0.0,0.0,130940928.0
0.0429464212226756,2.1765128222580973e-05,4.949670399681215e-35,1.1479437019748899e-41,0.0,0.0,0.0,0.0,0.0,131989504.0
0.0420954640293066,1.8511958642540485e-05,2.4748351998406074e-35,5.739718509874451e-42,0.0,0.0,0.0,0.0,0.0,133038080.0
0.041731020588872,1.6885373852520242e-05,1.2374175999203037e-35,2.869859254937226e-42,0.0,0.0,0.0,0.0,0.0,134086656.0
0.0410338147377953,1.607208145751012e-05,6.187087999601518e-36,1.434929627468613e-42,0.0,0.0,0.0,0.0,0.0,135135232.0
0.0405364386188976,1.566543526000506e-05,3.093543999800759e-36,7.174648137343065e-43,0.0,0.0,0.0,0.0,0.0,136183808.0
0.0397689517313238,2.309150669250253e-05,1.5467719999003796e-36,3.5873240686715325e-43,0.0,0.0,0.0,0.0,0.0,137232384.0
0.0390571443226931,2.6804542408751265e-05,7.733859999501898e-37,1.7936620343357662e-43,0.0,0.0,0.0,0.0,0.0,138280960.0
0.0385181351496278,2.1031665735625633e-05,1.52587890625e-05,8.968310171678831e-44,0.0,0.0,0.0,0.0,0.0,139329536.0
0.0378213844693451,4.103341099281282e-05,7.62939453125e-06,4.484155085839417e-44,0.0,0.0,0.0,0.0,0.0,140378112.0
0.03738908578936,4.340488909015641e-05,3.814697265625e-06,2.2420775429197073e-44,0.0,0.0,0.0,0.0,0.0,141426688.0
0.0370584955313987,4.45906281388282e-05,1.9073486328125e-06,1.1210387714598537e-44,0.0,0.0,0.0,0.0,0.0,142475264.0
0.0364163632442149,2.99247086006641e-05,9.5367431640625e-07,5.605193857299268e-45,0.0,0.0,0.0,0.0,0.0,143523840.0
0.0360838530088262,3.022114336283205e-05,4.76837158203125e-07,2.802596928649634e-45,0.0,0.0,0.0,0.0,0.0,144572416.0
0.0355170546782412,1.5110571681416023e-05,2.384185791015625e-07,1.401298464324817e-45,0.0,0.0,0.0,0.0,0.0,145620992.0
0.0348445563918549,3.8072863965708014e-05,1.1920928955078125e-07,7.006492321624085e-46,0.0,0.0,0.0,0.0,0.0,146669568.0
0.0345121219459274,2.6665826514104007e-05,5.960464477539065e-08,3.5032461608120435e-46,0.0,0.0,0.0,0.0,0.0,147718144.0
0.033914843931948,2.0962307788302004e-05,2.9802322387695312e-08,1.7516230804060211e-46,0.0,0.0,0.0,0.0,0.0,148766720.0
0.0336047608331615,3.3369337487901e-05,1.4901161193847656e-08,8.758115402030107e-47,0.0,0.0,0.0,0.0,0.0,149815296.0
0.0331140259243932,1.66846687439505e-05,7.450580596923828e-09,4.3790577010150533e-47,0.0,0.0,0.0,0.0,0.0,150863872.0
0.0326931823957903,5.4118701559475253e-05,3.725290298461914e-09,2.1895288505075267e-47,0.0,0.0,0.0,0.0,0.0,151912448.0
0.0321775848502389,5.757692890473763e-05,1.862645149230957e-09,1.0947644252537631e-47,0.0,0.0,0.0,0.0,0.0,152961024.0
0.0319426742610569,5.167664804611881e-05,9.313225746154783e-10,5.473822126268817e-48,0.0,0.0,0.0,0.0,0.0,154009600.0
0.0316497428922472,9.45028748043094e-05,4.656612873077393e-10,2.7369110631344083e-48,0.0,0.0,0.0,0.0,0.0,155058176.0
0.0312248043074517,6.25102264646547e-05,2.3283064365386963e-10,1.3684555315672042e-48,0.0,0.0,0.0,0.0,0.0,156106752.0
0.0308177854545071,6.177269135732735e-05,1.1641532182693479e-10,6.842277657836021e-49,0.0,0.0,0.0,0.0,0.0,157155328.0
0.0304655028346754,6.140392380366367e-05,5.820766091346741e-11,3.4211388289180104e-49,0.0,0.0,0.0,0.0,0.0,158203904.0
0.0298811889173377,6.121954002683184e-05,1.5258818166330457e-05,1.7105694144590052e-49,0.0,0.0,0.0,0.0,0.0,159252480.0
0.0298140990973407,7.638613720091592e-05,7.629409083165228e-06,8.552847072295026e-50,0.0,0.0,0.0,0.0,0.0,160301056.0
0.0297576660037484,0.0001144870139129,3.814704541582614e-06,4.276423536147513e-50,0.0,0.0,0.0,0.0,0.0,161349632.0
0.0297981140077335,9.539047961272896e-05,1.907352270791307e-06,2.1382117680737565e-50,0.0,0.0,0.0,0.0,0.0,162398208.0
0.0291545806855073,7.058342340011449e-05,9.536761353956535e-07,1.0691058840368785e-50,0.0,0.0,0.0,0.0,0.0,163446784.0
0.0286992996200974,4.292110623130724e-05,4.768380676978268e-07,5.345529420184391e-51,0.0,0.0,0.0,0.0,0.0,164495360.0
0.0280520423881737,6.723692030315362e-05,2.384190338489134e-07,2.6727647100921956e-51,0.0,0.0,0.0,0.0,0.0,165543936.0
0.0278428546901806,8.702422187032681e-05,1.5377998579424457e-05,1.3363823550460978e-51,0.0,0.0,0.0,0.0,0.0,166592512.0
0.0271622415540746,5.8770899997663405e-05,7.688999289712228e-06,6.681911775230489e-52,0.0,0.0,0.0,0.0,0.0,167641088.0
0.0271690724371935,6.75324226550817e-05,3.844499644856114e-06,3.340955887615245e-52,0.0,0.0,0.0,0.0,0.0,168689664.0
0.0268711267947686,5.665439492129085e-05,1.7181038884928057e-05,1.6704779438076226e-52,0.0,0.0,0.0,0.0,0.0,169738240.0
0.0266382306337124,4.3585986523145425e-05,8.590519442464029e-06,8.352389719038111e-53,0.0,0.0,0.0,0.0,0.0,170786816.0
0.0261899038910749,8.28281495115727e-05,4.295259721232014e-06,4.176194859519058e-53,0.0,0.0,0.0,0.0,0.0,171835392.0
0.0258474849045218,5.667286381828635e-05,2.147629860616007e-06,2.0880974297595283e-53,0.0,0.0,0.0,0.0,0.0,172883968.0
0.0253138791710109,3.5965826440393176e-05,1.0738149303080036e-06,1.0440487148797642e-53,0.0,0.0,0.0,0.0,0.0,173932544.0
0.0249860411480054,4.8500491345196585e-05,5.369074651540018e-07,5.220243574398821e-54,0.0,0.0,0.0,0.0,0.0,174981120.0
0.0246886077322058,7.002661286009829e-05,2.684537325770009e-07,2.6101217871994104e-54,0.0,0.0,0.0,0.0,0.0,176029696.0
0.0242728622157122,6.553088455504914e-05,1.3422686628850045e-07,1.305060893599705e-54,0.0,0.0,0.0,0.0,0.0,177078272.0
0.0240726188519967,9.380059852752456e-05,6.711343314425022e-08,6.525304467998525e-55,0.0,0.0,0.0,0.0,0.0,178126848.0
0.0235795833517796,0.0001003060609825,3.355671657212511e-08,3.2626522339992623e-55,0.0,0.0,0.0,0.0,0.0,179175424.0
0.0232987333262804,8.830000314750615e-05,1.6778358286062556e-08,1.6313261169996311e-55,0.0,0.0,0.0,0.0,0.0,180224000.0
0.0229294264775933,6.703818516750308e-05,8.389179143031278e-09,8.156630584998156e-56,0.0,0.0,0.0,0.0,0.0,181272576.0
0.0227256995669216,5.640727617750154e-05,4.194589571515639e-09,4.078315292499078e-56,0.0,0.0,0.0,0.0,0.0,182321152.0
0.0226848712678358,4.346242715125077e-05,2.0972947857578195e-09,2.039157646249539e-56,0.0,0.0,0.0,0.0,0.0,183369728.0
0.0225538308975897,7.513697529437538e-05,1.0486473928789095e-09,1.0195788231247697e-56,0.0,0.0,0.0,0.0,0.0,184418304.0
0.0226676014839511,7.571546030343769e-05,1.525931338619644e-05,5.0978941156238473e-57,0.0,0.0,0.0,0.0,0.0,185466880.0
0.0220531000583818,9.889288640171884e-05,7.62965669309822e-06,2.5489470578119236e-57,0.0,0.0,0.0,0.0,0.0,186515456.0
0.0222303158983315,7.233462679460942e-05,3.81482834654911e-06,1.2744735289059618e-57,0.0,0.0,0.0,0.0,0.0,187564032.0
0.0219107512108845,5.905549699105471e-05,1.907414173274555e-06,6.372367644529809e-58,0.0,0.0,0.0,0.0,0.0,188612608.0
0.0221057357128641,6.004532662052736e-05,9.537070866372777e-07,3.186183822264905e-58,0.0,0.0,0.0,0.0,0.0,189661184.0
0.0218179435400258,5.291084690401368e-05,4.768535433186387e-07,1.5930919111324526e-58,0.0,0.0,0.0,0.0,0.0,190709760.0
0.0217808589770441,9.511997423325683e-05,2.3842677165931937e-07,7.965459555662261e-59,0.0,0.0,0.0,0.0,0.0,191758336.0
0.0217394285119595,8.570695977287842e-05,1.1921338582965968e-07,3.9827297778311325e-59,0.0,0.0,0.0,0.0,0.0,192806912.0
0.0211198058087141,0.0001038886361364,5.960669291482984e-08,1.9913648889155653e-59,0.0,0.0,0.0,0.0,0.0,193855488.0
0.0209396941641226,0.0001282382633807,2.980334645741492e-08,9.956824444577831e-60,0.0,0.0,0.0,0.0,0.0,194904064.0
0.0205864242304988,8.70073152841098e-05,1.490167322870746e-08,4.9784122222889134e-60,0.0,0.0,0.0,0.0,0.0,195952640.0
0.0205127860898587,8.92800248295549e-05,7.45083661435373e-09,2.4892061111444567e-60,0.0,0.0,0.0,0.0,0.0,197001216.0
0.0202661586699293,0.0001056751686647,3.725418307176865e-09,1.2446030555722283e-60,0.0,0.0,0.0,0.0,0.0,198049792.0
0.0198414838759802,9.098455698863872e-05,1.8627091535884326e-09,6.223015277861142e-61,0.0,0.0,0.0,0.0,0.0,199098368.0
0.0196634787543963,6.838046208806937e-05,9.313545767942163e-10,3.111507638930571e-61,0.0,0.0,0.0,0.0,0.0,200146944.0
0.0197270640842294,0.0001638899380752,4.65677288397108e-10,1.5557538194652854e-61,0.0,0.0,0.0,0.0,0.0,201195520.0
0.0191790227647709,0.0001277213362251,2.3283864419855407e-10,7.778769097326427e-62,0.0,0.0,0.0,0.0,0.0,202244096.0
0.0191834750054323,0.0001172664298313,1.1641932209927703e-10,3.8893845486632136e-62,0.0,0.0,0.0,0.0,0.0,203292672.0
0.0191361100613099,9.67801875719106e-05,5.820966104963852e-11,1.9446922743316068e-62,0.0,0.0,0.0,0.0,0.0,204341248.0
0.0192421272962799,0.0001323134336297,2.910483052481926e-11,9.723461371658034e-63,0.0,0.0,0.0,0.0,0.0,205389824.0
0.0189747013434524,0.0001653388457211,1.455241526240963e-11,4.861730685829017e-63,0.0,0.0,0.0,0.0,0.0,206438400.0
0.0187418062381324,0.0001665927627043,7.276207631204815e-12,2.4308653429145085e-63,0.0,0.0,0.0,0.0,0.0,207486976.0
0.0185185471620349,0.0001672197211959,3.638103815602407e-12,1.2154326714572542e-63,0.0,0.0,0.0,0.0,0.0,208535552.0
0.0182314415497674,0.0001675332004417,1.8190519078012037e-12,6.077163357286271e-64,0.0,0.0,0.0,0.0,0.0,209584128.0
0.0183663616440243,0.0001448017564708,9.095259539006018e-13,3.0385816786431356e-64,0.0,0.0,0.0,0.0,0.0,210632704.0
0.0182545309196684,0.0001715830071416,4.547629769503009e-13,1.5192908393215678e-64,0.0,0.0,0.0,0.0,0.0,211681280.0
0.0180651011531935,0.0001926030270083,2.273814884751505e-13,7.596454196607839e-65,0.0,0.0,0.0,0.0,0.0,212729856.0
0.0179322392972998,0.0002641481931916,1.1369074423757525e-13,3.7982270983039195e-65,0.0,0.0,0.0,0.0,0.0,213778432.0
0.0178085879103686,0.0002236268309708,5.684537211878761e-14,1.8991135491519597e-65,0.0,0.0,0.0,0.0,0.0,214827008.0
0.0177124299415124,0.0002338837279854,2.8422686059393814e-14,9.4955677457598e-66,0.0,0.0,0.0,0.0,0.0,215875584.0
0.0174011368457562,0.0002313827819614,1.4211343029696904e-14,4.7477838728798994e-66,0.0,0.0,0.0,0.0,0.0,216924160.0
0.0170852730127218,0.0002377617034807,7.105671514848452e-15,2.3738919364399497e-66,0.0,0.0,0.0,0.0,0.0,217972736.0
0.017228702180189,0.0002562099533028,3.0517578128552836e-05,1.1869459682199748e-66,0.0,0.0,0.0,0.0,0.0,219021312.0
0.0171897905432195,0.0003188398399326,1.5258789064276418e-05,5.934729841099874e-67,0.0,0.0,0.0,0.0,0.0,220069888.0
0.0171398171466097,0.0002509726543413,7.629394532138209e-06,2.967364920549937e-67,0.0,0.0,0.0,0.0,0.0,221118464.0
0.0170461658975236,0.0002322978506081,3.8146972660691045e-06,1.4836824602749686e-67,0.0,0.0,0.0,0.0,0.0,222167040.0
0.0168963434468086,0.000207701659679,1.716613769553455e-05,7.418412301374843e-68,0.0,0.0,0.0,0.0,0.0,223215616.0
0.0170274258737949,0.0002488093259332,8.583068847767276e-06,3.7092061506874214e-68,0.0,0.0,0.0,0.0,0.0,224264192.0
0.0169518232884599,0.0002464749754666,1.9550323486383636e-05,1.8546030753437107e-68,0.0,0.0,0.0,0.0,0.0,225312768.0
0.0170017600329018,0.0003063429564833,9.775161743191818e-06,9.273015376718551e-69,0.0,0.0,0.0,0.0,0.0,226361344.0
0.0168474376336384,0.0002905005798041,4.887580871595909e-06,4.636507688359277e-69,0.0,0.0,0.0,0.0,0.0,227409920.0
0.0169304937191629,0.000236803024277,1.7702579498297955e-05,2.3182538441796384e-69,0.0,0.0,0.0,0.0,0.0,228458496.0
0.0169300600920033,0.0002786187972947,8.851289749148977e-06,1.1591269220898192e-69,0.0,0.0,0.0,0.0,0.0,229507072.0
0.0166170381026422,0.0002613797111473,4.425644874574489e-06,5.795634610449096e-70,0.0,0.0,0.0,0.0,0.0,230555648.0
0.0165063034751492,0.0001840956172924,2.2128224372872443e-06,2.897817305224548e-70,0.0,0.0,0.0,0.0,0.0,231604224.0
0.0165615623821058,0.0001759711484899,1.1064112186436222e-06,1.448908652612274e-70,0.0,0.0,0.0,0.0,0.0,232652800.0
0.016387012880506,0.0001185031523699,1.581199467182181e-05,7.24454326306137e-71,0.0,0.0,0.0,0.0,0.0,233701376.0
0.0161814825144717,0.0001431749160287,2.3164786398410906e-05,3.622271631530685e-71,0.0,0.0,0.0,0.0,0.0,234749952.0
0.0162236758275483,0.0001707695869206,2.6841182261705453e-05,1.8111358157653425e-71,0.0,0.0,0.0,0.0,0.0,235798528.0
0.0156878266833054,0.0001921963168978,1.3420591130852726e-05,9.055679078826712e-72,0.0,0.0,0.0,0.0,0.0,236847104.0
0.0157899277459495,0.0002334272600114,2.1969084627926363e-05,4.527839539413356e-72,0.0,0.0,0.0,0.0,0.0,237895680.0
0.0156731315975841,0.0002235251534432,1.0984542313963182e-05,2.263919769706678e-72,0.0,0.0,0.0,0.0,0.0,238944256.0
0.0156566951933233,0.0002948680454716,2.075106021948159e-05,1.131959884853339e-72,0.0,0.0,0.0,0.0,0.0,239992832.0
0.015514962586896,0.0002084691789858,1.0375530109740795e-05,5.659799424266695e-73,0.0,0.0,0.0,0.0,0.0,241041408.0
0.0151694380805573,0.0001652697457429,5.187765054870398e-06,2.8298997121333476e-73,0.0,0.0,0.0,0.0,0.0,242089984.0
0.0154124778293411,0.0002581109470902,1.78526715899352e-05,1.4149498560666738e-73,0.0,0.0,0.0,0.0,0.0,243138560.0
0.0154920360338111,0.0002816433641701,3.94439139199676e-05,7.074749280333369e-74,0.0,0.0,0.0,0.0,0.0,244187136.0
0.0152037511712024,0.0002094862328663,3.49807460224838e-05,3.5373746401666845e-74,0.0,0.0,0.0,0.0,0.0,245235712.0
0.0150481646481012,0.0002420722179956,1.74903730112419e-05,1.768687320083343e-74,0.0,0.0,0.0,0.0,0.0,246284288.0
0.0147529336424099,0.0002049594488415,2.400397556812095e-05,8.843436600416711e-75,0.0,0.0,0.0,0.0,0.0,247332864.0
0.0146015034422987,0.0002245500369207,1.2001987784060477e-05,4.421718300208358e-75,0.0,0.0,0.0,0.0,0.0,248381440.0
0.0149148874633368,0.0003106392762728,6.0009938920302375e-06,2.2108591501041783e-75,0.0,0.0,0.0,0.0,0.0,249430016.0
0.0150448765929965,0.0003384251068864,3.0004969460151187e-06,1.1054295750520892e-75,0.0,0.0,0.0,0.0,0.0,250478592.0
0.0145758135406388,0.0002989122604744,1.5002484730075594e-06,5.527147875260445e-76,0.0,0.0,0.0,0.0,0.0,251527168.0
0.0150622597976631,0.0003554497825809,1.600891329900378e-05,2.7635739376302223e-76,0.0,0.0,0.0,0.0,0.0,252575744.0
0.0147599812171909,0.0003379421764467,2.326324571200189e-05,1.3817869688151111e-76,0.0,0.0,0.0,0.0,0.0,253624320.0
0.0142082987140642,0.0003063001897858,2.6890411918500945e-05,6.908934844075556e-77,0.0,0.0,0.0,0.0,0.0,254672896.0
0.0144817738687508,0.0003820319308304,1.3445205959250472e-05,3.454467422037778e-77,0.0,0.0,0.0,0.0,0.0,255721472.0
0.014690990694141,0.0003970096177589,2.1981392042125236e-05,1.727233711018889e-77,0.0,0.0,0.0,0.0,0.0,256770048.0
0.0145552731791017,0.0011369203362232,1.0990696021062618e-05,8.636168555094445e-78,0.0,0.0,0.0,0.0,0.0,257818624.0
0.0144721556325196,0.0014687287227991,3.601292613553131e-05,4.3180842775472223e-78,0.0,0.0,0.0,0.0,0.0,258867200.0
0.0147929930994629,0.0022907608457745,7.904161931776565e-05,2.1590421387736112e-78,0.0,0.0,0.0,0.0,0.0,259915776.0
0.0145147216473877,0.0022592720244497,5.477959872138283e-05,1.0795210693868056e-78,0.0,0.0,0.0,0.0,0.0,260964352.0
0.0143221801596313,0.0022893039809748,2.7389799360691417e-05,5.397605346934028e-79,0.0,0.0,0.0,0.0,0.0,262012928.0
0.01423735350755,0.0026247545295499,1.3694899680345709e-05,2.698802673467014e-79,0.0,0.0,0.0,0.0,0.0,263061504.0
0.0144085632283843,0.0025712273624312,2.2106238902672853e-05,1.349401336733507e-79,0.0,0.0,0.0,0.0,0.0,264110080.0
0.0144293182352859,0.0023918758882468,1.1053119451336428e-05,6.747006683667535e-80,0.0,0.0,0.0,0.0,0.0,265158656.0
0.0141650375356117,0.0025463407761546,5.526559725668213e-06,3.373503341833767e-80,0.0,0.0,0.0,0.0,0.0,266207232.0
0.0141015617365558,0.0025320204857335,2.7632798628341067e-06,1.6867516709168835e-80,0.0,0.0,0.0,0.0,0.0,267255808.0
0.0141308589932779,0.0030055121959917,1.3816399314170531e-06,8.433758354584419e-81,0.0,0.0,0.0,0.0,0.0,268304384.0
0.0141455076216389,0.0030286350042458,6.908199657085267e-07,4.2168791772922093e-81,0.0,0.0,0.0,0.0,0.0,269352960.0
0.0138400267600382,0.0029715318575916,3.4540998285426333e-07,2.1084395886461046e-81,0.0,0.0,0.0,0.0,0.0,270401536.0
0.0142785644054097,0.0030650505967645,1.727049914271317e-07,1.0542197943230523e-81,0.0,0.0,0.0,0.0,0.0,271450112.0
0.0142956542730173,0.002776116606976,1.5345141558213566e-05,5.271098971615262e-82,0.0,0.0,0.0,0.0,0.0,272498688.0
0.0144415283083836,0.0030436369167692,5.344893796660678e-05,2.635549485807631e-82,0.0,0.0,0.0,0.0,0.0,273547264.0
0.0142016601502855,0.0029942916029158,4.198325804580339e-05,1.3177747429038154e-82,0.0,0.0,0.0,0.0,0.0,274595840.0
0.0140779113739708,0.0027178489264579,2.0991629022901697e-05,6.588873714519077e-83,0.0,0.0,0.0,0.0,0.0,275644416.0
0.0137604522690166,0.0024575572757289,2.5754603573950847e-05,3.2944368572595385e-83,0.0,0.0,0.0,0.0,0.0,276692992.0
0.0134758377067739,0.0026478460206769,1.2877301786975424e-05,1.6472184286297693e-83,0.0,0.0,0.0,0.0,0.0,277741568.0
0.0132534217830744,0.0024683321900259,3.695622901848771e-05,8.236092143148846e-84,0.0,0.0,0.0,0.0,0.0,278790144.0
0.0131727313993497,0.0029965562317317,1.8478114509243855e-05,4.118046071574423e-84,0.0,0.0,0.0,0.0,0.0,279838720.0
0.0129988718031904,0.0032148918853971,3.9756635379621926e-05,2.0590230357872116e-84,0.0,0.0,0.0,0.0,0.0,280887296.0
0.0126792454719077,0.0031104366653548,3.513710675231096e-05,1.0295115178936058e-84,0.0,0.0,0.0,0.0,0.0,281935872.0
0.0127330553531413,0.0029361387428336,4.808613150115548e-05,5.147557589468029e-85,0.0,0.0,0.0,0.0,0.0,282984448.0
0.0126912957429769,0.003337271031573,3.930185481307774e-05,2.5737787947340145e-85,0.0,0.0,0.0,0.0,0.0,284033024.0
0.0123995724320353,0.003637019304849,1.965092740653887e-05,1.2868893973670072e-85,0.0,0.0,0.0,0.0,0.0,285081600.0
0.0124940367042989,0.003634305550862,2.5084252765769435e-05,6.434446986835036e-86,0.0,0.0,0.0,0.0,0.0,286130176.0
0.0121369109302744,0.0032438495527747,4.305970450788472e-05,3.217223493417518e-86,0.0,0.0,0.0,0.0,0.0,287178752.0
0.0119774215295903,0.0036284555381061,2.152985225394236e-05,1.608611746708759e-86,0.0,0.0,0.0,0.0,0.0,288227328.0
0.0118786033429201,0.0038131291362405,4.128250425197118e-05,8.043058733543795e-87,0.0,0.0,0.0,0.0,0.0,289275904.0
0.0119283763784913,0.0037376192556202,3.590004118848559e-05,4.0215293667718985e-87,0.0,0.0,0.0,0.0,0.0,290324480.0
0.0121020360896362,0.0035549058192163,6.37263877817428e-05,2.0107646833859492e-87,0.0,0.0,0.0,0.0,0.0,291373056.0
0.0130967638944274,0.0037534660932019,6.23807720158714e-05,1.0053823416929744e-87,0.0,0.0,0.0,0.0,0.0,292421632.0
0.0138764153944793,0.0039671871481634,6.17079641329357e-05,5.026911708464872e-88,0.0,0.0,0.0,0.0,0.0,293470208.0
0.0143043881171615,0.0038299070506442,7.663034925396784e-05,2.513455854232436e-88,0.0,0.0,0.0,0.0,0.0,294518784.0
0.0148044767734245,0.0042037718846971,5.357396368948392e-05,1.256727927116218e-88,0.0,0.0,0.0,0.0,0.0,295567360.0
0.0144403548417903,0.0045127746142235,5.730455996974196e-05,6.28363963558109e-89,0.0,0.0,0.0,0.0,0.0,296615936.0
0.0142010734169889,0.0045070586938305,5.916985810987098e-05,3.141819817790545e-89,0.0,0.0,0.0,0.0,0.0,297664512.0
0.0139364742084944,0.004046437061759,2.958492905493549e-05,1.5709099088952725e-89,0.0,0.0,0.0,0.0,0.0,298713088.0
0.0139415037058097,0.003808496851192,3.0051253589967744e-05,7.854549544476364e-90,0.0,0.0,0.0,0.0,0.0,299761664.0
0.0140393858861079,0.0037581912966897,1.5025626794983872e-05,3.9272747722381804e-90,0.0,0.0,0.0,0.0,0.0,300810240.0
0.0137602630114133,0.0035270448670948,7.512813397491936e-06,1.9636373861190902e-90,0.0,0.0,0.0,0.0,0.0,301858816.0
0.013864842199066,0.0034038422577661,3.756406698745968e-06,9.818186930595451e-91,0.0,0.0,0.0,0.0,0.0,302907392.0
0.0136653617733611,0.0033651291366955,6.291335959937298e-05,4.909093465297727e-91,0.0,0.0,0.0,0.0,0.0,303955968.0
0.0134664394316024,0.0032847374199102,7.723304698718649e-05,2.4545467326488633e-91,0.0,0.0,0.0,0.0,0.0,305004544.0
0.013794224354473,0.0032903179287051,9.965167974359324e-05,1.2272733663244316e-91,0.0,0.0,0.0,0.0,0.0,306053120.0
0.0136720145209865,0.00309474392529,9.560220705929664e-05,6.136366831622158e-92,0.0,0.0,0.0,0.0,0.0,307101696.0
0.0133095485202588,0.0029969569235825,4.780110352964831e-05,3.068183415811079e-92,0.0,0.0,0.0,0.0,0.0,308150272.0
0.0129604688402075,0.0027802167430412,6.967691895232416e-05,1.5340917079055395e-92,0.0,0.0,0.0,0.0,0.0,309198848.0
0.0132856543419787,0.0027557699926143,0.0001111324047886,3.0517578125e-05,0.0,0.0,0.0,0.0,0.0,310247424.0
0.0135130969463799,0.0026443644884946,0.0001013425695818,1.52587890625e-05,0.0,0.0,0.0,0.0,0.0,311296000.0
0.0134742303579555,0.0025123677911223,6.593007385341552e-05,7.62939453125e-06,0.0,0.0,0.0,0.0,0.0,312344576.0
0.014221551214134,0.0025760691494674,9.400019317670777e-05,3.814697265625e-06,0.0,0.0,0.0,0.0,0.0,313393152.0
0.0154840361051138,0.0028673192427024,6.225888565085388e-05,1.9073486328125e-06,0.0,0.0,0.0,0.0,0.0,314441728.0
0.0150013869490412,0.0026238451682262,6.164702095042694e-05,9.5367431640625e-07,0.0,0.0,0.0,0.0,0.0,315490304.0
0.0147333594901456,0.0025402551036443,6.134108860021348e-05,4.76837158203125e-07,0.0,0.0,0.0,0.0,0.0,316538880.0
0.0145917163661665,0.0024603130986971,4.592933336260674e-05,2.384185791015625e-07,0.0,0.0,0.0,0.0,0.0,317587456.0
0.0142500512983176,0.0023821951235673,6.874103386880336e-05,1.1920928955078125e-07,0.0,0.0,0.0,0.0,0.0,318636032.0
0.0144454297018931,0.0023583949250649,9.540567318440168e-05,5.960464477539065e-08,0.0,0.0,0.0,0.0,0.0,319684608.0
0.0148559240794621,0.0023999005875324,7.822041471720084e-05,2.9802322387695312e-08,0.0,0.0,0.0,0.0,0.0,320733184.0
0.0146835162389498,0.0022756949226724,5.436899642110042e-05,1.4901161193847656e-08,0.0,0.0,0.0,0.0,0.0,321781760.0
0.0146621621722092,0.0023814387699299,4.244328727305021e-05,7.450580596923828e-09,0.0,0.0,0.0,0.0,0.0,322830336.0
0.0151130635079796,0.0024724576662149,5.1739221761525105e-05,3.725290298461914e-09,0.0,0.0,0.0,0.0,0.0,323878912.0
0.0151744821934429,0.0024187849854512,5.638718900576255e-05,1.862645149230957e-09,0.0,0.0,0.0,0.0,0.0,324927488.0
0.0147588719560964,0.0022622489380381,2.8193594502881276e-05,9.313225746154783e-10,0.0,0.0,0.0,0.0,0.0,325976064.0
0.0149439806557825,0.0022526454651128,4.461437537644064e-05,4.656612873077393e-10,0.0,0.0,0.0,0.0,0.0,327024640.0
0.0146932122517193,0.0022707319122439,2.230718768822032e-05,2.3283064365386963e-10,0.0,0.0,0.0,0.0,0.0,328073216.0
0.0148157833719534,0.0022492575576844,1.115359384411016e-05,3.051769454032183e-05,0.0,0.0,0.0,0.0,0.0,329121792.0
0.0149762510609767,0.0021927440132172,2.083558598455508e-05,1.5258847270160913e-05,0.0,0.0,0.0,0.0,0.0,330170368.0
0.0146444976008008,0.0021492284519211,2.567658205477754e-05,3.814700176008046e-05,0.0,0.0,0.0,0.0,0.0,331218944.0
0.0149325698453222,0.0020588061204918,5.861465821488877e-05,4.959107900504023e-05,0.0,0.0,0.0,0.0,0.0,332267520.0
0.0152902290144579,0.0020898889000896,5.9824907232444384e-05,5.5313117627520114e-05,0.0,0.0,0.0,0.0,0.0,333316096.0
0.015202029790432,0.0020749127117635,7.568882080372219e-05,2.7656558813760057e-05,0.0,0.0,0.0,0.0,0.0,334364672.0
0.015352479738966,0.0020597952230692,9.88795666518611e-05,1.3828279406880029e-05,0.0,0.0,0.0,0.0,0.0,335413248.0
0.0156336983655767,0.0021209010295033,0.0001257337286384,6.914139703440014e-06,0.0,0.0,0.0,0.0,0.0,336461824.0
0.0155950169073977,0.0020980481710016,9.338444244421528e-05,3.457069851720007e-06,0.0,0.0,0.0,0.0,0.0,337510400.0
0.0155833055728394,0.002033215980032,4.6692221222107635e-05,1.7285349258600036e-06,0.0,0.0,0.0,0.0,0.0,338558976.0
0.0159398461457947,0.0020923526189222,6.912247779855382e-05,8.642674629300018e-07,0.0,0.0,0.0,0.0,0.0,339607552.0
0.0159388256607879,0.0020761445711798,8.033760608677692e-05,4.321337314650009e-07,0.0,0.0,0.0,0.0,0.0,340656128.0
0.0160985327034408,0.0021290757035587,8.594517023088846e-05,2.1606686573250045e-07,0.0,0.0,0.0,0.0,0.0,341704704.0
0.0163157153263297,0.0021097649025606,0.0001192665304279,1.0803343286625022e-07,0.0,0.0,0.0,0.0,0.0,342753280.0
0.0165730798311336,0.0021306270801865,9.015084333897212e-05,5.401671643312511e-08,0.0,0.0,0.0,0.0,0.0,343801856.0
0.016045634153848,0.0019808408838432,7.559299979448606e-05,2.7008358216562556e-08,0.0,0.0,0.0,0.0,0.0,344850432.0
0.0161061605827833,0.0019059477856716,5.305528895974303e-05,1.3504179108281278e-08,0.0,0.0,0.0,0.0,0.0,345899008.0
0.0161860148617041,0.0018608718420545,7.230401166737151e-05,6.752089554140639e-09,0.0,0.0,0.0,0.0,0.0,346947584.0
0.0162335713956958,0.001960404182746,6.666958395868576e-05,3.3760447770703195e-09,0.0,0.0,0.0,0.0,0.0,347996160.0
0.0161657969283166,0.0019186176187167,7.911115916684288e-05,1.6880223885351595e-09,0.0,0.0,0.0,0.0,0.0,349044736.0
0.0162921269797833,0.0018977243367021,8.533194677092144e-05,8.440111942675799e-10,0.0,0.0,0.0,0.0,0.0,350093312.0
0.0160386721324697,0.0018872776956948,0.0001037011296354,4.220055971337899e-10,0.0,0.0,0.0,0.0,0.0,351141888.0
0.0160149415349848,0.0018057604298786,9.762693200523036e-05,2.1100279856689494e-10,0.0,0.0,0.0,0.0,0.0,352190464.0
0.0160602966952267,0.0017955193750955,9.458983319011518e-05,1.0550139928344747e-10,0.0,0.0,0.0,0.0,0.0,353239040.0
0.0162584503495664,0.0018590633984852,9.307128378255758e-05,5.2750699641723735e-11,0.0,0.0,0.0,0.0,0.0,354287616.0
0.0164948562782988,0.0019060941992426,7.705322001627879e-05,2.6375349820861868e-11,0.0,0.0,0.0,0.0,0.0,355336192.0
0.0162735511860244,0.0018075392871213,8.43029771956394e-05,1.3187674910430935e-11,0.0,0.0,0.0,0.0,0.0,356384768.0
0.0164299274484809,0.0018955909326231,8.79278557853197e-05,6.593837455215468e-12,0.0,0.0,0.0,0.0,0.0,357433344.0
0.0163517129918185,0.001939616755374,0.0001202578732051,3.051758142191873e-05,0.0,0.0,0.0,0.0,0.0,358481920.0
0.0162096089373155,0.0018319299597182,0.00010590530379,1.5258790710959364e-05,0.0,0.0,0.0,0.0,0.0,359530496.0
0.0170044931893608,0.0020374859759528,0.0001597641753325,7.629395355479682e-06,0.0,0.0,0.0,0.0,0.0,360579072.0
0.0171692387821804,0.0020410818551639,0.0001103996657912,3.814697677739841e-06,0.0,0.0,0.0,0.0,0.0,361627648.0
0.0173279055239027,0.0019284388768007,0.0001009762000831,1.9073488388699205e-06,0.0,0.0,0.0,0.0,0.0,362676224.0
0.0172508363068732,0.0019331525438691,0.0001115232562915,9.536744194349602e-07,0.0,0.0,0.0,0.0,0.0,363724800.0
0.0175632538467959,0.0021643912133408,0.0001167967843957,4.768372097174801e-07,0.0,0.0,0.0,0.0,0.0,364773376.0
0.0176279098823823,0.0023334163097954,8.891597032289187e-05,2.384186048587401e-07,0.0,0.0,0.0,0.0,0.0,365821952.0
0.0172940269626755,0.0027688810064602,0.0001054931414114,1.1920930242937008e-07,0.0,0.0,0.0,0.0,0.0,366870528.0
0.0169172771532127,0.0032154951907301,0.0001137817269557,5.960465121468501e-08,0.0,0.0,0.0,0.0,0.0,367919104.0
0.0169234518090282,0.0052851157594275,0.0001484435978528,2.9802325607342514e-08,0.0,0.0,0.0,0.0,0.0,368967680.0
0.0171554209728734,0.008021281024245,0.0001505157442389,1.4901162803671254e-08,0.0,0.0,0.0,0.0,0.0,370016256.0
0.0176528752813585,0.009702168832435,0.0001362930283694,7.450581401835627e-09,0.0,0.0,0.0,0.0,0.0,371064832.0
0.0176193148379448,0.010145884220905,0.0001291816704347,3.7252907009178134e-09,0.0,0.0,0.0,0.0,0.0,372113408.0
0.0172248795869411,0.0096887258018587,0.0001103672024048,3.051944077035046e-05,0.0,0.0,0.0,0.0,0.0,373161984.0
0.016989514988783,0.0096051050884293,8.570117932743318e-05,1.525972038517523e-05,0.0,0.0,0.0,0.0,0.0,374210560.0
0.0169137943596259,0.0097082532278084,0.0001344033240387,7.629860192587615e-06,0.0,0.0,0.0,0.0,0.0,375259136.0
0.0164257997677035,0.0098056036646854,0.0001587543963943,3.814930096293807e-06,0.0,0.0,0.0,0.0,0.0,376307712.0
0.0166891572080705,0.0101365664807802,0.0001556711435096,1.9074650481469037e-06,0.0,0.0,0.0,0.0,0.0,377356288.0
0.0165652512114571,0.0104393769903901,0.0001541295170673,9.537325240734518e-07,0.0,0.0,0.0,0.0,0.0,378404864.0
0.0160455345412754,0.0103390122256638,0.0001228411257211,4.768662620367259e-07,0.0,0.0,0.0,0.0,0.0,379453440.0
0.016045075620247,0.0103651237886131,9.19381409855849e-05,2.3843313101836296e-07,0.0,0.0,0.0,0.0,0.0,380502016.0
0.0160295873706703,0.0099738216599315,7.648664861779245e-05,1.1921656550918148e-07,0.0,0.0,0.0,0.0,0.0,381550592.0
0.015838737777132,0.0097629118065282,9.927848055889625e-05,5.960828275459074e-08,0.0,0.0,0.0,0.0,0.0,382599168.0
0.0155983544842691,0.0096269393017016,0.0001564507637169,3.0547382266377295e-05,0.0,0.0,0.0,0.0,0.0,383647744.0
0.0157413769491658,0.0094521415258508,0.0001087429599834,4.579126925818864e-05,0.0,0.0,0.0,0.0,0.0,384696320.0
0.0154733801249735,0.0095936244738629,6.963026905423703e-05,2.289563462909432e-05,0.0,0.0,0.0,0.0,0.0,385744896.0
0.0155339312734242,0.0098245832330252,0.0001263678689021,1.144781731454716e-05,0.0,0.0,0.0,0.0,0.0,386793472.0
0.0155565774531183,0.0098027335110438,0.0001394778797635,5.7239086572735805e-06,0.0,0.0,0.0,0.0,0.0,387842048.0
0.0157662648007779,0.0099672847242719,0.0002223268305067,2.8619543286367903e-06,0.0,0.0,0.0,0.0,0.0,388890624.0
0.0156002649687483,0.0099808957801047,0.0001721985715033,1.4309771643183951e-06,0.0,0.0,0.0,0.0,0.0,389939200.0
0.0154218976210929,0.0099953307025523,0.0001318756529391,7.154885821591976e-07,0.0,0.0,0.0,0.0,0.0,390987776.0
0.0150542410468745,0.0093998259958074,0.0001269729827195,3.577442910795988e-07,0.0,0.0,0.0,0.0,0.0,392036352.0
0.015240438394531,0.0095903548924349,0.0001397804366722,1.788721455397994e-07,0.0,0.0,0.0,0.0,0.0,393084928.0
0.014868144001953,0.0092507438524674,0.0001461841636486,8.94360727698997e-08,0.0,0.0,0.0,0.0,0.0,394133504.0
0.0149948019814452,0.0098591365746712,0.0002256799724493,4.4718036384949855e-08,0.0,0.0,0.0,0.0,0.0,395182080.0
0.0147376964008788,0.0095758695568668,0.0001586163534121,2.2359018192474924e-08,0.0,0.0,0.0,0.0,0.0,396230656.0
0.0152271245676269,0.0100903639776521,0.000109825754831,1.1179509096237462e-08,0.0,0.0,0.0,0.0,0.0,397279232.0
0.0145868288853759,0.009714371441951,8.543045554054059e-05,5.589754548118731e-09,0.0,0.0,0.0,0.0,0.0,398327808.0
0.014453601210266,0.0095874103303505,0.0001190091730827,2.7948772740593655e-09,0.0,0.0,0.0,0.0,0.0,399376384.0
0.0144175049508361,0.0095239297745502,0.0001357985318538,1.3974386370296827e-09,0.0,0.0,0.0,0.0,0.0,400424960.0
0.0143422363621368,0.0095074482857126,0.0001441932112394,3.0518276844318515e-05,0.0,0.0,0.0,0.0,0.0,401473536.0
0.0140375732591934,0.0093389902561375,0.0001026141837447,4.577671654715926e-05,0.0,0.0,0.0,0.0,0.0,402522112.0
0.0145871460045967,0.0093997197374437,9.708345905986065e-05,5.340593639857963e-05,0.0,0.0,0.0,0.0,0.0,403570688.0
0.0147741943401889,0.0095140078179406,6.380051859243032e-05,2.6702968199289814e-05,0.0,0.0,0.0,0.0,0.0,404619264.0
0.01453202514861,0.0091896821316265,9.293541554621516e-05,1.3351484099644907e-05,0.0,0.0,0.0,0.0,0.0,405667840.0
0.0139951385508675,0.0085392380384695,0.0001227616530856,6.675742049822454e-06,0.0,0.0,0.0,0.0,0.0,406716416.0
0.0143675643926212,0.0086031151129847,0.0001224159827928,3.337871024911227e-06,0.0,0.0,0.0,0.0,0.0,407764992.0
0.0148169914248262,0.0085663890994611,0.0001375019367089,1.6689355124556134e-06,0.0,0.0,0.0,0.0,0.0,408813568.0
0.0145496089936631,0.0081818151551993,8.400975741695095e-05,8.344677562278067e-07,0.0,0.0,0.0,0.0,0.0,409862144.0
0.0156480649948784,0.0087219500580684,7.252245683347548e-05,4.172338781139034e-07,0.0,0.0,0.0,0.0,0.0,410910720.0
0.0166054656029079,0.0088089120407529,0.0001125551737292,2.086169390569517e-07,0.0,0.0,0.0,0.0,0.0,411959296.0
0.0168285811901258,0.0087532109031889,8.679516498961886e-05,1.0430846952847585e-07,0.0,0.0,0.0,0.0,0.0,413007872.0
0.0172338706731879,0.0089847597484694,8.917394968230943e-05,3.0569732359764235e-05,0.0,0.0,0.0,0.0,0.0,414056448.0
0.0169863811373752,0.0089555756750159,0.0001208809201536,1.5284866179882117e-05,0.0,0.0,0.0,0.0,0.0,415105024.0
0.0182054098069688,0.0092919357867267,0.0002282871397643,7.642433089941059e-06,0.0,0.0,0.0,0.0,0.0,416153600.0
0.0177773264855156,0.0090404991433633,0.0001904375151946,3.821216544970529e-06,0.0,0.0,0.0,0.0,0.0,417202176.0
0.0174831761822109,0.0089987041615254,0.0002020302810348,1.9106082724852647e-06,0.0,0.0,0.0,0.0,0.0,418250752.0
0.0172102160207929,0.0087718130182627,0.0001620502967674,9.553041362426323e-07,0.0,0.0,0.0,0.0,0.0,419299328.0
0.0174857232447714,0.0086965144192876,0.0001725778827587,4.776520681213162e-07,0.0,0.0,0.0,0.0,0.0,420347904.0
0.017619662159495,0.0085902005690188,0.0001320653085668,2.388260340606581e-07,0.0,0.0,0.0,0.0,0.0,421396480.0
0.0171525739996693,0.0085141554602906,0.0001423265995959,1.1941301703032904e-07,0.0,0.0,0.0,0.0,0.0,422445056.0
0.0172203910037409,0.0082548804645203,0.0001627160341729,5.970650851516452e-08,0.0,0.0,0.0,0.0,0.0,423493632.0
0.0169033473573392,0.0080794665994476,0.0001576519623989,2.985325425758226e-08,0.0,0.0,0.0,0.0,0.0,424542208.0
0.0168935987274977,0.00798413027238,0.0001856375046369,3.053250475212879e-05,0.0,0.0,0.0,0.0,0.0,425590784.0
0.0172396765610144,0.0077991330072837,0.0001691126976309,1.5266252376064396e-05,0.0,0.0,0.0,0.0,0.0,426639360.0
0.0173440509269915,0.0080728453122356,0.0001455915050654,7.633126188032198e-06,0.0,0.0,0.0,0.0,0.0,427687936.0
0.0175373819088082,0.0082936248045553,0.0001490896978452,3.816563094016099e-06,0.0,0.0,0.0,0.0,0.0,428736512.0
0.0176416767942478,0.0082056502929026,0.0001355800051726,1.9082815470080494e-06,0.0,0.0,0.0,0.0,0.0,429785088.0
0.0178044504576707,0.0083447685058263,0.0001288251588363,9.541407735040247e-07,0.0,0.0,0.0,0.0,0.0,430833664.0
0.0180842015471947,0.0084677333740069,0.0001254477356681,4.770703867520124e-07,0.0,0.0,0.0,0.0,0.0,431882240.0
0.0182393358810192,0.0085673627807534,0.0001390178131465,3.0756113318376006e-05,0.0,0.0,0.0,0.0,0.0,432930816.0
0.0187517785362127,0.0086248068786579,0.0001305440628232,1.5378056659188003e-05,0.0,0.0,0.0,0.0,0.0,433979392.0
0.0186799358989657,0.0084704234588602,0.0001263071876616,7.689028329594001e-06,0.0,0.0,0.0,0.0,0.0,435027968.0
0.0179344808889359,0.0080346502059926,0.0001089299610183,3.844514164797001e-06,0.0,0.0,0.0,0.0,0.0,436076544.0
0.0183094340479835,0.0081982333061213,0.0001155001367591,1.9222570823985004e-06,0.0,0.0,0.0,0.0,0.0,437125120.0
0.018195549543523,0.0081350663600919,8.826764650458056e-05,9.611285411992502e-07,0.0,0.0,0.0,0.0,0.0,438173696.0
0.0181958277502771,0.0081721474378584,8.991019043979028e-05,4.805642705996251e-07,0.0,0.0,0.0,0.0,0.0,439222272.0
0.0183142224688885,0.0081754291876792,7.547267334489514e-05,2.402821352998126e-07,0.0,0.0,0.0,0.0,0.0,440270848.0
0.0184993048379598,0.0082381052188396,8.351270385994756e-05,1.201410676499063e-07,0.0,0.0,0.0,0.0,0.0,441319424.0
0.0181035647724955,0.0079490086641073,8.753271911747378e-05,6.007053382495315e-08,0.0,0.0,0.0,0.0,0.0,442368000.0
0.0182108705210133,0.0079494188828349,0.0001048015158087,3.0035266912476575e-08,0.0,0.0,0.0,0.0,0.0,443416576.0
0.0183713349187097,0.0081861352226674,8.291833602936844e-05,1.5017633456238284e-08,0.0,0.0,0.0,0.0,0.0,444465152.0
0.0183256821077923,0.0079611706386774,0.0001024943242646,7.508816728119142e-09,0.0,0.0,0.0,0.0,0.0,445513728.0
0.0185813286027242,0.0079402410810574,0.0001275411074448,3.052133253336406e-05,0.0,0.0,0.0,0.0,0.0,446562304.0
0.0180568386177683,0.0076856356772474,0.0001095469209099,1.526066626668203e-05,0.0,0.0,0.0,0.0,0.0,447610880.0
0.0182828748752904,0.0079550614909674,0.0001463261948299,7.630333133341015e-06,0.0,0.0,0.0,0.0,0.0,448659456.0
0.0182814520860827,0.0079219277181399,0.0001036806755399,3.8151665666705074e-06,0.0,0.0,0.0,0.0,0.0,449708032.0
0.0181510409844476,0.0076688496012574,0.0001128754940199,1.9075832833352537e-06,0.0,0.0,0.0,0.0,0.0,450756608.0
0.0180743913418331,0.0074889047810974,7.169653607249507e-05,9.537916416676269e-07,0.0,0.0,0.0,0.0,0.0,451805184.0
0.018360315788104,0.007566779050705,6.636584616124753e-05,4.768958208338134e-07,0.0,0.0,0.0,0.0,0.0,452853760.0
0.0184079105795988,0.0076820101308212,6.370050120562377e-05,2.384479104169067e-07,0.0,0.0,0.0,0.0,0.0,453902336.0
0.01827149069019,0.0076328141474418,9.288540685281187e-05,1.1922395520845336e-07,0.0,0.0,0.0,0.0,0.0,454950912.0
0.0180506928548606,0.0076387337338771,0.0001074778596764,5.961197760422668e-08,0.0,0.0,0.0,0.0,0.0,455999488.0
0.0176923386149303,0.007405182296626,0.0001147740860882,2.980598880211334e-08,0.0,0.0,0.0,0.0,0.0,457048064.0
0.0174711998250432,0.0073189241561255,0.0001031634102316,1.490299440105667e-08,0.0,0.0,0.0,0.0,0.0,458096640.0
0.0178832439554903,0.0075504532890002,9.735807230330074e-05,7.451497200528335e-09,0.0,0.0,0.0,0.0,0.0,459145216.0
0.0185508443898545,0.0076280708827813,0.0001402317705266,3.7257486002641674e-09,0.0,0.0,0.0,0.0,0.0,460193792.0
0.0179080821070366,0.0075142917890469,0.0001006334633883,6.103701912430013e-05,0.0,0.0,0.0,0.0,0.0,461242368.0
0.0182275701062526,0.0076176195273359,9.60930988816626e-05,6.103608768715007e-05,0.0,0.0,0.0,0.0,0.0,462290944.0
0.0174145663031263,0.0073183312480429,7.85641275658313e-05,3.051804384357503e-05,0.0,0.0,0.0,0.0,0.0,463339520.0
0.0181982499484381,0.0077027447255839,8.505843097041566e-05,1.5259021921787516e-05,0.0,0.0,0.0,0.0,0.0,464388096.0
0.0174266091050784,0.0072998586909169,4.252921548520783e-05,3.814708908589376e-05,0.0,0.0,0.0,0.0,0.0,465436672.0
0.0171018238396485,0.0072891505368647,6.704097493010391e-05,4.959112266794688e-05,0.0,0.0,0.0,0.0,0.0,466485248.0
0.0172598657772461,0.0073219434324948,9.455564371505196e-05,2.479556133397344e-05,0.0,0.0,0.0,0.0,0.0,467533824.0
0.0169574170194824,0.0071704932006224,9.305418904502598e-05,4.291535879198672e-05,0.0,0.0,0.0,0.0,0.0,468582400.0
0.0169206335585693,0.0071252856628112,7.704467264751298e-05,8.249283564599336e-05,0.0,0.0,0.0,0.0,0.0,469630976.0
0.0168106890937377,0.0070187585540618,6.903991444875649e-05,4.124641782299668e-05,0.0,0.0,0.0,0.0,0.0,470679552.0
0.0165649819980407,0.0069731243942184,9.555511347437824e-05,2.062320891149834e-05,0.0,0.0,0.0,0.0,0.0,471728128.0
0.0165870869462859,0.0070800070213279,0.0001545890801746,1.031160445574917e-05,0.0,0.0,0.0,0.0,0.0,472776704.0
0.0167888742836898,0.0070113780223827,0.0001535884853998,5.155802227874585e-06,0.0,0.0,0.0,0.0,0.0,473825280.0
0.0167181065754386,0.0071372808080663,0.0001988645551999,2.5779011139372924e-06,0.0,0.0,0.0,0.0,0.0,474873856.0
0.0164881731607661,0.0071697146227831,0.0001909850119749,1.2889505569686462e-06,0.0,0.0,0.0,0.0,0.0,475922432.0
0.0163732064534299,0.007201190319204,0.0001412688731749,6.444752784843231e-07,0.0,0.0,0.0,0.0,0.0,476971008.0
0.0161898380899962,0.0071635224056957,0.0001164108037749,3.222376392421616e-07,0.0,0.0,0.0,0.0,0.0,478019584.0
0.0163499239278106,0.0071065414762853,0.0001039817690749,1.6111881962108077e-07,0.0,0.0,0.0,0.0,0.0,479068160.0
0.0164566697275771,0.0071696037459551,0.0001435436189124,8.05594098105404e-08,6.103515625e-05,0.0,0.0,0.0,0.0,480116736.0
0.0167770714360541,0.0071172115409463,0.0002091009110187,4.0279704905270194e-08,3.0517578125e-05,0.0,0.0,0.0,0.0,481165312.0
0.0167083904543551,0.0071367918056294,0.0001655856117593,2.0139852452635097e-08,1.52587890625e-05,0.0,0.0,0.0,0.0,482213888.0
0.0163841329713181,0.0069253294965647,0.0001590867511921,1.0069926226317548e-08,7.62939453125e-06,0.0,0.0,0.0,0.0,483262464.0
0.0162334483215965,0.0069874450217198,0.000140578531846,5.034963113158774e-09,3.814697265625e-06,0.0,0.0,0.0,0.0,484311040.0
0.0159139653717357,0.0069574676280474,0.0001160656331105,3.052009560655658e-05,1.9073486328125e-06,0.0,0.0,0.0,0.0,485359616.0
0.0159296999710241,0.0069195907476174,7.329160561777339e-05,1.526004780327829e-05,9.5367431640625e-07,0.0,0.0,0.0,0.0,486408192.0
0.0165021424659808,0.0071600517214649,0.0001281985371838,7.630023901639145e-06,4.76837158203125e-07,0.0,0.0,0.0,0.0,487456768.0
0.0161169769947091,0.0068988124818262,7.935805765444335e-05,3.815011950819572e-06,2.384185791015625e-07,0.0,0.0,0.0,0.0,488505344.0
0.0163516403528233,0.0071420331940381,7.019660695222168e-05,1.907505975409786e-06,1.1920928955078125e-07,0.0,0.0,0.0,0.0,489553920.0
0.0159997642682085,0.006836397456394,8.087467066361084e-05,9.53752987704893e-07,5.960464477539065e-08,0.0,0.0,0.0,0.0,490602496.0
0.0155567974173073,0.0068209086891345,0.0001014724915818,4.768764938524465e-07,2.9802322387695312e-08,0.0,0.0,0.0,0.0,491651072.0
0.0156061574977161,0.0071107106922235,8.125382391590271e-05,3.075601637192622e-05,1.4901161193847656e-08,0.0,0.0,0.0,0.0,492699648.0
0.0158749781629205,0.009422359740643,7.114449008295136e-05,1.537800818596311e-05,7.450580596923828e-09,0.0,0.0,0.0,0.0,493748224.0
0.0158796887884915,0.0108528424679777,5.083103410397568e-05,7.689004092981556e-06,3.725290298461914e-09,0.0,0.0,0.0,0.0,494796800.0
0.0158362677340895,0.0125370169371138,7.119188423948784e-05,3.844502046490778e-06,1.862645149230957e-09,0.0,0.0,0.0,0.0,495845376.0
0.0158336306932166,0.0125017238005881,9.663109836974391e-05,1.922251023245389e-06,9.313225746154783e-10,0.0,0.0,0.0,0.0,496893952.0
0.0157712770165301,0.0132622754745128,0.0001246094944973,3.1478703636622694e-05,4.656612873077393e-10,0.0,0.0,0.0,0.0,497942528.0
0.0155112183422494,0.0133602637138189,0.0001385986925611,1.5739351818311347e-05,6.103538908064365e-05,0.0,0.0,0.0,0.0,498991104.0
0.0155490356847965,0.0135847339076907,0.000115075713468,7.869675909155674e-06,3.051769454032183e-05,0.0,0.0,0.0,0.0,500039680.0
0.0153924682818513,0.0138571862897828,0.000118573012984,3.445241607957784e-05,1.5258847270160913e-05,0.0,0.0,0.0,0.0,501088256.0
0.0153485168557694,0.0142451825003601,5.928650649202325e-05,1.722620803978892e-05,7.629423635080457e-06,0.0,0.0,0.0,0.0,502136832.0
0.015452426152494,0.014843538515805,7.541962043351163e-05,8.61310401989446e-06,3.814711817540228e-06,0.0,0.0,0.0,0.0,503185408.0
0.015843888857497,0.0152876750196212,0.0002055564899042,3.482413013494723e-05,1.907355908770114e-06,0.0,0.0,0.0,0.0,504233984.0
0.0153453453076547,0.0147239156348106,0.0001638134012021,1.7412065067473614e-05,9.53677954385057e-07,0.0,0.0,0.0,0.0,505282560.0
0.0153859905249211,0.0143886301806865,0.0001582006459135,8.706032533736807e-06,4.768389771925285e-07,0.0,0.0,0.0,0.0,506331136.0
0.0152003194812105,0.014053140773937,0.0001706530573317,4.353016266868404e-06,2.384194885962643e-07,0.0,0.0,0.0,0.0,507379712.0
0.0154736948968552,0.014121907301031,0.0001768792630408,3.26940862584342e-05,1.1920974429813216e-07,0.0,0.0,0.0,0.0,508428288.0
0.0152212834835838,0.013912149939578,0.0001952511549579,1.63470431292171e-05,5.960487214906608e-08,0.0,0.0,0.0,0.0,509476864.0
0.0149920809507762,0.013608907001039,0.0002196958899789,8.17352156460855e-06,2.9802436074533034e-08,0.0,0.0,0.0,0.0,510525440.0
0.0147706681609349,0.0131215921723945,0.0003387297809269,4.086760782304275e-06,1.4901218037266517e-08,0.0,0.0,0.0,0.0,511574016.0
0.0148125496566393,0.0132822926682285,0.0003524703592134,3.256095851615214e-05,7.450609018633259e-09,0.0,0.0,0.0,0.0,512622592.0
0.0155620975822259,0.0137593714317705,0.0002372703358567,1.628047925807607e-05,3.725304509316629e-09,0.0,0.0,0.0,0.0,513671168.0
0.0159864626094723,0.0136088116924477,0.0002864818476158,8.140239629038034e-06,1.8626522546583142e-09,0.0,0.0,0.0,0.0,514719744.0
0.0158820252500486,0.0134038321157551,0.0002347936581829,4.070119814519017e-06,9.313261273291571e-10,0.0,0.0,0.0,0.0,515768320.0
0.0172221710722899,0.0138201411555338,0.0002089495634664,2.0350599072595086e-06,4.656630636645787e-10,0.0,0.0,0.0,0.0,516816896.0
0.017388703944348,0.0136315671597981,0.0001960275161082,3.1535108078629754e-05,2.3283153183228933e-10,0.0,0.0,0.0,0.0,517865472.0
0.0174452674995177,0.0136288328963053,0.0001743077033666,1.5767554039314877e-05,1.1641576591614466e-10,0.0,0.0,0.0,0.0,518914048.0
0.0178855365817901,0.0139631591239339,0.0001481890079333,3.840135514465744e-05,6.103521445788296e-05,0.0001220703125,0.0,0.0,0.0,519962624.0
0.01788441868152,0.0134818237025919,0.0001351296602166,4.971825569732872e-05,3.051760722894148e-05,6.103515625e-05,0.0,0.0,0.0,521011200.0
0.0177694188134162,0.0135310729841084,0.0001285999863583,2.485912784866436e-05,1.525880361447074e-05,3.0517578125e-05,0.0,0.0,0.0,522059776.0
0.0185320787914737,0.0137540618826792,0.0002474054619291,1.242956392433218e-05,7.62940180723537e-06,1.52587890625e-05,0.0,0.0,0.0,523108352.0
0.0188142266515962,0.0139494796718083,0.0001542203090895,3.673236008716609e-05,6.484985715361768e-05,7.62939453125e-06,0.0,0.0,0.0,524156928.0
0.0181771023394699,0.0135665367109041,0.0001381453107947,4.888375816858305e-05,3.242492857680884e-05,3.814697265625e-06,0.0,0.0,0.0,525205504.0
0.0183124891580162,0.013588688277327,0.0001606253897723,2.4441879084291525e-05,7.724762053840442e-05,1.9073486328125e-06,0.0,0.0,0.0,526254080.0
0.0184869940907268,0.0136684286113197,0.0001413478511361,4.273851766714576e-05,3.862381026920221e-05,9.5367431640625e-07,0.0,0.0,0.0,527302656.0
0.0188069430902852,0.0136701518056598,0.000162226659943,5.188683695857288e-05,8.03470613846011e-05,4.76837158203125e-07,0.0,0.0,0.0,528351232.0
0.0185587449826426,0.0135642018793924,0.0001421484862215,5.646099660428644e-05,4.017353069230055e-05,2.384185791015625e-07,0.0,0.0,0.0,529399808.0
0.0191098473448369,0.0136485560178212,0.0001473681884232,5.874807642714322e-05,2.0086765346150276e-05,1.1920928955078125e-07,0.0,0.0,0.0,530448384.0
0.0192442547271059,0.0134389630675043,0.0001347192504616,5.989161633857161e-05,1.0043382673075138e-05,5.960464477539065e-08,0.0,0.0,0.0,531496960.0
0.0198378866408967,0.0138682242095334,0.0001283947814808,0.0001520161206692,6.605684758653757e-05,2.9802322387695312e-08,0.0,0.0,0.0,532545536.0
0.0195739420997452,0.0136784968703917,0.0001252325469904,0.0001065256384596,3.3028423793268785e-05,1.4901161193847656e-08,0.0,0.0,0.0,533594112.0
0.0195716695362007,0.0135149686500396,0.0001389102188077,8.378039735482145e-05,1.6514211896634392e-05,7.450580596923828e-09,0.0,0.0,0.0,534642688.0
0.0194980540063816,0.0136391981922073,0.0001915254219038,7.240777680241073e-05,8.257105948317196e-06,3.725290298461914e-09,0.0,0.0,0.0,535691264.0
0.0200525243176439,0.0136936835687599,0.0001873154453269,6.672146652620536e-05,4.128552974158598e-06,1.862645149230957e-09,0.0,0.0,0.0,536739840.0
0.0196850756353844,0.0132860507687549,0.0001699516679759,6.387831138810268e-05,2.064276487079299e-06,9.313225746154783e-10,0.0,0.0,0.0,537788416.0
0.0195013512942547,0.0131890458921899,0.0001612697793004,9.297431194405134e-05,1.0321382435396495e-06,4.656612873077393e-10,0.0,0.0,0.0,538836992.0
0.0189669842408773,0.0127132973601574,0.0001264112568377,7.700473409702566e-05,5.160691217698248e-07,2.3283064365386963e-10,0.0,0.0,0.0,539885568.0
0.019001161798173,0.0127043049300787,0.0001547583627938,0.0001605726795485,2.580345608849124e-07,1.1641532182693479e-10,0.0,0.0,0.0,540934144.0
0.0195637522858052,0.0129973551017581,0.0001536731267094,0.0001108039178992,1.290172804424562e-07,5.820766091346741e-11,0.0,0.0,0.0,541982720.0
0.0192881017288401,0.013029439269629,0.0001836480867922,8.591953707462821e-05,6.45086402212281e-08,2.9103830456733704e-11,0.0,0.0,0.0,543031296.0
0.0193677141944981,0.0127326761777832,0.0002291531449586,7.34773466623141e-05,3.2254320110614054e-08,1.4551915228366852e-11,0.0,0.0,0.0,544079872.0
0.0194952584644365,0.0127063649443603,0.0002213880959168,0.0001282914077061,1.6127160055307024e-08,7.275957614183426e-12,0.0,0.0,0.0,545128448.0
0.0194598484704995,0.0128152796401489,0.0002480231495209,0.000125180860103,8.063580027653512e-09,3.637978807091713e-12,0.0,0.0,0.0,546177024.0
0.0188241625164997,0.0125187848396057,0.0002308230981979,0.0001236255863015,4.031790013826756e-09,1.8189894035458565e-12,0.0,0.0,0.0,547225600.0
0.0192005944418436,0.0127291189823028,0.0002222230725364,6.181279315076963e-05,2.015895006913378e-09,9.094947017729282e-13,0.0,0.0,0.0,548274176.0
0.019098893412328,0.0126359217958389,0.0002484406378307,3.0906396575384814e-05,1.007947503456689e-09,4.547473508864641e-13,0.0,0.0,0.0,549322752.0
0.0190747457784296,0.0125893232026069,0.0002310318423528,1.5453198287692407e-05,6.103566022375173e-05,2.273736754432321e-13,0.0,0.0,0.0,550371328.0
0.0188452342173398,0.0123752890427097,0.0002223274446139,7.726599143846204e-06,3.0517830111875864e-05,1.1368683772161605e-13,0.0,0.0,0.0,551419904.0
0.0188830663274199,0.0124666362205736,0.0001721988785569,3.43808776969231e-05,1.5258915055937932e-05,5.684341886080804e-14,0.0,0.0,0.0,552468480.0
0.0187722826754287,0.0123368337352868,0.0001471345955284,7.822559509846155e-05,7.629457527968966e-06,2.8421709430404014e-14,0.0,0.0,0.0,553517056.0
0.0192547631638862,0.0127602137426434,0.0001956376102642,6.963037567423077e-05,3.814728763984483e-06,1.4210854715202004e-14,0.0,0.0,0.0,554565632.0
0.0189047253319431,0.0124302167346029,0.0001435951723196,3.481518783711539e-05,1.9073643819922415e-06,7.105427357601002e-15,0.0,0.0,0.0,555614208.0
0.0185504156444871,0.0117845663751139,0.0001786091095973,7.844275016855769e-05,9.536821909961208e-07,3.552713678800501e-15,0.0,0.0,0.0,556662784.0
0.0183389285253685,0.0115151469570882,0.0001045633438611,0.0001002565313342,4.768410954980604e-07,1.7763568394002505e-15,0.0,0.0,0.0,557711360.0
0.0189503480517467,0.0116856130293253,0.0001743519844305,8.064584379213942e-05,2.384205477490302e-07,8.881784197001252e-16,0.0,0.0,0.0,558759936.0
0.0184015656274358,0.0113588587607564,0.0001329523594027,0.000131875656271,1.192102738745151e-07,4.440892098500626e-16,0.0,0.0,0.0,559808512.0
0.0181081009289523,0.0112412579936594,0.0001580289140763,0.0001269729843855,5.960513693725756e-08,2.220446049250313e-16,0.0,0.0,0.0,560857088.0
0.0180643654058824,0.0113121573171422,0.0001247908242256,0.0001550392265677,2.9802568468628774e-08,1.1102230246251563e-16,0.0,0.0,0.0,561905664.0
0.0186948108767693,0.0117672236781023,0.0001692069355503,0.0001385547695338,1.4901284234314387e-08,5.551115123125783e-17,0.0,0.0,0.0,562954240.0
0.0186667108583065,0.0118650571515511,0.0001456386240251,0.0001303125410169,7.450642117157193e-09,2.7755575615628914e-17,0.0,0.0,0.0,564002816.0
0.0185534787201688,0.0118758269156193,0.000149113257325,0.0001567090048834,3.725321058578597e-09,1.3877787807814457e-17,0.0,0.0,0.0,565051392.0
0.0181230223190687,0.0117591414851534,8.981541772504358e-05,0.0001393896586917,1.8626605292892984e-09,6.938893903907228e-18,0.0,0.0,0.0,566099968.0
0.0183426696067999,0.0119907157621079,7.542528698752179e-05,0.0001002124074708,9.313302646446492e-10,3.469446951953614e-18,0.0,0.0,0.0,567148544.0
0.0180977264049624,0.0118623622755852,5.2971432556260895e-05,8.062378186043386e-05,4.656651323223246e-10,1.734723475976807e-18,0.0,0.0,0.0,568197120.0
0.0179294784368562,0.0119278852393551,0.0001027796615906,7.082946905521693e-05,2.328325661611623e-10,8.673617379884035e-19,0.0,0.0,0.0,569245696.0
0.0183679679781937,0.01189961156499,8.190740892031523e-05,9.644989077760848e-05,1.1641628308058115e-10,4.33680868994202e-19,0.0,0.0,0.0,570294272.0
0.0186444332078468,0.0121677623254637,0.0001630240169601,0.0001092601016388,5.820814154029057e-11,2.1684043449710093e-19,0.0,0.0,0.0,571342848.0
0.0181227231957202,0.0119432561627318,0.00020358232098,5.463005081940211e-05,2.9104070770145287e-11,1.0842021724855044e-19,0.0,0.0,0.0,572391424.0
0.0184188139904382,0.0120369967337096,0.0002391202620525,8.835018165970105e-05,1.4552035385072643e-11,5.421010862427522e-20,0.0,0.0,0.0,573440000.0
0.0181815749639691,0.012007573073886,0.0001805952872762,7.469266895485053e-05,7.276017692536322e-12,2.710505431213761e-20,0.0,0.0,0.0,574488576.0
0.0179790321108908,0.011985231849443,0.0001818503780131,6.786391260242527e-05,3.638008846268161e-12,1.3552527156068804e-20,0.0,0.0,0.0,575537152.0
0.0180150897859141,0.012111390338784,0.0001519603452565,3.3931956301212634e-05,1.8190044231340804e-12,6.776263578034403e-21,0.0,0.0,0.0,576585728.0
0.0178843454300664,0.0119226995639232,0.0001217565398157,1.6965978150606317e-05,6.103515715950221e-05,3.388131789017202e-21,0.0,0.0,0.0,577634304.0
0.0174794651955019,0.0116681368913366,0.0001066546370953,8.482989075303158e-06,3.0517578579751105e-05,1.694065894508601e-21,0.0,0.0,0.0,578682880.0
0.0173075426563447,0.0113958970589495,0.0003127267326101,4.241494537651579e-06,1.5258789289875552e-05,8.470329472543003e-22,0.0,0.0,0.0,579731456.0
0.0172826165430161,0.0114810295841622,0.0003547276241175,2.1207472688257896e-06,7.629394644937776e-06,4.235164736271504e-22,0.0,0.0,0.0,580780032.0
0.0174532589551018,0.0125306759248936,0.0003452104917462,3.157795175941289e-05,3.814697322468888e-06,2.1175823681357513e-22,0.0,0.0,0.0,581828608.0
0.0172753660498165,0.0124832945054155,0.0002031228239981,4.630655400470645e-05,1.907348661234444e-06,1.0587911840678754e-22,0.0,0.0,0.0,582877184.0
0.0175259276538145,0.0148933806511452,0.0002083729354365,5.3670855127353225e-05,9.53674330617222e-07,5.293955920339377e-23,0.0,0.0,0.0,583925760.0
0.0174719176843291,0.0166401107357288,0.0002567743583432,5.735300568867661e-05,4.76837165308611e-07,2.646977960169689e-23,0.0,0.0,0.0,584974336.0
0.0177081268109145,0.0178644279264581,0.0002351987026091,5.9194080969338306e-05,2.384185826543055e-07,0.0001220703125,0.0,0.0,0.0,586022912.0
0.0171395858663947,0.0165387203108853,0.000163375718492,9.063219673466916e-05,1.1920929132715278e-07,6.103515625e-05,0.0,0.0,0.0,587071488.0
0.0170269767710879,0.0162878538077864,0.0002190169608085,7.583367649233458e-05,5.960464566357639e-08,3.0517578125e-05,0.0,0.0,0.0,588120064.0
0.017169036481247,0.0165972960445182,0.0001858024257167,9.895199449616728e-05,2.9802322831788195e-08,1.52587890625e-05,0.0,0.0,0.0,589168640.0
0.0170264432894516,0.0163324004636653,0.0001539363691083,7.999357537308364e-05,1.4901161415894094e-08,7.62939453125e-06,0.0,0.0,0.0,590217216.0
0.0166728590958976,0.0156735244505826,0.0001380033408041,7.051436581154182e-05,6.104260683070795e-05,3.814697265625e-06,0.0,0.0,0.0,591265792.0
0.0166715430733394,0.0156797798034163,0.000130036826652,0.0001268099172807,3.052130341535397e-05,1.9073486328125e-06,0.0,0.0,0.0,592314368.0
0.0168921375034665,0.0157439426360831,0.0001107947805135,0.0001244401148903,1.5260651707676987e-05,9.5367431640625e-07,0.0,0.0,0.0,593362944.0
0.0167926263689207,0.0155700304000728,0.0001164325465067,0.0001232552136951,6.86654821038385e-05,4.76837158203125e-07,0.0,0.0,0.0,594411520.0
0.0165521359383666,0.0156738091453489,0.0001192514295033,0.0001226627630975,3.433274105191925e-05,2.384185791015625e-07,0.0,0.0,0.0,595460096.0
0.0167027342289489,0.0161071682445494,0.0001054020819391,0.0001528841159237,1.7166370525959623e-05,1.1920928955078125e-07,0.0,0.0,0.0,596508672.0
0.0167360717043182,0.0167358350988372,0.0001137361972195,7.644205796189909e-05,8.583185262979812e-06,5.960464477539065e-08,0.0,0.0,0.0,597557248.0
0.0166573730103622,0.0159286475298873,8.738567673479837e-05,6.873860710594954e-05,4.291592631489906e-06,2.9802322387695312e-08,0.0,0.0,0.0,598605824.0
0.0164997680481498,0.0161430347024436,7.421041649239919e-05,3.436930355297477e-05,2.145796315744953e-06,1.4901161193847656e-08,0.0,0.0,0.0,599654400.0
0.0162836364654811,0.0161815637379405,8.288157543369959e-05,7.821980802648739e-05,1.0728981578724765e-06,7.450580596923828e-09,0.0,0.0,0.0,600702976.0
0.0161145355178968,0.015498923958814,0.0001024759439668,6.962748213824369e-05,5.364490789362382e-07,3.725290298461914e-09,0.0,0.0,0.0,601751552.0
0.0160070968605109,0.0156001089520632,9.70143391709249e-05,3.4813741069121846e-05,2.682245394681191e-07,1.862645149230957e-09,0.0,0.0,0.0,602800128.0
0.0162432945240054,0.0160169123861878,0.0001095423258354,0.0001089596049095,1.3411226973405958e-07,9.313225746154783e-10,0.0,0.0,0.0,603848704.0
0.016143955611612,0.0159811734782501,7.002995198023122e-05,8.499738057978046e-05,6.705613486702979e-08,4.656612873077393e-10,0.0,0.0,0.0,604897280.0
0.0163460561749466,0.016596543770375,6.553255411511562e-05,7.301626841489023e-05,3.3528067433514896e-08,2.3283064365386963e-10,0.0,0.0,0.0,605945856.0
0.0161266718863014,0.0163243949320625,6.328385518255781e-05,9.754329045744512e-05,1.6764033716757445e-08,1.1641532182693479e-10,0.0,0.0,0.0,606994432.0
0.0159902768611194,0.016241726274625,4.6900716653778904e-05,7.928922335372255e-05,8.382016858378722e-09,5.820766091346741e-11,0.0,0.0,0.0,608043008.0
0.0159449675321222,0.0163377210474687,6.922672551438946e-05,7.016218980186128e-05,4.191008429189361e-09,2.9103830456733704e-11,0.0,0.0,0.0,609091584.0
0.0158078719496548,0.0163323126721718,8.038972994469473e-05,6.559867302593063e-05,2.0955042145946806e-09,1.4551915228366852e-11,0.0,0.0,0.0,610140160.0
0.0159605765998274,0.0161007266485859,0.0001317475993473,6.331691463796532e-05,1.0477521072973403e-09,7.275957614183426e-12,0.0,0.0,0.0,611188736.0
0.0160292995303824,0.0163587739688242,9.639137779867369e-05,6.217603544398265e-05,5.2387605364867e-10,3.637978807091713e-12,0.0,0.0,0.0,612237312.0
0.0160445875093318,0.0162283982148808,7.871326702433684e-05,9.212317397199133e-05,2.6193802682433507e-10,1.8189894035458565e-12,0.0,0.0,0.0,613285888.0
0.015975937553494,0.0163081688340029,8.513300069966842e-05,4.606158698599566e-05,1.3096901341216754e-10,9.094947017729282e-13,0.0,0.0,0.0,614334464.0
0.0156364367943251,0.0154630443779389,0.0001036016565998,2.303079349299783e-05,6.548450670608377e-11,4.547473508864641e-13,0.0,0.0,0.0,615383040.0
0.0153789483776313,0.0147505651577194,9.757719548741712e-05,1.1515396746498916e-05,3.2742253353041884e-11,2.273736754432321e-13,0.0,0.0,0.0,616431616.0
0.0155973416204562,0.0151191180280784,0.0001250825430562,9.731043274824944e-05,1.6371126676520942e-11,1.1368683772161605e-13,0.0,0.0,0.0,617480192.0
0.0160498609957749,0.0160052987601329,0.0001693527949656,0.0001096903726241,8.185563338260471e-12,5.684341886080804e-14,0.0,0.0,0.0,618528768.0
0.0161921973435905,0.0162652836574102,0.0001609703427953,0.000115880342562,6.103516034278167e-05,2.8421709430404014e-14,0.0,0.0,0.0,619577344.0
0.0162290332421077,0.0164868288404238,0.0001720379057726,8.845774940603118e-05,3.0517580171390835e-05,1.4210854715202004e-14,0.0,0.0,0.0,620625920.0
0.0163275598339445,0.0166662659827119,0.0001928304763238,7.474645282801558e-05,1.5258790085695417e-05,7.105427357601002e-15,0.0,0.0,0.0,621674496.0
0.0160106121923628,0.0163439972491684,0.0001421916053494,6.789080453900779e-05,7.629395042847709e-06,3.552713678800501e-15,0.0,0.0,0.0,622723072.0
0.0160085409594626,0.0161752334878654,0.0001321309589247,6.44629803945039e-05,3.814697521423854e-06,1.7763568394002505e-15,0.0,0.0,0.0,623771648.0
0.0160685404992625,0.0159001167439327,0.0001728770028998,6.274906832225195e-05,1.907348760711927e-06,8.881784197001252e-16,0.0,0.0,0.0,624820224.0
0.0159612111676,0.0158846286844663,0.0002695439701999,9.240969041112598e-05,9.536743803559636e-07,4.440892098500626e-16,0.0,0.0,0.0,625868800.0
0.0158350672537218,0.0161744310414519,0.0002873598757249,7.672242333056299e-05,4.768371901779818e-07,2.220446049250313e-16,0.0,0.0,0.0,626917376.0
0.015657554378814,0.0160446740168197,0.0003420441956749,3.8361211665281494e-05,2.384185950889909e-07,1.1102230246251563e-16,0.0,0.0,0.0,627965952.0
0.015732829923782,0.0159797955045036,0.0003693863556499,4.9698183957640744e-05,1.1920929754449545e-07,5.551115123125783e-17,0.0,0.0,0.0,629014528.0
0.0156865443564222,0.0157642507795955,0.0003525398575124,5.536667010382037e-05,5.960464877224772e-08,2.7755575615628914e-17,0.0,0.0,0.0,630063104.0
0.0156328839946173,0.0157098841788602,0.0002830814521937,2.7683335051910183e-05,2.980232438612386e-08,1.3877787807814457e-17,0.0,0.0,0.0,631111680.0
0.0156136832082461,0.0156598126948988,0.0002788698276593,1.3841667525955091e-05,1.490116219306193e-08,6.938893903907228e-18,0.0,0.0,0.0,632160256.0
0.0156384150904511,0.0154593008786994,0.0002309876482046,6.9208337629775465e-06,7.450581096530965e-09,3.469446951953614e-18,0.0,0.0,0.0,633208832.0
0.0156545957288193,0.0155345210448184,0.0002070465584773,3.397799500648877e-05,3.725290548265483e-09,1.734723475976807e-18,0.0,0.0,0.0,634257408.0
0.0156169096808159,0.0151525144286592,0.0001798172245511,7.802415375324439e-05,1.8626452741327414e-09,8.673617379884035e-19,0.0,0.0,0.0,635305984.0
0.0163343032290798,0.0153963866088608,0.0001814613466505,0.0001000472331266,9.313226370663707e-10,4.33680868994202e-19,0.0,0.0,0.0,636354560.0
0.0168074409211805,0.0157929809020866,0.0002433185639502,8.05411946883111e-05,4.656613185331851e-10,2.1684043449710093e-19,0.0,0.0,0.0,637403136.0
0.0171203037125433,0.0153809264861995,0.0002132120163501,4.027059734415555e-05,2.3283065926659267e-10,1.0842021724855044e-19,0.0,0.0,0.0,638451712.0
0.0173186967781466,0.0153808929305997,0.0001371235863,5.0652876797077775e-05,1.1641532963329634e-10,5.421010862427522e-20,0.0,0.0,0.0,639500288.0
0.0176658486332139,0.0155639816215498,0.0001295969494,5.584401652353889e-05,5.820766481664817e-11,2.710505431213761e-20,0.0,0.0,0.0,640548864.0
0.0179538654787163,0.0156478965724937,6.47984747000183e-05,2.7922008261769444e-05,2.9103832408324084e-11,1.3552527156068804e-20,0.0,0.0,0.0,641597440.0
0.0183496439209987,0.0154914897901531,0.000123951971725,4.447858225588472e-05,1.4551916204162042e-11,6.776263578034403e-21,0.0,0.0,0.0,642646016.0
0.0178761464233899,0.0154743215552328,7.723477492500458e-05,5.275686925294236e-05,7.275958102081021e-12,3.388131789017202e-21,0.0,0.0,0.0,643694592.0
0.0181467524109137,0.0152750025744914,0.000114911332775,5.6896012751471176e-05,3.6379790510405105e-12,1.694065894508601e-21,0.0,0.0,0.0,644743168.0
0.0182248349456912,0.0152516370294332,5.745566638750114e-05,5.896558450073559e-05,1.8189895255202552e-12,8.470329472543003e-22,0.0,0.0,0.0,645791744.0
0.0181646940841737,0.0152857306240916,2.872783319375057e-05,2.948279225036779e-05,9.094947627601276e-13,4.235164736271504e-22,0.0,0.0,0.0,646840320.0
0.0187259017295868,0.0155926944136083,6.014028378437529e-05,1.4741396125183895e-05,4.547473813800638e-13,2.1175823681357513e-22,0.0,0.0,0.0,647888896.0
0.0188615470561996,0.0153799653708666,7.584650907968764e-05,9.892343243759196e-05,2.273736906900319e-13,1.0587911840678754e-22,0.0,0.0,0.0,648937472.0
0.0188225581960685,0.0151667893260583,3.792325453984382e-05,4.9461716218795974e-05,1.1368684534501598e-13,5.293955920339377e-23,0.0,0.0,0.0,649986048.0
0.0186962522425655,0.0150373131200604,4.9479205394921914e-05,2.4730858109397987e-05,5.684342267250799e-14,2.646977960169689e-23,0.0,0.0,0.0,651034624.0
0.0188047606427671,0.0150259807787802,0.0001010335480099,1.2365429054698994e-05,2.8421711336253994e-14,1.3234889800848446e-23,0.0,0.0,0.0,652083200.0
0.0191718200186491,0.0151805318932963,0.0001573282974424,6.182714527349497e-06,1.4210855668126994e-14,6.617444900424223e-24,0.0,0.0,0.0,653131776.0
0.018634371923387,0.0148763377239919,0.0001244405159087,3.0913572636747484e-06,7.105427834063497e-15,3.3087224502121114e-24,0.0,0.0,0.0,654180352.0
0.019403245532006,0.0155634740377772,0.0001079966251418,1.5456786318373742e-06,3.5527139170317485e-15,1.6543612251060552e-24,0.0,0.0,0.0,655228928.0
0.019314659875378,0.0151441027415448,8.451589069593506e-05,7.728393159186871e-07,1.776356958515875e-15,8.271806125530277e-25,0.0,0.0,0.0,656277504.0
0.0196709102599546,0.0151327813512411,8.803431253546752e-05,3.8641965795934355e-07,8.881784792579371e-16,4.1359030627651384e-25,0.0,0.0,0.0,657326080.0
0.0194446775420866,0.0151881558123393,7.453473439273376e-05,1.9320982897967177e-07,4.440892396289688e-16,2.0679515313825692e-25,0.0,0.0,0.0,658374656.0
0.0196558104507308,0.0147962263436696,9.830252344636688e-05,6.113176116448983e-05,2.2204461981448433e-16,1.0339757656912846e-25,0.0,0.0,0.0,659423232.0
0.0195019774909904,0.0145926322148035,0.0001407039960981,3.0565880582244915e-05,1.1102230990724214e-16,5.169878828456423e-26,0.0,0.0,0.0,660471808.0
0.0199591186283077,0.015116445501933,0.0001466459433615,1.5282940291122458e-05,5.551115495362107e-17,2.5849394142282115e-26,0.0,0.0,0.0,661520384.0
0.0200923217653257,0.0149739942353415,0.0001190993388682,7.641470145561229e-06,2.7755577476810535e-17,1.2924697071141056e-26,0.0,0.0,0.0,662568960.0
0.0199453002869597,0.0150095801254832,7.480845849664792e-05,3.820735072780614e-06,1.3877788738405268e-17,6.462348535570529e-27,0.0,0.0,0.0,663617536.0
0.0201235595673079,0.0152333667228978,0.0001594745417483,1.910367536390307e-06,6.938894369202634e-18,3.2311742677852644e-27,0.0,0.0,0.0,664666112.0
0.0197396667465445,0.0148646081661364,0.0001560312161866,9.551837681951536e-07,3.469447184601317e-18,1.6155871338926322e-27,0.0,0.0,0.0,665714688.0
0.0203144744865535,0.0149854046690057,0.0002153447096558,4.775918840975768e-07,1.7347235923006585e-18,8.077935669463161e-28,0.0,0.0,0.0,666763264.0
0.0206896163936673,0.0151449850493466,0.0002450014563904,3.075637406704879e-05,8.673617961503292e-19,4.0389678347315804e-28,0.0,0.0,0.0,667811840.0
0.0214303184507399,0.015468915864517,0.0002903474078827,1.5378187033524394e-05,6.103515625000043e-05,2.0194839173657902e-28,0.0,0.0,0.0,668860416.0
0.0207554424284949,0.0153562230689772,0.0002519852273788,7.689093516762197e-06,3.051757812500022e-05,1.0097419586828951e-28,0.0,0.0,0.0,669908992.0
0.020025090599013,0.0149870714954261,0.0002328041371269,3.8445467583810985e-06,7.629394531250011e-05,5.048709793414476e-29,0.0,0.0,0.0,670957568.0
0.0206288477897408,0.0154357354547443,0.0002384723810634,1.9222733791905493e-06,9.918212890625004e-05,2.524354896707238e-29,0.0,0.0,0.0,672006144.0
0.0211634229183079,0.0153777798367471,0.0001955301358442,3.147871481459528e-05,4.959106445312503e-05,1.262177448353619e-29,0.0,0.0,0.0,673054720.0
0.0200421606779039,0.014723191676186,0.0001893178022971,4.625693553229764e-05,2.4795532226562514e-05,6.310887241768096e-30,0.0,0.0,0.0,674103296.0
0.0199698108077019,0.0148765494513742,0.0002472467917735,0.0001146812021411,7.343292236328125e-05,3.1554436208840472e-30,0.0,0.0,0.0,675151872.0
0.0202502557456478,0.0148082698428746,0.0004898343333867,8.78581791955744e-05,9.775161743164062e-05,1.5777218104420236e-30,0.0,0.0,0.0,676200448.0
0.0207223568767301,0.0151403409761248,0.0006721632604433,0.0001049642458477,0.0001099109649658,7.888609052210118e-31,0.0,0.0,0.0,677249024.0
0.0207180815145369,0.0150469771286874,0.0006565162005341,8.29997010488936e-05,0.0001159906387329,3.944304526105059e-31,0.0,0.0,0.0,678297600.0
0.0205671706400809,0.0149316306541874,0.000480845990892,7.20174286494468e-05,0.0001190304756164,1.9721522630525295e-31,0.0,0.0,0.0,679346176.0
0.0207625587087123,0.0150494334911562,0.000393010886071,9.70438705747234e-05,0.0001205503940582,9.860761315262648e-32,0.0,0.0,0.0,680394752.0
0.0199409107020124,0.0144216894018281,0.0002880581774105,7.90395134123617e-05,0.0001213103532791,4.930380657631324e-32,0.0,0.0,0.0,681443328.0
0.0208576013470999,0.0150767504626328,0.0002813581902677,0.0001005549129561,0.0001216903328895,2.465190328815662e-32,0.0,0.0,0.0,682491904.0
0.0202592755270655,0.0148702233758476,0.0002474906185713,8.079503460309043e-05,6.084516644477844e-05,1.232595164407831e-32,0.0,0.0,0.0,683540480.0
0.0208985281443921,0.0151179119808925,0.0002305568327231,0.0001014326735515,9.145773947238922e-05,6.162975822039155e-33,0.0,0.0,0.0,684589056.0
0.0210274195897741,0.0152341268888837,0.000222089939799,8.12339149007726e-05,4.572886973619461e-05,3.081487911019578e-33,0.0,0.0,0.0,685637632.0
0.0209736096972308,0.0152540873702231,0.000187338915212,4.06169574503863e-05,2.2864434868097305e-05,1.540743955509789e-33,0.0,0.0,0.0,686686208.0
0.0205194586572091,0.0148978566733928,0.0002004809810435,5.082605685019315e-05,1.1432217434048653e-05,7.703719777548943e-34,0.0,0.0,0.0,687734784.0
0.0204144534496983,0.0146968531413839,0.0001765344358342,2.5413028425096575e-05,5.716108717024326e-06,3.8518598887744726e-34,0.0,0.0,0.0,688783360.0
0.0203466920568804,0.0147413098714732,0.0001798199522921,1.2706514212548288e-05,2.858054358512163e-06,1.9259299443872363e-34,0.0,0.0,0.0,689831936.0
0.0202479615069558,0.0146643561076116,0.000181462710521,3.687083523127414e-05,1.4290271792560816e-06,9.62964972193618e-35,0.0,0.0,0.0,690880512.0
0.0202634460855091,0.0148089846944308,0.0001517665115105,4.895299574063707e-05,7.145135896280408e-07,4.814824860968091e-35,0.0,0.0,0.0,691929088.0
0.0206526581013483,0.0148889283823716,0.0001674359901302,5.4994075995318534e-05,3.572567948140204e-07,2.407412430484045e-35,0.0,0.0,0.0,692977664.0
0.0205230148416897,0.0146771302068108,0.0001294943622526,2.7497037997659267e-05,6.121378464740701e-05,1.2037062152420224e-35,0.0,0.0,0.0,694026240.0
0.0201568321278761,0.0145330841463741,0.0001868174936263,1.3748518998829632e-05,9.16420485737035e-05,6.018531076210112e-36,0.0,0.0,0.0,695074816.0
0.0209693767572974,0.014651795979437,0.0002154790593131,6.874259499414817e-06,4.582102428685175e-05,3.009265538105056e-36,0.0,0.0,0.0,696123392.0
0.0206317831052112,0.0143983467201872,0.0001687746859065,3.3954707874707405e-05,2.2910512143425876e-05,1.504632769052528e-36,0.0,0.0,0.0,697171968.0
0.0210733378416681,0.0145386508991561,0.0001454224992032,4.7494932062353706e-05,1.1455256071712938e-05,7.52316384526264e-37,0.0,0.0,0.0,698220544.0
0.0217213613036465,0.0147842790628593,0.0001947815621016,8.478262228117685e-05,5.727628035856469e-06,3.76158192263132e-37,0.0,0.0,0.0,699269120.0
0.021198510241667,0.0144951058400234,0.0002042023044883,0.0001339440455155,2.8638140179282345e-06,1.88079096131566e-37,0.0,0.0,0.0,700317696.0
0.0209943051696616,0.0145946598536054,0.0001478775194316,9.74896008827942e-05,1.4319070089641173e-06,9.4039548065783e-38,0.0,0.0,0.0,701366272.0
0.0209189055145183,0.0144079256299277,0.0001654914940908,4.87448004413971e-05,7.159535044820586e-07,4.70197740328915e-38,0.0,0.0,0.0,702414848.0
0.020633250364681,0.0142153763891826,0.0001590396923579,0.0001159251345956,3.579767522410293e-07,2.350988701644575e-38,0.0,0.0,0.0,703463424.0
0.0207917838737467,0.0143785011828725,0.0001252962133664,5.796256729784928e-05,1.7898837612051468e-07,1.1754943508222875e-38,0.0,0.0,0.0,704512000.0
0.0212334468685139,0.0148567920953425,0.0001694596301207,5.949886177392464e-05,8.949418806025734e-08,5.877471754111438e-39,0.0,0.0,0.0,705560576.0
0.0212139524381632,0.0149357202664212,0.0002068001275603,6.026700901196232e-05,4.4747094030128665e-08,2.938735877055719e-39,0.0,0.0,0.0,706609152.0
0.0215742308577534,0.0152345837660231,0.0002102115872176,6.065108263098116e-05,6.105752979701506e-05,1.4693679385278594e-39,0.0,0.0,0.0,707657728.0
0.0215293029288767,0.0151322454962928,0.0002119173170463,3.032554131549058e-05,3.052876489850753e-05,7.346839692639297e-40,0.0,0.0,0.0,708706304.0
0.0208011199702977,0.0161949679629901,0.0001669938147731,4.568034878274529e-05,1.5264382449253766e-05,3.6734198463196485e-40,0.0,0.0,0.0,709754880.0
0.0202958846921801,0.0169933580049325,0.000159790852699,2.2840174391372645e-05,7.632191224626883e-06,1.8367099231598238e-40,0.0,0.0,0.0,710803456.0
0.0200775993285119,0.0178808342759037,0.0002324833169745,1.1420087195686322e-05,3.8160956123134415e-06,9.183549615799119e-41,0.0,0.0,0.0,711852032.0
0.020281261822459,0.0180117672356081,0.0002383119709872,9.726277797284316e-05,1.9080478061567208e-06,4.591774807899561e-41,0.0,0.0,0.0,712900608.0
0.0215275022491201,0.0196412595943665,0.0003327790323686,4.863138898642158e-05,9.540239030783604e-07,2.2958874039497803e-41,0.0,0.0,0.0,713949184.0
0.0217882262222163,0.019609142980777,0.0003037186177468,5.483327261821079e-05,4.770119515391802e-07,1.1479437019748899e-41,0.0,0.0,0.0,714997760.0
0.0216057830329831,0.019799078326326,0.0002586708323109,5.793421443410539e-05,2.385059757695901e-07,5.739718509874451e-42,0.0,0.0,0.0,716046336.0
0.0204960372684446,0.0193828765655067,0.0002056293614679,5.9484685342052696e-05,1.1925298788479505e-07,2.869859254937226e-42,0.0,0.0,0.0,717094912.0
0.0214212669252379,0.0201894851577533,0.0002859201494839,9.077749892102636e-05,5.962649394239752e-08,1.434929627468613e-42,0.0,0.0,0.0,718143488.0
0.0205792552887908,0.0189295814460641,0.0002497715981794,7.590632758551317e-05,2.981324697119876e-08,7.174648137343065e-43,0.0,0.0,0.0,719192064.0
0.0206923070877547,0.0192227863285008,0.0002164385334647,6.847074191775659e-05,1.490662348559938e-08,3.5873240686715325e-43,0.0,0.0,0.0,720240640.0
0.0205924303993461,0.0187590372072191,0.0001387368448573,9.52705272088783e-05,7.45331174279969e-09,1.7936620343357662e-43,0.0,0.0,0.0,721289216.0
0.0199512139789699,0.0183516865723595,8.462721149118607e-05,4.763526360443915e-05,3.726655871399845e-09,8.968310171678831e-44,0.0,0.0,0.0,722337792.0
0.0201036282297193,0.0181174936768047,0.000179642707308,5.433520992721957e-05,1.863327935699922e-09,4.484155085839417e-44,0.0,0.0,0.0,723386368.0
0.0202217970250159,0.0185497136352773,0.0005018086583415,8.820276121360978e-05,9.31663967849961e-10,2.2420775429197073e-44,0.0,0.0,0.0,724434944.0
0.0199642615496173,0.0185216829895136,0.0005865976885457,4.410138060680489e-05,4.658319839249807e-10,1.1210387714598537e-44,0.0,0.0,0.0,725483520.0
0.0200529315560586,0.0184924088775693,0.0004611455239603,8.308584655340245e-05,2.3291599196249033e-10,5.605193857299268e-45,0.0,0.0,0.0,726532096.0
0.0197348703190449,0.0185082893997221,0.0003221254963551,4.154292327670122e-05,1.1645799598124516e-10,2.802596928649634e-45,0.0,0.0,0.0,727580672.0
0.0203235203646005,0.0186688175514235,0.0003441682169275,2.077146163835061e-05,5.822899799062258e-11,1.401298464324817e-45,0.0,0.0,0.0,728629248.0
0.0196641710709721,0.0182455415882117,0.0003094132100262,1.0385730819175306e-05,2.911449899531129e-11,7.006492321624085e-46,0.0,0.0,0.0,729677824.0
0.019689263269861,0.0186061081964496,0.0002615181284506,3.5710443534587654e-05,1.4557249497655642e-11,3.5032461608120435e-46,0.0,0.0,0.0,730726400.0
0.0201977200138367,0.018710097555256,0.0002223117986003,1.7855221767293827e-05,7.278624748827823e-12,1.7516230804060211e-46,0.0,0.0,0.0,731774976.0
0.0202612135225433,0.0195631786604405,0.0001874498446126,3.9445189008646915e-05,3.6393123744139106e-12,8.758115402030107e-47,0.0,0.0,0.0,732823552.0
0.0199725257065841,0.0194404028067827,0.0001395012894938,1.9722594504323458e-05,1.8196561872069557e-12,4.3790577010150533e-47,0.0,0.0,0.0,733872128.0
0.0205911212517296,0.0196078967158913,0.0001155270119344,9.861297252161729e-06,9.098280936034778e-13,2.1895288505075267e-47,0.0,0.0,0.0,734920704.0
0.0201260354793804,0.0194169854673206,7.302229502970778e-05,4.930648626080864e-06,4.549140468017389e-13,1.0947644252537631e-47,0.0,0.0,0.0,735969280.0
0.0198667897123464,0.0197335171477228,0.0001433226709523,2.465324313040432e-06,2.2745702340086946e-13,5.473822126268817e-48,0.0,0.0,0.0,737017856.0
0.01995460457297,0.0195332014449551,0.0001784728589136,1.232662156520216e-06,1.1372851170043473e-13,2.7369110631344083e-48,0.0,0.0,0.0,738066432.0
0.020170173380235,0.0194940787498213,0.0001655303747693,6.16331078260108e-07,6.103515630686425e-05,1.3684555315672042e-48,0.0,0.0,0.0,739115008.0
0.0198468969928518,0.0192990413280356,0.0001285415545721,3.0825743664130056e-05,3.0517578153432125e-05,6.842277657836021e-49,0.0,0.0,0.0,740163584.0
0.0201086901956446,0.0195982511327678,0.0001405647225985,1.5412871832065028e-05,1.5258789076716062e-05,3.4211388289180104e-49,0.0,0.0,0.0,741212160.0
0.0199000787404004,0.0193282393359151,0.0001160587284867,7.706435916032514e-06,7.629394538358031e-06,1.7105694144590052e-49,0.0,0.0,0.0,742260736.0
0.0196202969385595,0.0188117637109263,7.328815330589616e-05,3.853217958016257e-06,3.814697269179016e-06,8.552847072295026e-50,0.0,0.0,0.0,743309312.0
0.0195795881665453,0.0186221904492131,5.190286571544808e-05,1.9266089790081285e-06,1.907348634589508e-06,4.276423536147513e-50,0.0,0.0,0.0,744357888.0
0.0190404349524132,0.0177644643652315,7.172780004522404e-05,6.199846073950407e-05,9.53674317294754e-07,2.1382117680737565e-50,0.0,0.0,0.0,745406464.0
0.0190836635211285,0.017617888920897,9.6899056272612e-05,3.0999230369752035e-05,4.768371586473769e-07,1.0691058840368785e-50,0.0,0.0,0.0,746455040.0
0.0198758466531423,0.0184296109643547,0.0001400022625113,7.653477143487602e-05,2.384185793236885e-07,5.345529420184391e-51,0.0,0.0,0.0,747503616.0
0.0194517783070399,0.0182480086071773,0.0001005187093806,3.826738571743801e-05,1.1920928966184426e-07,2.6727647100921956e-51,0.0,0.0,0.0,748552192.0
0.019663175530473,0.0182335013739011,0.0001112945109403,1.9133692858719004e-05,5.960464483092213e-08,1.3363823550460978e-51,0.0,0.0,0.0,749600768.0
0.0192424459195333,0.0176540431674193,0.0001166824117201,9.566846429359502e-06,2.9802322415461066e-08,6.681911775230489e-52,0.0,0.0,0.0,750649344.0
0.0194173655378916,0.0179441480485534,0.00018041151836,4.783423214679751e-06,1.4901161207730533e-08,3.340955887615245e-52,0.0,0.0,0.0,751697920.0
0.0196497838431645,0.0182723059578704,0.000181758493555,2.3917116073398755e-06,7.450580603865265e-09,1.6704779438076226e-52,0.0,0.0,0.0,752746496.0
0.0191098650661135,0.0176887042484664,0.00016717319209,1.1958558036699378e-06,3.725290301932632e-09,8.352389719038111e-53,0.0,0.0,0.0,753795072.0
0.0192938546521973,0.0180225137453269,9.88453851075102e-05,3.1115506026834966e-05,1.862645150966316e-09,4.176194859519058e-53,0.0,0.0,0.0,754843648.0
0.0188784947089111,0.0172967793336009,7.99402706787551e-05,1.5557753013417483e-05,9.31322575483158e-10,2.0880974297595283e-53,0.0,0.0,0.0,755892224.0
0.0187776262607055,0.0171322763855504,5.522892440187755e-05,3.8296454631708745e-05,4.65661287741579e-10,1.0440487148797642e-53,0.0,0.0,0.0,756940800.0
0.0189522591752746,0.0174009770599627,0.0001344259856384,4.966580544085437e-05,2.3283064387078947e-10,5.220243574398821e-54,0.0,0.0,0.0,757989376.0
0.0185970707497466,0.0172148928268563,0.0001129893600067,2.4832902720427183e-05,1.1641532193539476e-10,2.6101217871994104e-54,0.0,0.0,0.0,759037952.0
0.0184805116932326,0.0166793458274906,0.0001022710471908,4.293402948521359e-05,5.820766096769738e-11,1.305060893599705e-54,0.0,0.0,0.0,760086528.0
0.0186282258173194,0.0167777832653078,8.165310172042985e-05,2.1467014742606797e-05,2.910383048384869e-11,6.525304467998525e-55,0.0,0.0,0.0,761135104.0
0.018526606805144,0.0167964844060914,5.608533992271493e-05,4.12510854963034e-05,1.4551915241924345e-11,3.2626522339992623e-55,0.0,0.0,0.0,762183680.0
0.0190670753752282,0.0175992920077332,4.330145902385746e-05,2.06255427481517e-05,7.275957620962173e-12,1.6313261169996311e-55,0.0,0.0,0.0,763232256.0
0.0192037952559734,0.0175124145585541,6.742709669942873e-05,4.083034949907585e-05,3.637978810481086e-12,8.156630584998156e-56,0.0,0.0,0.0,764280832.0
0.0187953180381429,0.0171256530800583,6.423112647471437e-05,5.0932752874537926e-05,1.818989405240543e-12,4.078315292499078e-56,0.0,0.0,0.0,765329408.0
0.0186788174663371,0.0170085662861229,6.263314136235719e-05,2.5466376437268963e-05,9.094947026202716e-13,2.039157646249539e-56,0.0,0.0,0.0,766377984.0
0.0189410017507466,0.0172780868539989,9.23517269311786e-05,1.2733188218634482e-05,4.547473513101358e-13,1.0195788231247697e-56,0.0,0.0,0.0,767426560.0
0.0187821769007639,0.0170390068059057,9.19522306530893e-05,3.688417223431724e-05,6.103515647737368e-05,5.0978941156238473e-57,0.0,0.0,0.0,768475136.0
0.0188172053937413,0.0169423549654528,7.649369345154465e-05,1.844208611715862e-05,3.051757823868684e-05,2.5489470578119236e-57,0.0,0.0,0.0,769523712.0
0.0185448026480425,0.0168406232835076,9.928200297577231e-05,9.22104305857931e-06,1.525878911934342e-05,1.2744735289059618e-57,0.0,0.0,0.0,770572288.0
0.0191600966365212,0.017522179317535,0.0002174876811753,4.610521529289655e-06,7.62939455967171e-06,6.372367644529809e-58,0.0,0.0,0.0,771620864.0
0.0187925422147449,0.0169474299907987,0.0004444371999626,2.3052607646448277e-06,3.814697279835855e-06,3.186183822264905e-58,0.0,0.0,0.0,772669440.0
0.0183188480116693,0.0165150968313369,0.0005273943812313,6.218778663232241e-05,1.9073486399179274e-06,1.5930919111324526e-58,0.0,0.0,0.0,773718016.0
0.0183452150214596,0.0162150069117621,0.0005993905499906,3.1093893316161205e-05,9.536743199589637e-07,7.965459555662261e-59,0.0,0.0,0.0,774766592.0
0.0180722962314329,0.0161336265027561,0.0004980595328078,1.5546946658080603e-05,4.768371599794818e-07,0.0001220703125,0.0,0.0,0.0,775815168.0
0.0188513641801695,0.0169932048529405,0.0003711000789039,7.773473329040301e-06,2.384185799897409e-07,6.103515625e-05,0.0,0.0,0.0,776863744.0
0.0185923996193816,0.016637166391314,0.0002923615628894,3.440431478952015e-05,1.1920928999487046e-07,3.0517578125e-05,0.0,0.0,0.0,777912320.0
0.0186689109913314,0.0166269938401882,0.0002072159376947,1.7202157394760076e-05,6.109476089499744e-05,1.52587890625e-05,0.0,0.0,0.0,778960896.0
0.0185202465112907,0.0164159139122816,0.0001799019141598,0.0001306713911973,3.054738044749872e-05,7.62939453125e-06,0.0,0.0,0.0,780009472.0
0.0189227514294734,0.0169893900616095,0.0001509861133299,9.585327372369e-05,1.527369022374936e-05,3.814697265625e-06,0.0,0.0,0.0,781058048.0
0.018612834454971,0.0166734059683047,0.0001823045801024,4.792663686184501e-05,7.63684511187468e-06,1.9073486328125e-06,0.0,0.0,0.0,782106624.0
0.0181565148837355,0.0162407557185273,0.0001674462353637,5.44808965559225e-05,3.81842255593734e-06,9.5367431640625e-07,0.0,0.0,0.0,783155200.0
0.0183708599809302,0.0165737469998886,0.0001142406958068,5.775802640296125e-05,1.90921127796867e-06,4.76837158203125e-07,0.0,0.0,0.0,784203776.0
0.0196224417092151,0.0176633993788506,0.0001791906604034,5.9396591326480625e-05,6.198976188898433e-05,2.384185791015625e-07,0.0,0.0,0.0,785252352.0
0.0194852931202325,0.0174681742988003,0.0001506304864517,9.073345191324032e-05,3.099488094449217e-05,1.1920928955078125e-07,0.0,0.0,0.0,786300928.0
0.0190314344019131,0.0168517629306501,0.0001210916104133,0.0001064018822066,7.653259672224608e-05,5.960464477539065e-08,0.0,0.0,0.0,787349504.0
0.0182857062146284,0.0162917872270438,0.0001368397505191,0.0001142360973533,3.826629836112304e-05,2.9802322387695312e-08,0.0,0.0,0.0,788398080.0
0.0183286441229392,0.0165000806252406,0.0001294550315095,8.763562680165504e-05,1.913314918056152e-05,1.4901161193847656e-08,0.0,0.0,0.0,789446656.0
0.0183844453524852,0.0165660803516828,7.99863048172948e-05,7.433539152582752e-05,9.56657459028076e-06,7.450580596923828e-09,0.0,0.0,0.0,790495232.0
0.0181643906449926,0.0164617511133414,0.0001162870977211,9.820285201291376e-05,4.78328729514038e-06,3.725290298461914e-09,0.0,0.0,0.0,791543808.0
0.0184282036232775,0.0166918740918269,0.0001191787051105,0.0001406541603814,2.39164364757019e-06,1.862645149230957e-09,0.0,0.0,0.0,792592384.0
0.0183541164600762,0.0164636128271634,9.010693068028685e-05,0.0001008446583157,6.22309780737851e-05,9.313225746154783e-10,0.0,0.0,0.0,793640960.0
0.0182331495386318,0.0165707346362379,0.0001213474106526,0.0001419750635328,3.111548903689255e-05,4.656612873077393e-10,0.0,0.0,0.0,794689536.0
0.0183405127575971,0.0162580846032752,0.0001217088615763,0.0001015051098914,1.5557744518446274e-05,2.3283064365386963e-10,0.0,0.0,0.0,795738112.0
0.0183293445135641,0.0163840471844501,7.611321985066086e-05,0.0001423052893207,7.778872259223137e-06,0.0001220704289153,0.0,0.0,0.0,796786688.0
0.0184534600985789,0.016370734529725,9.909176617533045e-05,0.0001627053790353,6.492459237961157e-05,6.103521445766091e-05,0.0,0.0,0.0,797835264.0
0.017958572090305,0.0160665318156437,9.53222502751652e-05,0.0001423878457676,3.2462296189805784e-05,3.051760722883046e-05,0.0,0.0,0.0,798883840.0
0.0179896009865587,0.0160899065328218,0.00012395507045,0.0001322290791338,7.726630434490289e-05,1.525880361441523e-05,0.0,0.0,0.0,799932416.0
0.0177190131397637,0.0156972359812546,0.000123012691475,0.0001881848520669,9.966830842245145e-05,7.629401807207614e-06,0.0,0.0,0.0,800980992.0
0.0174235019312099,0.0154780125218773,0.0001225415019875,0.0001246100041584,0.0001108693104612,3.814700903603807e-06,0.0,0.0,0.0,802029568.0
0.0176038102917768,0.0156201708117199,0.0001528234853687,0.0001538577364542,0.0001164698114806,1.9073504518019035e-06,0.0,0.0,0.0,803078144.0
0.017350641718154,0.0153479272027349,0.0001527056879968,0.0001379640244771,0.0001192700619903,9.536752259009518e-07,0.0,0.0,0.0,804126720.0
0.0174872715426707,0.0153567638943362,9.161163306094008e-05,0.0001300171684885,0.0001206701872451,4.768376129504759e-07,0.0,0.0,0.0,805175296.0
0.0176967302537572,0.0155442877088868,9.158218371797004e-05,0.0001260437404942,0.0001213702498725,2.3841880647523794e-07,0.0,0.0,0.0,806223872.0
0.0182439644921129,0.0160881838935059,9.1567459046485e-05,0.0001240570264971,0.0002437905936862,1.1920940323761897e-07,0.0,0.0,0.0,807272448.0
0.0177775303417595,0.0156887452670654,0.0001068188857732,0.0001230636694985,0.0002439656093431,5.96047016188095e-08,0.0,0.0,0.0,808321024.0
0.017838044956036,0.0159239014421264,8.392702101162126e-05,0.0002141197253742,0.0002440531171715,2.980235080940474e-08,0.0,0.0,0.0,809369600.0
0.0181849221362211,0.0162703613655944,7.248108863081063e-05,0.0001680950189371,0.0002440968710857,1.490117540470237e-08,0.0,0.0,0.0,810418176.0
0.0178204884118605,0.0156043579288909,6.675812244040532e-05,0.0001145650875935,0.0001830835917928,7.450587702351186e-09,0.0,0.0,0.0,811466752.0
0.0178518945965552,0.0152713562105392,4.863785028270266e-05,8.780012192178561e-05,9.154179589644652e-05,3.725293851175593e-09,0.0,0.0,0.0,812515328.0
0.0192447034017932,0.0156923187302696,0.0001006128704538,7.441763908589281e-05,0.0001068060541982,1.8626469255877964e-09,0.0,0.0,0.0,813563904.0
0.0201051397868341,0.015788359072166,9.608280241442568e-05,6.77263976679464e-05,0.0001754733395991,9.313234627938982e-10,0.0,0.0,0.0,814612480.0
0.0202111087117764,0.015493056489208,6.330019026971283e-05,6.438077695897321e-05,0.0001487718260495,4.656617313969491e-10,0.0,0.0,0.0,815661056.0
0.0218738954203413,0.0159023509985102,0.0002147555638848,0.0001237431228544,0.0001354210692747,0.0001220705453308,0.0,0.0,0.0,816709632.0
0.0218050202199362,0.0156339757922238,0.0001684129381924,0.0001229067176772,6.771053463738895e-05,6.103527266543285e-05,0.0,0.0,0.0,817758208.0
0.0219460586939524,0.0155989703179869,0.0001605004144087,0.0001530060932136,9.489042356869448e-05,3.0517636332716425e-05,0.0,0.0,0.0,818806784.0
0.0215397407727574,0.0149940042019622,0.0001565441525168,0.0001375382028568,4.744521178434724e-05,1.5258818166358212e-05,0.0,0.0,0.0,819855360.0
0.0234041477301287,0.0157596363783248,0.0002613775450084,9.92866795534054e-05,8.475776214217362e-05,7.629409083179106e-06,0.0,0.0,0.0,820903936.0
0.0230012071658456,0.0153184778571311,0.0002527590850042,0.0001106784960267,4.237888107108681e-05,3.814704541589553e-06,0.0,0.0,0.0,821952512.0
0.0226738518739384,0.0154335919559093,0.0004162965346896,0.0001163744042633,2.1189440535543405e-05,1.9073522707947765e-06,0.0,0.0,0.0,823001088.0
0.0226742062104067,0.0153385611146734,0.0005133240485948,8.870478025667567e-05,7.16298765177717e-05,9.536761353973885e-07,0.0,0.0,0.0,824049664.0
0.0225790159470002,0.0152834162995242,0.0006381317508599,7.486996825333784e-05,9.685009450888583e-05,4.768380676986941e-07,0.0,0.0,0.0,825098240.0
0.0226763793113907,0.0155076139114808,0.0005326889223049,9.847014037666892e-05,4.842504725444293e-05,2.384190338493471e-07,0.0,0.0,0.0,826146816.0
0.0221147094310859,0.0152382429908966,0.0004036735627149,7.975264831333446e-05,8.524767987722146e-05,1.1920951692467353e-07,0.0,0.0,0.0,827195392.0
0.0221695678503085,0.0157444266712295,0.0004459774063574,7.039390228166723e-05,4.262383993861073e-05,5.960475846233678e-08,0.0,0.0,0.0,828243968.0
0.0218765624896073,0.015570272417646,0.0003450590156787,3.5196951140833615e-05,8.234707621930537e-05,2.9802379231168383e-08,0.0,0.0,0.0,829292544.0
0.0220047180123817,0.016452128396323,0.0002488234531518,4.81160536954168e-05,0.0001022086943596,1.4901189615584192e-08,0.0,0.0,0.0,830341120.0
0.0215156646702533,0.016084340565349,0.0002007056718884,5.45756049727084e-05,5.110434717982634e-05,7.450594807792096e-09,0.0,0.0,0.0,831389696.0
0.0216831253038767,0.0172508494818932,0.0002224231484442,5.78053806113542e-05,2.555217358991317e-05,3.725297403896048e-09,0.0,0.0,0.0,832438272.0
0.0220338844292821,0.0178493627292278,0.0001875055195346,2.89026903056771e-05,1.2776086794956584e-05,1.862648701948024e-09,0.0,0.0,0.0,833486848.0
0.0215035449978441,0.0174009386888326,0.0002005642832048,7.548650140283855e-05,6.742319964747829e-05,9.31324350974012e-10,0.0,0.0,0.0,834535424.0
0.0212612634657189,0.0171690972741038,0.0002070936650399,6.826082882641928e-05,3.371159982373914e-05,4.65662175487006e-10,0.0,0.0,0.0,835584000.0
0.0208997967719219,0.0174575344768956,0.0001798407778324,9.516557066320964e-05,1.685579991186957e-05,2.32831087743503e-10,0.0,0.0,0.0,836632576.0
0.0214743734836172,0.017494941554854,0.0001662143342287,0.0001391355197066,8.427899955934786e-06,1.164155438717515e-10,0.0,0.0,0.0,837681152.0
0.0206592143296992,0.017170322339927,0.0001288835343018,0.0001306029161033,4.213949977967393e-06,5.820777193587575e-11,0.0,0.0,0.0,838729728.0
0.0200189382195371,0.0170766772832447,0.0001407357124634,9.58190361766512e-05,2.1069749889836964e-06,2.9103885967937874e-11,0.0,0.0,0.0,839778304.0
0.0208012476742216,0.0173884362978723,0.0001466618015442,0.0001394622524633,1.0534874944918482e-06,1.4551942983968937e-11,0.0,0.0,0.0,840826880.0
0.0205439038664076,0.0171323285004986,0.0001343660570221,0.0001002487043566,5.267437472459241e-07,7.275971491984469e-12,0.0,0.0,0.0,841875456.0
0.0207089636519538,0.0170653097580618,0.000189253341011,0.0001111595084283,2.6337187362296205e-07,3.637985745992234e-12,0.0,0.0,0.0,842924032.0
0.0202192889548831,0.0169631358360621,0.0001556618267555,5.55797542141657e-05,1.3168593681148105e-07,1.818992872996117e-12,0.0,0.0,0.0,843972608.0
0.0206992440868165,0.0177436528789685,0.0001693836477527,8.882503335708285e-05,6.584296840574051e-08,9.094964364980586e-13,0.0,0.0,0.0,845021184.0
0.0207103398168457,0.0173251955801092,0.0001457269801263,7.493009480354142e-05,3.2921484202870263e-08,4.547482182490293e-13,0.0,0.0,0.0,846069760.0
0.0205404116076416,0.0178331300166171,0.0001338986463131,6.798262552677071e-05,1.6460742101435132e-08,2.2737410912451464e-13,0.0,0.0,0.0,847118336.0
0.0213976777276489,0.019124694891121,0.000173760846594,6.450889088838535e-05,8.230371050717564e-09,1.1368705456225732e-13,0.0,0.0,0.0,848166912.0
0.0216012436489807,0.0188473205900917,0.0001936919467345,6.277202356919267e-05,4.115185525358782e-09,5.684352728112866e-14,0.0,0.0,0.0,849215488.0
0.0216229179670684,0.0185255279708271,0.0002341750749297,9.242116803459632e-05,2.057592762679391e-09,2.842176364056433e-14,0.0,0.0,0.0,850264064.0
0.021290432372206,0.018463813790101,0.0001933814827773,4.6210584017298165e-05,1.0287963813396955e-09,1.4210881820282165e-14,0.0,0.0,0.0,851312640.0
0.020624464232978,0.0176471290630192,0.0001882434757636,2.3105292008649083e-05,5.143981906698478e-10,7.105440910141083e-15,0.0,0.0,0.0,852361216.0
0.020657691100864,0.0176736621877596,0.0002009332613193,4.207022412932454e-05,2.571990953349239e-10,3.552720455070541e-15,0.0,0.0,0.0,853409792.0
0.020491199066057,0.0176564111720048,0.0001615017869096,5.155269018966227e-05,1.2859954766746194e-10,1.776360227535271e-15,0.0,0.0,0.0,854458368.0
0.0207322023162316,0.0180216259961586,0.0001875624168923,5.6293923219831134e-05,6.429977383373097e-11,8.881801137676353e-16,0.0,0.0,0.0,855506944.0
0.0203796814803814,0.0171971533301105,0.0001395575756336,5.866453973491557e-05,3.2149886916865485e-11,4.440900568838179e-16,0.0,0.0,0.0,856555520.0
0.0209015106620657,0.0178530322314615,8.503757687933417e-05,5.9849847992457784e-05,1.6074943458432743e-11,2.2204502844190883e-16,0.0,0.0,0.0,857604096.0
0.0210479843349391,0.018058901369637,0.0001340715228146,6.044250212122889e-05,8.037471729216371e-12,1.1102251422095442e-16,0.0,0.0,0.0,858652672.0
0.0208427482709851,0.017955842286381,0.0001280709176573,6.073882918561445e-05,4.018735864608186e-12,5.551125711047721e-17,0.0,0.0,0.0,859701248.0
0.0207553890280706,0.0182323767095967,0.0001098118260161,6.088699271780722e-05,2.009367932304093e-12,2.7755628555238604e-17,0.0,0.0,0.0,860749824.0
0.020685006525754,0.0186224139407358,0.0001006822801955,3.044349635890361e-05,1.0046839661520464e-12,1.3877814277619302e-17,0.0,0.0,0.0,861798400.0
0.0208443648351426,0.0182299691773991,0.0001266350854102,4.5739326304451806e-05,5.023419830760232e-13,6.938907138809651e-18,0.0,0.0,0.0,862846976.0
0.0204815391070244,0.0179727116394808,7.857633176764584e-05,2.2869663152225903e-05,2.511709915380116e-13,3.4694535694048255e-18,0.0,0.0,0.0,863895552.0
0.0211050273660122,0.0186146517181779,0.0001003233221338,1.1434831576112951e-05,1.255854957690058e-13,1.7347267847024128e-18,0.0,0.0,0.0,864944128.0
0.0214396596790998,0.0188135514450264,0.0001111968173169,9.727015016305648e-05,6.27927478845029e-14,8.673633923512064e-19,0.0,0.0,0.0,865992704.0
0.0213857233942374,0.0194165413475132,0.0001471511430334,7.915265320652823e-05,3.139637394225145e-14,4.336816961756032e-19,0.0,0.0,0.0,867041280.0
0.0218851834744624,0.0200537296581316,0.0001346107277667,0.0001006114828532,6.103515626569819e-05,2.168408480878016e-19,0.0,0.0,0.0,868089856.0
0.021085871766528,0.0189837740087533,0.0001435993091958,8.082331955163206e-05,3.0517578132849095e-05,1.084204240439008e-19,0.0,0.0,0.0,869138432.0
0.0209341712348265,0.0188913010668766,0.0001328348108479,0.0001014468160258,7.629394531642454e-05,5.42102120219504e-20,0.0,0.0,0.0,870187008.0
0.0204844806369445,0.0186009239709383,0.0001427113507364,8.124098613790801e-05,3.814697265821227e-05,2.71051060109752e-20,0.0,0.0,0.0,871235584.0
0.0204503702012847,0.0186922466534379,0.0001476496206807,7.113807119395401e-05,1.9073486329106135e-05,1.35525530054876e-20,0.0,0.0,0.0,872284160.0
0.0198954426690017,0.0179902273306252,0.0001348599665903,6.6086613721977e-05,9.536743164553068e-06,6.7762765027438e-21,0.0,0.0,0.0,873332736.0
0.0201062601528602,0.0181274989192188,0.0001589827176701,9.40784631109885e-05,4.768371582276534e-06,3.3881382513719e-21,0.0,0.0,0.0,874381312.0
0.0202421864729144,0.0182571698697656,9.475014789759162e-05,7.755680968049426e-05,2.384185791138267e-06,1.69406912568595e-21,0.0,0.0,0.0,875429888.0
0.0203978876700509,0.0182151938216015,0.0001236690192612,6.929598296524713e-05,1.1920928955691337e-06,8.47034562842975e-22,0.0,0.0,0.0,876478464.0
0.0201858212764317,0.018117911852207,0.0001228696658806,6.516556960762356e-05,5.960464477845667e-07,4.235172814214875e-22,0.0,0.0,0.0,877527040.0
0.0199195707944658,0.0179395711604785,0.0001377287782528,0.0001241355191788,2.9802322389228336e-07,2.1175864071074374e-22,0.0,0.0,0.0,878575616.0
0.0201908034636391,0.0178961771818017,0.0001451583344389,0.0001231029158394,1.4901161194614168e-07,1.0587932035537187e-22,0.0,0.0,0.0,879624192.0
0.0199525794661945,0.0174167165205883,0.0001793906906569,9.206903604470294e-05,7.450580597307084e-08,5.293966017768594e-23,0.0,0.0,0.0,880672768.0
0.0208214740592691,0.0180467371665441,0.0001507305015784,7.655209614735147e-05,3.725290298653542e-08,2.646983008884297e-23,0.0,0.0,0.0,881721344.0
0.0206608285823689,0.018026054130147,9.0624039851739e-05,3.8276048073675734e-05,1.862645149326771e-08,1.3234915044421484e-23,0.0,0.0,0.0,882769920.0
0.0203478093107157,0.0178326071431985,0.0001673823324258,1.9138024036837867e-05,9.313225746633857e-09,6.617457522210742e-24,0.0,0.0,0.0,883818496.0
0.0205193636397328,0.0180181712473805,0.0002057614787129,4.008659014341894e-05,4.656612873316927e-09,3.308728761105371e-24,0.0,0.0,0.0,884867072.0
0.0202656327476007,0.0179888829869715,0.0002096922627939,5.056087319670947e-05,2.3283064366584638e-09,1.6543643805526855e-24,0.0,0.0,0.0,885915648.0
0.0199175148601284,0.0174783282122357,0.0005778685923344,5.5798014723354734e-05,1.1641532183292319e-09,8.271821902763427e-25,0.0,0.0,0.0,886964224.0
0.0196900501546735,0.0171620156686178,0.0007009216008547,2.7899007361677367e-05,5.820766091646157e-10,4.135910951381714e-25,0.0,0.0,0.0,888012800.0
0.0195763178019461,0.0169428242405589,0.0006556365816773,4.446708180583868e-05,2.9103830458230797e-10,2.067955475690857e-25,0.0,0.0,0.0,889061376.0
0.0204006466939418,0.0180310434679357,0.0005719589158386,5.275111902791934e-05,1.4551915229115399e-10,1.0339777378454284e-25,0.0,0.0,0.0,890109952.0
0.0204694883860334,0.0182318303277178,0.0004996025047943,2.637555951395967e-05,7.275957614557699e-11,5.169888689227142e-26,0.0,0.0,0.0,891158528.0
0.0201109954137198,0.0176379488552651,0.0004023891430221,4.370535788197983e-05,3.6379788072788496e-11,2.584944344613571e-26,0.0,0.0,0.0,892207104.0
0.0193366561541255,0.0167001389784138,0.0002774885168235,2.1852678940989916e-05,0.0001220703306898,1.2924721723067855e-26,0.0,0.0,0.0,893255680.0
0.0198154228036252,0.0170323204657694,0.0002302969927867,1.0926339470494958e-05,6.103516534494702e-05,6.462360861533928e-27,0.0,0.0,0.0,894304256.0
0.0195512660893126,0.0168093120883534,0.0001609248635808,5.463169735247479e-06,3.051758267247351e-05,3.231180430766964e-27,0.0,0.0,0.0,895352832.0
0.0202507917360625,0.0173234182512079,0.0001720151661654,3.324916299262374e-05,7.629394758623675e-05,1.615590215383482e-27,0.0,0.0,0.0,896401408.0
0.0196354361512343,0.0167107203560727,0.0001775603174577,1.662458149631187e-05,3.814697379311838e-05,8.07795107691741e-28,0.0,0.0,0.0,897449984.0
0.0194383845795234,0.0165264417210051,0.0001498153149788,8.312290748155934e-06,8.010864314655919e-05,4.038975538458705e-28,0.0,0.0,0.0,898498560.0
0.0197175138229648,0.01673184879019,0.0001359428137394,3.467372349907797e-05,0.0001010894778232,2.0194877692293524e-28,0.0,0.0,0.0,899547136.0
0.0193649824974199,0.0164607119927512,0.0001442653521822,4.785443987453898e-05,5.05447389116398e-05,1.0097438846146762e-28,0.0,0.0,0.0,900595712.0
0.0194786338268349,0.0164014375393443,0.0001484266214036,8.496237618726949e-05,2.52723694558199e-05,5.048719423073381e-29,0.0,0.0,0.0,901644288.0
0.0195469035833393,0.0162802475782659,0.0001810248341393,4.2481188093634745e-05,1.263618472790995e-05,2.5243597115366905e-29,0.0,0.0,0.0,902692864.0
0.0191499776705759,0.0159907707617892,0.0001515475733196,8.227575029681737e-05,6.735324861395497e-05,1.2621798557683453e-29,0.0,0.0,0.0,903741440.0
0.0194550547532567,0.0162503902637071,0.0001520677319723,7.165545327340869e-05,0.0001557469368069,6.310899278841726e-30,0.0,0.0,0.0,904790016.0
0.0191994206871752,0.0161589475732598,0.0001523278112986,9.686288288670436e-05,0.0001389086246534,3.155449639420863e-30,0.0,0.0,0.0,905838592.0
0.0191746004803063,0.0163573668530361,0.0001524578509618,7.894901956835218e-05,0.0001304894685767,1.5777248197104316e-30,0.0,0.0,0.0,906887168.0
0.0198946122518719,0.016784640457768,0.0001525228707934,6.999208790917609e-05,6.524473428837219e-05,7.888624098552158e-31,0.0,0.0,0.0,907935744.0
0.0197129311259359,0.0164642196429465,0.0001525553807092,9.603120020458805e-05,3.262236714418609e-05,3.944312049276079e-31,0.0,0.0,0.0,908984320.0
0.0193321735707804,0.0158920219308482,0.0001373128466046,7.853317822729402e-05,0.000138381496072,1.9721560246380395e-31,0.0,0.0,0.0,910032896.0
0.0197750345392964,0.0166358913365178,0.0001449503686148,6.978416723864701e-05,0.000191261060536,9.860780123190195e-32,0.0,0.0,0.0,911081472.0
0.0197790272794138,0.0165805799456026,0.0001335103405574,6.54096617443235e-05,0.000217700842768,4.930390061595099e-32,0.0,0.0,0.0,912130048.0
0.0198763910811131,0.0167207709298325,0.0001888254827787,6.322240899716175e-05,0.000169885577634,2.4651950307975493e-32,0.0,0.0,0.0,913178624.0
0.0195703061362596,0.0165848727696037,0.0001096715304518,6.212878262358088e-05,8.494278881700582e-05,1.2325975153987747e-32,0.0,0.0,0.0,914227200.0
0.0197186247478173,0.0167305467363644,0.0001006121324134,9.209954756179044e-05,0.0001645417069085,6.162987576993873e-33,0.0,0.0,0.0,915275776.0
0.0198423751180492,0.0165287255166197,6.556485526921256e-05,7.656735190589523e-05,0.0002043411659542,3.081493788496937e-33,0.0,0.0,0.0,916324352.0
0.0198622886332433,0.0164583324848723,6.330000575960627e-05,6.880125407794761e-05,0.0001632057392271,1.5407468942484683e-33,0.0,0.0,0.0,917372928.0
0.0191550823049029,0.0159195959299361,6.216758100480314e-05,3.4400627038973806e-05,0.0001426380258635,7.703734471242342e-34,0.0,0.0,0.0,918421504.0
0.019377498427842,0.0162376910313743,0.0001378953139399,4.77178916444869e-05,0.0002544244816817,3.851867235621171e-34,0.0,0.0,0.0,919470080.0
0.018966092963921,0.0158245339922496,0.0001452416022824,2.385894582224345e-05,0.0002492825533408,1.9259336178105854e-34,0.0,0.0,0.0,920518656.0
0.0185696553686792,0.0152517445351873,0.0001183971683287,1.1929472911121723e-05,0.0002467115891704,9.629668089052927e-35,0.0,0.0,0.0,921567232.0
0.0187681650866833,0.0153239313496249,0.0001049749513518,3.648231458056086e-05,0.0002454261070852,4.814834044526464e-35,0.0,0.0,0.0,922615808.0
0.018932269799201,0.0152150662607499,8.300505380093136e-05,7.927631354028043e-05,0.0001837482097926,2.407417022263232e-35,0.0,0.0,0.0,923664384.0
0.019338571423038,0.0155344740483437,0.0001330552612754,7.01557348951402e-05,0.0001529092611463,1.203708511131616e-35,0.0,0.0,0.0,924712960.0
0.019068699774019,0.0156484015749531,0.0001123039978252,6.55954455725701e-05,0.0001985249430731,6.01854255565808e-36,0.0,0.0,0.0,925761536.0
0.0191550163909157,0.0155756656312265,8.666957703761641e-05,6.331530091128505e-05,0.0002213327840365,3.00927127782904e-36,0.0,0.0,0.0,926810112.0
0.0196521236739734,0.0154858918976445,0.0001196287338313,6.217522858064253e-05,0.0001717015482682,1.50463563891452e-36,0.0,0.0,0.0,927858688.0
0.0196832395713617,0.0155096695816347,0.0001666258903531,9.212277054032126e-05,0.0002079210866341,7.5231781945726e-37,0.0,0.0,0.0,928907264.0
0.0206524718364621,0.0159335457283173,0.0001748656795515,7.657896339516063e-05,0.000226030855817,3.7615890972863e-37,0.0,0.0,0.0,929955840.0
0.0222814971486998,0.0163896244266586,0.0001637267850882,6.880705982258031e-05,0.0001740505841585,1.88079454864315e-37,0.0,0.0,0.0,931004416.0
0.022298738076303,0.0156868776430168,0.0001428985487941,3.440352991129016e-05,0.0002090956045792,9.40397274321575e-38,0.0,0.0,0.0,932052992.0
0.0224637611279952,0.0159305970246334,0.000163002008772,4.771934308064508e-05,0.0002266181147896,4.701986371607875e-38,0.0,0.0,0.0,933101568.0
0.0213560871069663,0.0159837921646604,9.675979344853608e-05,5.437724966532254e-05,0.0001743442136448,2.350993185803937e-38,0.0,0.0,0.0,934150144.0
0.0218818094226237,0.0170403579963927,6.363868578676803e-05,2.718862483266127e-05,0.0001482072630724,1.1754965929019684e-38,0.0,0.0,0.0,935198720.0
0.0221904469476399,0.0187206794864776,0.0001538896553933,4.411189054133063e-05,0.0001961739440362,5.877482964509842e-39,0.0,0.0,0.0,936247296.0
0.0212194300167887,0.0188055301729263,7.694482769669202e-05,5.257352339566531e-05,0.0001591221282681,2.9387414822549216e-39,0.0,0.0,0.0,937295872.0
0.0210009503599568,0.0188098085434944,0.0001910603044733,5.6804339822832654e-05,0.000201631376634,1.4693707411274608e-39,0.0,0.0,0.0,938344448.0
0.0215058767913065,0.0191781586662784,0.0003701883553616,5.891974803641633e-05,0.000222886000817,7.346853705637304e-40,0.0,0.0,0.0,939393024.0
0.0209877711593251,0.0189656052120454,0.0004139760136183,5.997745214320817e-05,0.0002335133129085,3.673426852818652e-40,0.0,0.0,0.0,940441600.0
0.0207210889488031,0.0189813987974289,0.0004358698427466,2.9988726071604084e-05,0.0001777918127042,1.836713426409326e-40,0.0,0.0,0.0,941490176.0
0.0211103613689328,0.0190732189299644,0.0004010403901233,4.551194116080204e-05,0.0002109662188521,9.18356713204663e-41,0.0,0.0,0.0,942538752.0
0.0212973681844664,0.018714771086076,0.0004141432419366,5.3273548705401024e-05,0.000166518265676,4.591783566023315e-41,0.0,0.0,0.0,943587328.0
0.0216006799418425,0.0187720583946005,0.0004054358787808,2.6636774352700512e-05,0.000205329445338,2.2958917830116575e-41,0.0,0.0,0.0,944635904.0
0.0209207318166243,0.0179462098613627,0.0002484943065779,4.3835965301350256e-05,0.000224735035169,1.1479458915058287e-41,0.0,0.0,0.0,945684480.0
0.020847786562609,0.0179147553213063,0.0002310586767264,5.243556077567513e-05,0.0002344378300845,5.739729457529144e-42,0.0,0.0,0.0,946733056.0
0.0214331095898982,0.0182881271723719,0.0002681172289882,5.6735358512837566e-05,0.0002392892275422,2.869864728764572e-42,0.0,0.0,0.0,947781632.0
0.0213671895605741,0.0181772667111859,0.0002408701379316,5.888525738141878e-05,0.0002417149262711,1.434932364382286e-42,0.0,0.0,0.0,948830208.0
0.0212998972705214,0.0180760601134054,0.0001967290142783,5.996020681570939e-05,0.0002429277756355,7.17466182191143e-43,0.0,0.0,0.0,949878784.0
0.0209954076196357,0.0179033865020152,0.0001441408743266,6.0497681532854695e-05,0.0001824990440677,3.587330910955715e-43,0.0,0.0,0.0,950927360.0
0.0210377123547397,0.0178933436416326,0.0003162110621633,6.0766418891427344e-05,0.0002743549907838,1.7936654554778574e-43,0.0,0.0,0.0,951975936.0
0.0211275292730729,0.01806379828566,0.0002801758435816,6.090078757071367e-05,0.0001982126516419,8.968327277389287e-44,0.0,0.0,0.0,953024512.0
0.0206879711795052,0.0175920798068925,0.0002011230780408,6.096797191035683e-05,0.0001601414820709,4.484163638694646e-44,0.0,0.0,0.0,954073088.0
0.0205902624452213,0.0173562205675087,0.0002226318515204,6.100156408017842e-05,0.0002021410535354,2.2420818193473223e-44,0.0,0.0,0.0,955121664.0
0.0207855487030794,0.0173908788384418,0.0002028686601352,6.101836016508921e-05,0.0002231408392677,1.1210409096736611e-44,0.0,0.0,0.0,956170240.0
0.0203720223984147,0.0169580736965646,0.0002082458535051,9.15443363325446e-05,0.0002336407321338,5.605204548368304e-45,0.0,0.0,0.0,957218816.0
0.0200355595390511,0.0169095178053135,0.0001956756611275,7.62897462912723e-05,0.0002388906785669,2.802602274184152e-45,0.0,0.0,0.0,958267392.0
0.0199398073574161,0.0166639874182817,0.0001588729868137,3.814487314563615e-05,0.0001804804955334,1.401301137092076e-45,0.0,0.0,0.0,959315968.0
0.020620538444333,0.0173423086505471,0.0001709892277818,1.907243657281807e-05,0.0001512754040167,7.00650568546038e-46,0.0,0.0,0.0,960364544.0
0.020762539729979,0.017139782254961,0.0001465297701409,4.0053796411409034e-05,7.563770200836697e-05,3.50325284273019e-46,0.0,0.0,0.0,961413120.0
0.0210509781169426,0.0174123593891992,8.8523674132972e-05,5.054447633070452e-05,9.885400725418349e-05,1.751626421365095e-46,0.0,0.0,0.0,962461696.0
0.0203101875447994,0.0167704497141308,7.4779415191486e-05,5.578981629035226e-05,0.000110462159877,8.758132106825476e-47,0.0,0.0,0.0,963510272.0
0.0207523227763059,0.0172353225133154,0.0001747188091582,5.8412486270176126e-05,0.0001773013924385,4.379066053412738e-47,0.0,0.0,0.0,964558848.0
0.0204584062611998,0.0166743018816577,0.0001178769827041,2.9206243135088063e-05,0.0002107210087192,2.189533026706369e-47,0.0,0.0,0.0,965607424.0
0.0201245278376311,0.0164243091439538,8.945606947706075e-05,1.4603121567544031e-05,0.0001663956606096,1.0947665133531842e-47,0.0,0.0,0.0,966656000.0
0.0206594929227218,0.0169554407047894,7.524561286353037e-05,7.301560783772016e-06,0.0002052681428048,5.473832566765921e-48,0.0,0.0,0.0,967704576.0
0.0202594034437827,0.0165877667391134,8.339917361926518e-05,3.416835851688601e-05,0.0002247043839024,2.7369162833829605e-48,0.0,0.0,0.0,968753152.0
0.0201127644660319,0.0163352652054942,0.0001027347430596,4.760175738344301e-05,0.0001733873482012,1.3684581416914806e-48,0.0,0.0,0.0,969801728.0
0.019932633453719,0.0162471614113408,0.0001124025277798,5.43184568167215e-05,0.0002087639866006,6.842290708457403e-49,0.0,0.0,0.0,970850304.0
0.0200905232698282,0.0162107389087954,8.671884201490815e-05,5.767680653336075e-05,0.0001654171495503,3.4211453542287014e-49,0.0,0.0,0.0,971898880.0
0.020341129554836,0.0166350325403352,0.0001501709444449,5.9355981391680375e-05,0.0002047788872751,1.7105726771143507e-49,0.0,0.0,0.0,972947456.0
0.0201688863106211,0.0162139396100113,0.0001361206284724,9.07131469458402e-05,0.0001634245998875,8.552863385571754e-50,0.0,0.0,0.0,973996032.0
0.0201285410557011,0.0160339107229744,0.0001443542595487,4.5356573472920095e-05,0.0001427474561937,4.276431692785877e-50,0.0,0.0,0.0,975044608.0
0.0198108220415224,0.0157989377833622,0.0001332122860243,5.319586486146005e-05,7.137372809689382e-05,2.1382158463929384e-50,0.0,0.0,0.0,976093184.0
0.019712997690683,0.0158264098096498,0.0001276412992621,2.6597932430730026e-05,9.672202029844692e-05,1.0691079231964692e-50,0.0,0.0,0.0,977141760.0
0.0210564500172165,0.0169464080298249,0.000155373384006,1.3298966215365013e-05,0.0001704313226492,5.345539615982346e-51,0.0,0.0,0.0,978190336.0
0.0200230065027488,0.0161025985461624,0.0001539806373155,6.76846393576825e-05,0.0002072859738246,2.672769807991173e-51,0.0,0.0,0.0,979238912.0
0.0200517864544994,0.0159400932183937,0.0001227666858452,6.435989780384125e-05,0.0002257132994123,1.3363849039955865e-51,0.0,0.0,0.0,980287488.0
0.0205086813131872,0.0161716457302906,9.190092104763654e-05,6.269752702692063e-05,0.0002349269622061,6.681924519977933e-52,0.0,0.0,0.0,981336064.0
0.0201916270335467,0.0158220289198328,6.120924958631828e-05,6.186634163846031e-05,0.000239533793603,3.340962259988966e-52,0.0,0.0,0.0,982384640.0
0.0197851445714608,0.0156548499091351,9.163978104315914e-05,6.145074894423015e-05,0.0001808020530515,1.670481129994483e-52,0.0,0.0,0.0,983433216.0
0.0202685488482304,0.0160900592319113,0.0001068550467715,6.124295259711507e-05,0.0002735064952757,8.352405649972416e-53,0.0,0.0,0.0,984481792.0
0.0202622956643495,0.0162389993425181,8.394510151078979e-05,6.113905442355754e-05,0.0001977884038878,4.176202824986208e-53,0.0,0.0,0.0,985530368.0
0.0202057633106903,0.016206657874384,5.7231339817894894e-05,9.160468346177878e-05,0.0001599293581939,0.0001220703125,0.0,0.0,0.0,986578944.0
0.0199295418115951,0.0157098352848482,5.913324803394744e-05,0.0001373550761058,0.0002020349915969,6.103515625e-05,0.0,0.0,0.0,987627520.0
0.0202682682202507,0.0157742291658616,0.0001058605693294,0.0001297126943029,0.0002230878082984,3.0517578125e-05,0.0,0.0,0.0,988676096.0
0.0200332735144222,0.0156919851883995,6.818907372723686e-05,6.485634715147235e-05,0.0001115439041492,1.52587890625e-05,0.0,0.0,0.0,989724672.0
0.0197898911517423,0.015788192301231,9.512969311361842e-05,9.346332982573618e-05,0.0001168071083246,7.62939453125e-06,0.0,0.0,0.0,990773248.0
0.0197177910348555,0.015874442830303,0.0001086000028068,4.673166491286809e-05,0.0001194387104123,3.814697265625e-06,0.0,0.0,0.0,991821824.0
0.020089913583834,0.016009120829214,0.0001153351576534,0.0001149185668314,0.0001817896677061,1.9073486328125e-06,0.0,0.0,0.0,992870400.0
0.0205544477587138,0.0162977122700757,0.0001492203132017,5.745928341571702e-05,0.000151929990103,9.5367431640625e-07,0.0,0.0,0.0,993918976.0
0.0198864462914662,0.0158163976389441,0.0001356453128508,0.0001202823760828,0.0001980353075515,4.76837158203125e-07,0.0,0.0,0.0,994967552.0
0.0202810527355768,0.0162166094640033,0.0001441166017379,0.0001211763442914,0.0001600528100257,2.384185791015625e-07,0.0,0.0,0.0,996016128.0
0.0194178701177884,0.0154477822710641,0.0001330934571189,0.0001521409065207,0.0001410615612628,1.1920928955078125e-07,0.0,0.0,0.0,997064704.0
0.0193906367190504,0.015292250510532,8.180551762198139e-05,0.0001065880313853,0.0001315659368814,5.960464477539065e-08,0.0,0.0,0.0,998113280.0
0.0196287900392127,0.0151915964466722,0.0001324554931859,0.0001448467500676,0.0002488884371907,2.9802322387695312e-08,0.0,0.0,0.0,999161856.0


==> test/dead_latents/train_fvu_layer_5.csv <==
n = 131072,n = 65536,n = 32768,n = 16384,n = 8192,n = 4096,n = 2048,n = 1024,n = 512,tokens
0.3241239488124847,0.3578822910785675,0.4094255268573761,0.4261234998703003,0.4694715440273285,0.5156452059745789,0.5480852127075195,0.5766546130180359,0.6189224123954773,917504.0
0.2859057883421579,0.3122380077838897,0.3626910746097564,0.3779573639233907,0.4170426825682322,0.4660261869430542,0.4971758723258972,0.5271485447883606,0.5740824739138285,1966080.0
0.2513284129755836,0.2699684458119528,0.3150842658111027,0.3282822966575622,0.3610077032021114,0.4082708869661604,0.4411064982414245,0.4755827954837254,0.5244805557387215,3014656.0
0.2228927433490752,0.2361317257086435,0.274799782037735,0.2901519020398458,0.3164866507053375,0.359309728940328,0.3907277941703796,0.4285333593686421,0.4752756317456563,4063232.0
0.1871464781222804,0.1965088430912263,0.2285328632400881,0.2428452372550964,0.2656002458064787,0.3045743626932944,0.3324221430286284,0.3691971667351261,0.4148354934107872,5111808.0
0.1572533784404633,0.1617491231078193,0.1876347306228818,0.1994319009402441,0.217975591383283,0.2522017747636825,0.2779011243865603,0.312955809964074,0.357151967192453,6160384.0
0.1354278802402375,0.1353061229694546,0.1528787225719511,0.1660167274512643,0.181276691945519,0.2105752379875483,0.238464800860938,0.2646964661718353,0.3054479449752748,7208960.0
0.1182921352339725,0.1110146416168586,0.1220390837566524,0.1320340916222216,0.1430665010330723,0.1675776383456061,0.1934946371059791,0.2163973188867755,0.2555462175724553,8257536.0
0.1099649809461283,0.0958072876160391,0.1021154628457854,0.1095716842466604,0.1193838461854453,0.1400094897779699,0.1598089768928557,0.1790383444140335,0.2156580755388666,9306112.0
0.1216967229095022,0.10056784160559,0.1018094427716113,0.1078731837160775,0.1140368503034988,0.1307205616670386,0.1516310572624206,0.1652902432900369,0.1973588387987131,10354688.0
0.112821043658734,0.0840678867999087,0.0826349066680503,0.0864833407886562,0.0914586543541857,0.1041555734861752,0.1216175297905773,0.1310787340403185,0.1599391224504273,11403264.0
0.1085767671374901,0.0734849393367767,0.0705024798056144,0.0723134423495794,0.0775092080326452,0.0865523173841072,0.1008365587582663,0.1080930139118934,0.1351286197174454,12451840.0
0.1009231887993365,0.0630400566089256,0.0600146539240962,0.0600781813673215,0.0639702311010096,0.0701549391565472,0.0822820954889826,0.0867766039215183,0.1091835616476412,13500416.0
0.1002924470942091,0.0630510276212932,0.0593778679642726,0.0594871708094211,0.0618358649632246,0.0664120585404857,0.076618615989246,0.0789295101728964,0.0957923575408989,14548992.0
0.0958545022789427,0.0587780370230087,0.0546326941221376,0.0541647088139495,0.0561749671779727,0.0589339056912021,0.0671026561626724,0.0680241796787516,0.0824488188275471,15597568.0
0.0920237370715894,0.0565216162921071,0.0524439815976685,0.0518289044027589,0.0534155728765689,0.0548037607482289,0.061173447470666,0.0609093129748545,0.0716137895697249,16646144.0
0.0886251440327598,0.0550035249909885,0.0512764031667718,0.0506613269540253,0.0514212613812147,0.051821783730365,0.0565261006939185,0.0560604153982686,0.0643086253424817,17694720.0
0.0860606165590645,0.05283183020527,0.0494978018543436,0.0487092591908464,0.0489660179589372,0.0486091981958946,0.0519819190896861,0.0516232905606776,0.057902108967298,18743296.0
0.087022434611945,0.0555038511168503,0.0522730571285444,0.0519659156671413,0.0516872948890534,0.0509797478298697,0.0531451000751784,0.0530733243128481,0.0581905642885278,19791872.0
0.0854488464288609,0.056470388694061,0.0532942124635845,0.0531402972896583,0.0523365510727626,0.0514613838904979,0.052899511618735,0.0532437061901963,0.0558293321183647,20840448.0
0.0774118825762393,0.0515844845935629,0.0484191961154695,0.0485635116012168,0.0470009084544327,0.0460183614075614,0.0468385368062981,0.0470561608044127,0.0489900083737481,21889024.0
0.0745585293209963,0.0514676265966895,0.0486808717658817,0.049011406375029,0.0469458425162945,0.0458621174261203,0.0461460648054908,0.0464998221247094,0.047599580249332,22937600.0
0.0718382459932433,0.0510959975252595,0.0483788046829769,0.0484998881569971,0.0464871164668486,0.0454255330869271,0.0454561187038401,0.0458246486499051,0.0463365557581269,23986176.0
0.0698961471380465,0.0514540195594068,0.0492192181250137,0.0488025128898332,0.0470285477568011,0.0461418269409868,0.0457016377898157,0.0464413491564085,0.0460497298561479,25034752.0
0.0737373571677207,0.0580112213424919,0.0563616629236017,0.0564634854422953,0.0551000345335499,0.0547225074709723,0.0544517116994731,0.0553249658647805,0.053987419902561,26083328.0
0.0723226388622712,0.0574053444887357,0.0559899186433131,0.0555099778891053,0.0540952829412952,0.0535422977749112,0.0529973824478573,0.0539977204603679,0.0527122685119626,27131904.0
0.0664527761165754,0.0549726221988721,0.0533439690840185,0.0527672995184384,0.0516007522750971,0.0509021321459401,0.0502875903870124,0.0509167736441187,0.0493611038129747,28180480.0
0.0643319287431931,0.0551205424736548,0.0536953726161666,0.0530043600287189,0.0519480509080054,0.0510613472280765,0.0504242726731155,0.0510329722453657,0.049438738098097,29229056.0
0.0621657401795915,0.0541294979916733,0.0527655460543572,0.0520694098497971,0.0509864906460793,0.0500704553465399,0.0493042685601042,0.0497962109269263,0.0483881034038524,30277632.0
0.0617838070029303,0.0546827045767055,0.0536397498410706,0.0531354523770775,0.0519626138115452,0.0512599656613,0.0504523419109211,0.0509843595099369,0.0496553603612294,31326208.0
0.0614434301967965,0.0543328947169218,0.0533569337953683,0.0526695668482978,0.0515455118070352,0.0507442304058121,0.0498490546028599,0.0503820977988974,0.0493020085642535,32374784.0
0.0617284219770075,0.054575011821775,0.0538028084750794,0.0530680589271618,0.0520747489607725,0.0512248848162839,0.0504112647912611,0.0507770579251143,0.0496465212678617,33423360.0
0.0579321926484278,0.050746888265655,0.0500253335141623,0.0492166999669873,0.0483480393572478,0.0473808987326294,0.0465255823946298,0.0466445194523934,0.045501831127504,34471936.0
0.062716112566758,0.0553104301771423,0.0545505456879132,0.0537242988098306,0.0529305357331633,0.0520486741459538,0.051278533276015,0.0515227892422239,0.0503236219057761,35520512.0
0.0640719798867147,0.0561149801056272,0.0552758902437894,0.0545454316759667,0.0538583574739666,0.0529427334267245,0.0522409704755494,0.0525595274281584,0.0514844085906944,36569088.0
0.0633535555334901,0.0507620950658677,0.0499360315564197,0.0491370331954447,0.0484574693215881,0.0475736666270481,0.0467981355850475,0.0467522194837719,0.0458427196310633,37617664.0
0.0682240660653873,0.0570008347491657,0.056531145054295,0.0559549330032113,0.0549468321240914,0.0542092563484787,0.0537623984101214,0.0537381104308472,0.052653454893215,38666240.0
0.072670139902169,0.0586802513679046,0.0580476628632373,0.0574511605429824,0.0566363575625963,0.0558296133714317,0.0552592537046923,0.0553829915413373,0.0541277884957166,39714816.0
0.0659094492759852,0.0537189413497843,0.0529615149841129,0.0523909395152325,0.0515610398137749,0.050644069395324,0.0500876772523554,0.0499629985336917,0.0488989215104172,40763392.0
0.0678238329870792,0.0563778197710736,0.0553819079421691,0.054761852582993,0.0543344360482807,0.053291758265031,0.0529708722293716,0.0526782913031432,0.0517832009001792,41811968.0
0.0630499916813397,0.0537568158629039,0.0528949903559043,0.052254633734971,0.0515238980150267,0.0505879249999573,0.0500132129371322,0.0500284771383915,0.049187915673067,42860544.0
0.0629786798130285,0.0545445017130426,0.0538248063182511,0.0533313107392938,0.0524925124990964,0.0515143586610582,0.0509320080667814,0.0508836695433218,0.0500181868176709,43909120.0
0.0616205886637572,0.0540190547511602,0.053498200007065,0.0528346406619623,0.0520378361070167,0.0511795922326458,0.0504610814347902,0.0504599326044598,0.049324797069085,44957696.0
0.0609440706985892,0.0545603141092074,0.05382103233426,0.0532488838931359,0.0525428303790098,0.0516422133499092,0.0510178346283753,0.0509306677028675,0.0497139569248022,46006272.0
0.061749587596342,0.0557854488443738,0.0549899718855281,0.0544857353518624,0.0537456937736275,0.0529315715458843,0.0522833963904539,0.0521593522451887,0.0509614380014569,47054848.0
0.0637279724781141,0.0585637081390324,0.0577460828768441,0.057120822769911,0.0564667448702456,0.0556035070581661,0.0550315703289588,0.0550204785626416,0.0537945178306416,48103424.0
0.0616355172397903,0.0580703889939041,0.0571875797384594,0.0569924229892645,0.0561854828299582,0.055334925227534,0.0547106148221532,0.0546050169548036,0.0533133427131332,49152000.0
0.0634104016722347,0.0586884270416126,0.0577998162147211,0.0577913896249013,0.0568963022977858,0.0560575069602188,0.0552435551543255,0.0553286962698221,0.053981068473466,50200576.0
0.0604662971348119,0.0555603106968812,0.0547579285173022,0.0547936391585209,0.0537290421352162,0.0529101759997931,0.0522062534818658,0.0520841047411322,0.0509040201661029,51249152.0
0.0603359901234781,0.0575293364700283,0.0568779511585038,0.0566001618530918,0.0556469688676483,0.0550041873409314,0.0543536701415781,0.0542649615677773,0.0529169232873637,52297728.0
0.0615241621099549,0.0567906809387905,0.056115800059547,0.0555355646772468,0.0548654915075841,0.0542513469434759,0.0534599353181721,0.0534522527889698,0.0520794865354159,53346304.0
0.0581018878351965,0.0539690914272418,0.0533757589343736,0.052689005859856,0.0522482008328707,0.0516929795134554,0.0509020259880722,0.0508973781981214,0.0496684829078246,54394880.0
0.0584420166080851,0.0534027305751616,0.0530181400271032,0.0522500058900138,0.0516820840830937,0.0512014953935389,0.0505815531265586,0.0503017770607344,0.049392264072206,55443456.0
0.0577929790648648,0.0535511306181338,0.0530863582984494,0.0524538329934487,0.052496807291872,0.0526093780321004,0.0524378219222947,0.0527781014571126,0.0522471385618579,56492032.0
0.0596574706749533,0.0552952385820342,0.0548094656266712,0.0539502214240734,0.0540566898955736,0.0543366584590138,0.0542354055482111,0.0547563838427034,0.053984346733517,57540608.0
0.0604785091140078,0.0568619940120673,0.05635648388157,0.0557079730355592,0.055538356680365,0.0555882485415071,0.055530048570929,0.0557103750588877,0.0550095601608487,58589184.0
0.0593925140280627,0.0551624769190299,0.0548033238375669,0.0540358799409792,0.0538131074998237,0.053493963266687,0.0531952994127561,0.052923327186822,0.0522650934125051,59637760.0
0.0739215511569928,0.0726216931750052,0.0720871858757975,0.0714255125677548,0.071227178071611,0.0709859624928616,0.070530579341426,0.0703716901437039,0.0691272731555037,60686336.0
0.072642023289678,0.070756348451459,0.0703281995138646,0.0691825636404733,0.0692932494454944,0.0688514769289087,0.0682560395960879,0.0683369091399309,0.0672619847423102,61734912.0
0.0649693229171025,0.0633222622079072,0.0628861306349993,0.0615932997652878,0.0618714373793882,0.0612238098041807,0.0605186375113761,0.0606066591415701,0.0593885342511666,62783488.0
0.0619797330783003,0.0590980543396084,0.0589266217371106,0.0573545219545061,0.0576641606284519,0.0569449557044403,0.0562131815717834,0.0563324860917477,0.0550825228409534,63832064.0
0.0623254699849185,0.0605088251929088,0.0603368926356375,0.0593185597183552,0.0599025492615173,0.0590636770267435,0.0586502589814969,0.0582773156308605,0.0572396929123285,64880640.0
0.0564843769293574,0.0536271186222932,0.0532613029485016,0.0521838564933462,0.0525102338317369,0.0515655224690411,0.0510220136758242,0.0504538878720737,0.0494809077460707,65929216.0
0.0567500860950126,0.0532309544111441,0.0527714493575229,0.0514680451036057,0.0516800443889366,0.0507780565654026,0.0502213509885745,0.049812343712734,0.0486978591123789,66977792.0
0.0611858279238528,0.0564202377957677,0.0558338297010726,0.0548190607816259,0.0545754773200385,0.0538708302544944,0.0533079453810193,0.0531671777348154,0.0519655458946809,68026368.0
0.0639115415876302,0.0562991523376392,0.0557358051390085,0.0542423642769594,0.0541391040027554,0.0536182073586877,0.05283918348472,0.0530709616830166,0.0516554024229339,69074944.0
0.0667341645988421,0.0573538981939994,0.056857951484652,0.0554721463270554,0.055314654615542,0.0547039917525497,0.0540580326940649,0.0541000418360141,0.052676080734029,70123520.0
0.0716045199052789,0.0585927885306697,0.0581884610168793,0.0565929094228927,0.0570389992281897,0.0564921367375476,0.0558407412035283,0.0559648487714482,0.0545574310275388,71172096.0
0.0732076167174328,0.0609478315478971,0.0604902991410423,0.058848141594419,0.0586879994116774,0.0581572642280868,0.0572217513403801,0.0577515302224731,0.0562239771263039,72220672.0
0.0790361463580602,0.0668475943687762,0.0658985432861411,0.0642285975136802,0.0647194755893225,0.064205396441331,0.0634712780158474,0.0643070011399078,0.0627972687371689,73269248.0
0.0730570591764685,0.0619409335346621,0.0612533828555625,0.0599942111630462,0.0600564460119244,0.0593838633436513,0.0588861842771745,0.0595109726767682,0.0578539007697561,74317824.0
0.0833972748258231,0.0708058899984559,0.0712352539568683,0.0694228400120746,0.0691633400897501,0.0683508299955999,0.0676515767882454,0.0689735581865381,0.0669712503152121,75366400.0
0.0803464082945643,0.0682385589354137,0.0682359931602845,0.0661854179863935,0.0663637793352364,0.0658518303518133,0.0652782765482956,0.0659081498975789,0.0643150417455548,76414976.0
0.0779911815161137,0.0630043348010827,0.0627177505560104,0.0610062887104752,0.0611524123097538,0.0605953766199269,0.0599666869866397,0.0599721153674143,0.0587408273641523,77463552.0
0.0756289407131387,0.0603282346246862,0.0598137787911983,0.0581347587124706,0.0586338242215454,0.0579371760682422,0.0573578979187978,0.0569861757307061,0.0560618988784281,78512128.0
0.0748815111576176,0.0565501678197694,0.0558251421617315,0.0541681059904992,0.0549146539381414,0.0539690857329049,0.0532054016050583,0.052661636970878,0.0519348427460654,79560704.0
0.0735699508219289,0.0556724110349571,0.054887817227187,0.0532869589183777,0.0541188887711003,0.0533756988842328,0.0525435455916765,0.0519197034351231,0.0511338621281615,80609280.0
0.0725256452276968,0.0539299697480874,0.0531943091121029,0.0515469221698268,0.0522085755793072,0.0513494332680622,0.050773329326433,0.050074361762017,0.0492921147447343,81657856.0
0.0727497351325881,0.0520640425782539,0.0513185535056745,0.0494974079691878,0.050322070331763,0.0496242261205871,0.0487022396370381,0.0481815899414867,0.0475396761646626,82706432.0
0.0741878381449645,0.0532999690821338,0.0526114577642756,0.0506309872102494,0.0515574941344016,0.0509360633181909,0.050120612429808,0.0496291538081094,0.0490265724237142,83755008.0
0.0779421854058238,0.0561896646494949,0.0569850032325425,0.0562098699426529,0.056855891734707,0.0562446422570635,0.0557841257240525,0.0547976596902571,0.0546178376761763,84803584.0
0.0761113950629697,0.0564512186733526,0.0566273002473432,0.0553687141644893,0.056179140180522,0.0553444962796414,0.0548809715105171,0.0539052705591302,0.0535331632240458,85852160.0
0.0764949490139715,0.0561600972457548,0.0561395569964209,0.0552422330433099,0.0548365192712216,0.0542765615431886,0.0537329700089034,0.0528251526567032,0.052432753296884,86900736.0
0.0807494121049757,0.0619041981420824,0.0619644626639266,0.0608646124926193,0.0601667353064253,0.0597174606247952,0.0591214118647841,0.0589185244248653,0.05781908340861,87949312.0
0.0777725936102328,0.0600015924434815,0.0591035798024127,0.0585361980064205,0.0584980641082144,0.0576840318254734,0.0572093299651279,0.0566940232568157,0.0560661517461617,88997888.0
0.0723172419333188,0.054398674198039,0.0536683302288745,0.0533265862695123,0.052045411456387,0.0515015318747413,0.0511441017997331,0.0504991840299552,0.0498937964628378,90046464.0
0.071718148542629,0.0529247315864004,0.0517916841390477,0.0509971575852108,0.0511625404600107,0.0503174405423825,0.0498630242204699,0.0493372054634782,0.0487027149741967,91095040.0
0.0758822074299982,0.0553535306026656,0.0539103901924066,0.0528804198859071,0.0538647805871468,0.0532923696502062,0.0525805813151614,0.052084608462368,0.0513659482869068,92143616.0
0.0744948926451767,0.055339286529527,0.0532494060219015,0.0522615381061005,0.0536336152614107,0.0528395204774544,0.0522005228737004,0.0516539153143339,0.051073794721194,93192192.0
0.0769382761360687,0.0562564369556833,0.0542342059076172,0.0531910915165626,0.0545647814304108,0.05372092085739,0.0531096554566923,0.0524072895042385,0.0519443440728524,94240768.0
0.075555893105342,0.0559772445021832,0.0536936033398083,0.0534599440291267,0.0544083099529382,0.0535633897168438,0.0530983052784951,0.0524980717446548,0.0519825232919623,95289344.0
0.0773821894437442,0.055494414928494,0.0535522213146175,0.0524017446733882,0.0537551203601179,0.0530104896864791,0.0523980647144094,0.0517989170325866,0.0511228299586261,96337920.0
0.0844872171238248,0.063397006274729,0.0616513992629987,0.0608721640456403,0.0612205271538405,0.0607109460453937,0.0600475452749617,0.0593147276229198,0.0587187487109643,97386496.0
0.0808314432479532,0.0573539348102952,0.0557883018147221,0.0552158972496134,0.0556312988011195,0.0548610100259755,0.0543799888297263,0.0537669397089151,0.0531821718178263,98435072.0
0.0801532405007676,0.0569991108853292,0.0557404649203653,0.0547644245562127,0.0553065688564456,0.0551027026827322,0.0543077180139394,0.0538907888876034,0.0531027550678486,99483648.0
0.0834787705237068,0.0612032866517042,0.0596378168436703,0.0589368441669727,0.0590781495548326,0.0590868687657111,0.0583656766440556,0.0577912302487409,0.0569208753695604,100532224.0
0.0821366344240505,0.0573884400744902,0.0555527928458063,0.0575545460715186,0.0593748763490238,0.0589139583720561,0.0580697209102951,0.0573411681589144,0.0572555030430613,101580800.0
0.0838746371044317,0.0567957723150485,0.0549659696959658,0.0555177104092782,0.0571976564967889,0.0566335456080136,0.0558434445640962,0.0552846391169556,0.0549103283656268,102629376.0
0.0837830276376803,0.057564986944687,0.0555643367391429,0.055572699587402,0.0566600263190397,0.0562294659021942,0.0552568296085556,0.0551996944679979,0.0547591988629414,103677952.0
0.0852709472719231,0.0562552595886049,0.0546194726040761,0.0540029070431278,0.055317813534147,0.054785909727387,0.0537098352854827,0.0537449981189848,0.053194155016855,104726528.0
0.0821676284344692,0.0557282515988974,0.0538947378004988,0.0537781212058805,0.0544878235104712,0.0536633239314816,0.0528136885288049,0.053022826235348,0.0523508847849148,105775104.0
0.0825354918972501,0.0557081003301455,0.0533892149431208,0.0535937072499167,0.0539510319949702,0.0530507747643123,0.0524596563787604,0.0525308931970864,0.0519105393984207,106823680.0
0.0819076381691221,0.0555921817478097,0.0533027374348391,0.0534879141382163,0.0537855492443599,0.0528683865722482,0.0522012669251036,0.0522581381154194,0.0513262158532087,107872256.0
0.0812191147390963,0.0555981838284212,0.0532007098744982,0.0539147846813889,0.0538207673237104,0.0529067543475063,0.0519065892152821,0.0522140285646982,0.0514627008835049,108920832.0
0.0816270859928906,0.0575029139011242,0.055790586051875,0.0560660675374613,0.0550598375849613,0.0540602369769529,0.0532424691047685,0.0533648292857441,0.0523766625275001,109969408.0
0.0817796402619272,0.057486733262198,0.0549069725113777,0.0560314681484274,0.0556138187822048,0.0542998711846329,0.0536119574172505,0.0538074640253202,0.0531881810898475,111017984.0
0.08231629622211,0.0571184595249378,0.0551171902635528,0.0556753682024266,0.055216632419643,0.0541336865763891,0.0536230397156481,0.0535667634417124,0.0529407088545407,112066560.0
0.0890120314669109,0.0603789384078127,0.0581595340777851,0.0583875902954233,0.0586541926532075,0.0576343961825484,0.057012651335776,0.0570799607241902,0.0563078733577055,113115136.0
0.0894525670563924,0.0593968012636473,0.0573980231786478,0.0567676414282864,0.0582106391921185,0.0572145384187754,0.0565231089649499,0.0566002731871979,0.0559087258971592,114163712.0
0.0874429319578283,0.0563843388709212,0.0547657842290753,0.0539947146789106,0.0554716614551615,0.0545716969487694,0.0538230659990459,0.053939134148378,0.0531427102733085,115212288.0
0.0889440501370963,0.0568891180978608,0.0552125466293272,0.0545392275907532,0.0558972540084159,0.0549622277824892,0.0541711752578094,0.0545099975007865,0.0537098267400478,116260864.0
0.0842876819093493,0.0544840886407291,0.0526568277391879,0.0527080305446156,0.0532768794687408,0.0524809242739684,0.0518560113988555,0.0516535547295259,0.0509567425263034,117309440.0
0.0827647677222623,0.0520543124135928,0.0505672666536314,0.0516077991837743,0.053620342974455,0.0520670410968068,0.0521032308529931,0.0515647018660628,0.0515292182868772,118358016.0
0.0818333964129156,0.0521995352385737,0.0508384188317529,0.0506887791809679,0.0522372428648625,0.050676479785502,0.0504929116612234,0.0501914606595795,0.0498783201131251,119406592.0
0.0820169916043612,0.0533574634133924,0.0517879708510275,0.05124596423195,0.053071107917674,0.0515877436095774,0.0512243802967448,0.0513490003151079,0.0506920155213786,120455168.0
0.0818892764692471,0.0513721909790808,0.0495426255664048,0.0490059364154249,0.0511435904620327,0.0495793101933747,0.0489987989576051,0.0490584248951266,0.0484136031978583,121503744.0
0.0870019593658529,0.0543695083096411,0.0526857400040237,0.051816845104809,0.0541459210722763,0.0532289924843683,0.0523817780271862,0.0525899001534377,0.0520415932890403,122552320.0
0.0864073496968787,0.0528017967112256,0.0509322446634574,0.0506414276439524,0.0522229187443414,0.0510920321009344,0.0504698948391126,0.0502721552339988,0.0497727316348069,123600896.0
0.0877990207031985,0.0554231468174553,0.0531477319474122,0.0528297027984547,0.0546798166014034,0.0534546057413908,0.0528296441499315,0.0529465394361713,0.0522859001769777,124649472.0
0.0863210226573358,0.0531100867109346,0.0507503946510504,0.0512066937257492,0.0521994745422045,0.0509390541678116,0.0503686845632355,0.050504987048303,0.0499075026370165,125698048.0
0.0860417281825249,0.0530588782289051,0.0509751184477185,0.0504998065168481,0.0522817890191395,0.0512117840978227,0.0504767835305114,0.0506987743612105,0.0500830676931677,126746624.0
0.086565648279533,0.0555226191360961,0.052692074636309,0.0537793665942957,0.056629867993013,0.0552228682057421,0.0547870051198194,0.0548155095694449,0.0547211451718478,127795200.0
0.0863376804997251,0.0569320928046708,0.0550003425825082,0.0556394062845612,0.0583254982492406,0.0568586025544186,0.0566478217061852,0.0568983486055327,0.0567320707385375,128843776.0
0.0843029183054827,0.0545897656922342,0.0519576129341345,0.0526574317320537,0.0542019321005085,0.0527507232580671,0.0525531784651922,0.0528103935598826,0.0525249192091144,129892352.0
0.0854199720871876,0.0569082398834229,0.0532333171379675,0.0544720230601405,0.0547895363708604,0.053509176619554,0.0532052562116705,0.0532705897032964,0.0529436723129111,130940928.0
0.0842294118529771,0.0518620560379028,0.049742221385842,0.0495043366204785,0.0510544687132174,0.0493695106842639,0.0489901606231492,0.0494340323626869,0.0489574853696503,131989504.0
0.0842386606696354,0.0540555169091224,0.0518970319631722,0.0515296201681637,0.0531116884013083,0.051845850633508,0.0511969497546335,0.0516923740863737,0.0510404983718235,133038080.0
0.0841241577448003,0.0519015813820362,0.0492862638832641,0.0489791856843006,0.0504063317457867,0.0492397557134062,0.0485244254641125,0.0490309316843716,0.0483509329239049,134086656.0
0.0929147464127119,0.0615602036293745,0.0592182888091361,0.0594783724167829,0.0596552801271296,0.0583570828256323,0.0586862494733129,0.0595812844201906,0.0591425722976286,135135232.0
0.0909638932392386,0.0588102309642434,0.0568621090799945,0.0566691682149412,0.0577499201963353,0.0562782569585896,0.0563125836444991,0.0569849112115792,0.056293659589676,136183808.0
0.0872091951988829,0.0564268513887226,0.0551729075238296,0.0553939305449248,0.0561481624131404,0.0548498045086193,0.0545881503618308,0.0550859544914211,0.0543031565507193,137232384.0
0.0898650588106459,0.0577657699271589,0.0567962184362207,0.0569629725170493,0.0573958690854412,0.0562119563758039,0.0560932625729117,0.0563521297892553,0.0558932564983735,138280960.0
0.0891062543546828,0.0573438774637654,0.0560389846470253,0.0564396912282884,0.0576338605777671,0.0559809061556887,0.0557543738135831,0.0560949773649683,0.055848011366028,139329536.0
0.0866790041702823,0.0548939255919195,0.0530357330990978,0.0533855655256003,0.0554497645147765,0.0538275746092116,0.0530000883315571,0.0533964463104958,0.0530065230982991,140378112.0
0.0851361304709233,0.0522801465315688,0.0510314818448398,0.0508445494355305,0.0529561710033875,0.0516410964272874,0.0508009640114788,0.051213701095688,0.0507895391413317,141426688.0
0.0879017971549887,0.0537833235672646,0.0525920653704093,0.0525080129743389,0.0547561271326771,0.0533893374126383,0.0529799534746648,0.0533915091437636,0.0529229605559878,142475264.0
0.0924980323808619,0.0577226355429258,0.0569351148785792,0.0570696897924329,0.0573753657856102,0.0564775990953658,0.0558235626105785,0.05616310630652,0.0553694703610923,143523840.0
0.0917829563864682,0.0564014837024493,0.0556620052547078,0.0558149073332739,0.0567058873881158,0.0557476413751946,0.054987036594963,0.0554042589883639,0.0545363110021842,144572416.0
0.0901606525306211,0.0544824376641652,0.0537616699234058,0.0541156681284403,0.0554295996928839,0.0541074658436231,0.0535886050061463,0.0540061062683976,0.0531835900851136,145620992.0
0.0867725682916395,0.0528067983656595,0.0520857374765182,0.052390068864082,0.0533402336192443,0.0521224332353796,0.051613954121673,0.0519288252348858,0.0512957503203573,146669568.0
0.0859290844530936,0.0520743895306919,0.0511956469912183,0.0520086791839473,0.0529430675035871,0.0517143497865063,0.0514422139350592,0.0514827554700353,0.0509045536222071,147718144.0
0.0860641318724093,0.0504561970002817,0.0492948961356705,0.0500430995835003,0.0511938286337334,0.049770860125654,0.0495037066849082,0.0497493500648726,0.0491744579077765,148766720.0
0.0880260960839955,0.0531145227137886,0.0522224342872413,0.0534437769210903,0.0544129847244957,0.0532011567304695,0.0527782460258409,0.0531392720907325,0.0528060943484805,149815296.0
0.0904089645337447,0.0547922442199628,0.0535447075242654,0.0541876547563358,0.0556708543875087,0.0541991158699077,0.0542316912465296,0.0542507762744722,0.0540132243484508,150863872.0
0.0870989069735698,0.0535838269860466,0.0522967762884922,0.0530996598565719,0.054688133640998,0.0531366549121877,0.0531620751496653,0.0533427910275606,0.0529137021079784,151912448.0
0.0852007359462823,0.051667306630359,0.0498591419129285,0.0504298739266465,0.0527314917961326,0.0508339967423449,0.050280008250301,0.0507309072349144,0.0500050089396598,152961024.0
0.0885991349914593,0.0548881274007489,0.0533908652051643,0.0542240873044763,0.0559900944043977,0.0540728850212579,0.0542291606633986,0.0547497220652139,0.0540533892381967,154009600.0
0.086581820999529,0.050097887418803,0.0494130146644689,0.0498092781785147,0.0516674993986776,0.0500638215763809,0.049741945175783,0.0500601597287672,0.0495241548651844,155058176.0
0.0842500936264525,0.0493840598573964,0.0481188169192362,0.0486462941409655,0.0504090688404883,0.0486763618401409,0.0485955117933234,0.0488770712245711,0.0483914540973499,156106752.0
0.0841149022814994,0.0485448867584606,0.0472776620870375,0.0474716967911277,0.0495743684111756,0.0478839471693695,0.0479864186938743,0.047980189141095,0.0474720821662343,157155328.0
0.0893551598309161,0.0534985639405916,0.0519265006872784,0.0521784994289653,0.0542309362261852,0.0523908439902395,0.0528734069017638,0.0527814365011753,0.0522242952577072,158203904.0
0.0978370850443185,0.0657045755660866,0.0635886600063627,0.0632702955745347,0.064691573558716,0.0627323353602454,0.0624432062580222,0.0624519381216318,0.0625582235153415,159252480.0
0.0928933481454521,0.0585014646935629,0.0567091236733588,0.0572358828853909,0.060934379785492,0.0584977102435611,0.0589244152344283,0.058969832002677,0.0592525364009488,160301056.0
0.1171485935687854,0.0704463410222613,0.0652670552444056,0.0654493986105592,0.0685007237341175,0.0784728443700563,0.1041834471244124,0.1369314375219531,0.1565357029958541,161349632.0
0.1033104213595308,0.0610887551230233,0.0578653807496823,0.0581709540653065,0.0618786029739265,0.0660335249492769,0.0789952373811855,0.0956147329359147,0.1048879657200959,162398208.0
0.0932891072094398,0.0550621316543241,0.0524248198944229,0.0524445335948385,0.0555525198689641,0.0567390888576331,0.0635245322589702,0.0719585706218527,0.075971176674564,163446784.0
0.0899973363310077,0.0526518177594254,0.0503518030682155,0.0504597710263687,0.0525512956138224,0.0523476287546069,0.0558158360125932,0.0601774169467114,0.0616234586639202,164495360.0
0.0911908112779248,0.0561221888465439,0.052969281034616,0.054047574559448,0.0547578819123789,0.0542978115291551,0.0561789523662284,0.0589427638035129,0.0591478594145673,165543936.0
0.091351686061173,0.0554896264425294,0.0530486071640985,0.0535045663315047,0.0551943611367486,0.0542180553034521,0.0548000516296006,0.0570969575634156,0.056439687709088,166592512.0
0.0858208825889971,0.0472666121597775,0.0454455819991596,0.0458717898675794,0.0472095804295908,0.0461838420458424,0.0461115759760428,0.0474736575777607,0.0467156028499577,167641088.0
0.0893308217676354,0.0516113091049436,0.0495080641044858,0.0499841642205414,0.0508351870815938,0.0498306522134834,0.050024848289802,0.0511873772738018,0.0506056494141803,168689664.0
0.0883824562207794,0.0540730511664272,0.0530614960260035,0.0519078260572998,0.051940304460177,0.0514674742700603,0.0513759124316346,0.051720943227293,0.051107625619828,169738240.0
0.0843385400958824,0.0518285560368955,0.0506343615833342,0.0501007530049606,0.050607942626898,0.0495141650081647,0.0498629631120747,0.0500664058699617,0.0496315113982852,170786816.0
0.0907780238781356,0.0572575145840376,0.0560505631210118,0.0551479467727802,0.0567231143941603,0.0557316755176073,0.0567661323407682,0.0570399770326618,0.0563094902675,171835392.0
0.0862470646100234,0.0528181177317961,0.0515276686669245,0.0512372483302186,0.0530136340821843,0.0520531846791747,0.0526636459310547,0.0529580772761108,0.0521270850619001,172883968.0
0.0866657758452987,0.0564688919454745,0.0549506158292718,0.0543145595485483,0.0548764616978695,0.054225991229725,0.054716299865628,0.0544085886748433,0.0536169630448183,173932544.0
0.0884888974179076,0.0558036840692128,0.0539060358286116,0.0538221738484757,0.0544343535220886,0.0534706202946663,0.0540291460325245,0.0540355505631267,0.0531040912946145,174981120.0
0.0896652220363044,0.0544047977395338,0.0529101142823802,0.0528762112929054,0.0536112738955152,0.0531298282396078,0.0530782164121629,0.0535479293309598,0.0524354110697945,176029696.0
0.0892687752184581,0.0532026620391747,0.0517410964787059,0.0516887137479398,0.0528408601039713,0.052356313300693,0.0522811119002581,0.0528560221713259,0.0516799194385627,177078272.0
0.0854952267973279,0.0551963557394216,0.0540696751832988,0.0538751062843607,0.0544754739430579,0.0539471224608838,0.05445364138695,0.0546656072398759,0.0536336521441747,178126848.0
0.0835371840580629,0.0525042785749768,0.0510059295475495,0.0511084733949803,0.0516860702796296,0.050726811248204,0.0511812792281925,0.0516208265106249,0.0509764475194121,179175424.0
0.0863009171478116,0.0534038934134411,0.0512308030515915,0.0516926615708422,0.052426119976417,0.0513304541052087,0.0518208295633703,0.0521242471476578,0.0511763094647479,180224000.0
0.083286494105665,0.0490627837937557,0.0467422455146911,0.0468727111455475,0.0483722992654521,0.0471984089434496,0.0476078801120474,0.0479604360679876,0.0471716857842481,181272576.0
0.0914527290014466,0.0561865917226415,0.0542865413971246,0.0536049503652589,0.0548573047129252,0.0546722103417094,0.0608873982114173,0.0714525683333521,0.0780032705213564,182321152.0
0.0897388030066112,0.0551171402822306,0.0528074921939522,0.0527891820206411,0.0532499879701901,0.0529197709888306,0.0560959288916278,0.0615319772864403,0.0643543964100846,183369728.0
0.0897467443830777,0.0530379129295731,0.0507273119824007,0.0503319225228909,0.0514618080160999,0.0511334181889934,0.0526011590878808,0.0556452765715629,0.0567087805754427,184418304.0
0.0883121867719793,0.0509801625135135,0.0497567600079812,0.0490143738198818,0.0506232118259858,0.0501258586131057,0.0507462492694777,0.0523132946169629,0.0526186495515944,185466880.0
0.0858926440151286,0.0485788847715949,0.047169822383346,0.0469916812831432,0.048449585122416,0.0470850015323619,0.0480567842031678,0.0490135123866923,0.0487363882111132,186515456.0
0.0881290045813596,0.0497825575724887,0.0481557543965289,0.0480210378644004,0.0496192285331833,0.0481529177298774,0.0489090453488211,0.0495617567518416,0.0491943314545661,187564032.0
0.0888384460129278,0.0476908358611487,0.0464464368120883,0.0463582523106105,0.0477191176967197,0.0467732798839921,0.0465835107317855,0.0478775031377406,0.0469211000886216,188612608.0
0.0902451030273207,0.0502617885757397,0.048050534809433,0.0482899576395038,0.0498896411039617,0.0490740886223969,0.0487855168904508,0.0494655079896018,0.0484982522173054,189661184.0
0.0950523938665274,0.0533804244095539,0.0509729147378616,0.0516261827185394,0.0527474369097841,0.0516886214858619,0.0520936222238165,0.0528168979910396,0.0519757949731413,190709760.0
0.0912076806490363,0.0521424013522493,0.0499431390525903,0.0507351400323034,0.0520564453298395,0.0508702223721309,0.0511696734211257,0.0519279224737178,0.0514357001047165,191758336.0
0.0911616186531753,0.0504385834260397,0.0491094315529865,0.0491247148249208,0.0514763978120955,0.0504813181968114,0.0509067841212655,0.051650752403522,0.0507165856888309,192806912.0
0.0873818633572444,0.0504015407375302,0.0490464673430225,0.0493113626258402,0.051023008897765,0.0500941642925928,0.0505250707437944,0.0510441945384862,0.049966189649225,193855488.0
0.096051991612523,0.0570204231347544,0.0552770454928527,0.0553853141375794,0.0576436643674291,0.056505083730111,0.0574219308878159,0.0580195368027151,0.0572139190567139,194904064.0
0.0922543335113968,0.0515508247269145,0.0495801510535304,0.0501730610732443,0.0516863676346499,0.0506419817310022,0.0512153603178846,0.0517432909804314,0.0509563283092083,195952640.0
0.0890789182560665,0.0489838088727469,0.047313618392876,0.0475410232844058,0.0492788453865626,0.0483045381656014,0.0486872319153242,0.0494115071543916,0.0486879874500782,197001216.0
0.0928283483573308,0.0527956244933841,0.050074910238947,0.0508853332401366,0.052217474826603,0.0511189917649191,0.0516972975815978,0.0526490201328627,0.051807953255035,198049792.0
0.091268394181555,0.0521029597813008,0.0493008948194809,0.0499253359288499,0.0514691968751097,0.0503955890697917,0.0504864596767051,0.051624077795666,0.0506172637575157,199098368.0
0.0871777627812949,0.0533215287473856,0.0517616033220205,0.0517150542065762,0.0531847408658337,0.0520322954884509,0.0530650370291284,0.0541132257574406,0.053219151270056,200146944.0
0.0869278730922503,0.0513067727609007,0.0495895102453188,0.0494266248457264,0.0512247964116966,0.0502622573937644,0.0508230429376866,0.0515375946309967,0.0506796168891908,201195520.0
0.0819981419530293,0.0495690013132258,0.0477738637393691,0.0481001913156425,0.0495877369926887,0.0489319394958848,0.0490550132585419,0.0499435751064023,0.0489433260067463,202244096.0
0.0892854121072481,0.0506737650762877,0.0486635247203696,0.0491891927821594,0.0511522661738851,0.0501790353870806,0.0508370135969347,0.0515053204408983,0.0506011769823312,203292672.0
0.0870197458437775,0.0486864358847777,0.0466468249426776,0.0473538402370193,0.0490997711118687,0.0483565130192248,0.0486979241046521,0.0492863732929875,0.0483166277732491,204341248.0
0.0882983937050747,0.0504616696718056,0.0487207858347144,0.0492270732249606,0.0494864069817775,0.0486678790727361,0.049761530874829,0.0504090172974193,0.0499460455192148,205389824.0
0.0874295897377454,0.0495096692980686,0.0468201420497519,0.0476355885131055,0.0479445200859662,0.0473187925507179,0.0478018396192096,0.0479745576991599,0.0477337548590212,206438400.0
0.0892847101933222,0.0527130694211204,0.050921038130503,0.0514425484917011,0.0521163644492207,0.0510572821939762,0.0522420008030187,0.052672293544509,0.0518204909789815,207486976.0
0.099135178876244,0.0625530757516959,0.0606105441051627,0.0618608816753549,0.0629971326440363,0.0617716104311136,0.0641966859026079,0.0648870265785346,0.0648291057461626,208535552.0
0.0902726109089071,0.0584600091234017,0.0556135383346629,0.0564875602369866,0.0575401764884486,0.0562113158664299,0.0581190356127085,0.058846731797034,0.0582002225574913,209584128.0
0.0930858728916254,0.0554516598709011,0.0526668774385726,0.0532720498564522,0.0545295654125459,0.0533126633744037,0.054538136025849,0.0552077466324838,0.0544850831507177,210632704.0
0.0919754667893452,0.0544298805359792,0.0508883525828259,0.0516774989576479,0.0529832481536987,0.0518631992926496,0.0528762981546834,0.0536638957299725,0.0527211542069182,211681280.0
0.0883605114527247,0.0522913128169273,0.0498444384535022,0.0510193277106354,0.0520203381376327,0.0511857206965634,0.0520163815594173,0.0524338880945213,0.0515196958005063,212729856.0
0.0866002555642377,0.0551184535042392,0.0522812298784587,0.0529046794377599,0.0537930208989412,0.0533319381547544,0.0547299293864,0.0547419258589032,0.0538608562856729,213778432.0
0.088580353357089,0.0528462681927257,0.0499506365184949,0.0503111011337654,0.0517591966215983,0.0509529898649739,0.0520161009425038,0.052553774472797,0.0519025056019333,214827008.0
0.0932238615044417,0.0583803096790101,0.0528453195306145,0.0542069475626655,0.0544835562767691,0.0535284896734499,0.0544696054902729,0.0549146224095046,0.0539507507510437,215875584.0
0.0874378043655783,0.0528956186959637,0.0478672430769842,0.0489912790942047,0.0499306959540698,0.0485465517909895,0.0496792372091142,0.0498036271102041,0.0491725269321329,216924160.0
0.08480768070838,0.0507555706893152,0.0459679164417704,0.0467798567259239,0.0479517600253747,0.0467122397706692,0.0474023533872528,0.048093613896112,0.0473610734375182,217972736.0
0.0840217181355811,0.0486595309572789,0.0445188798222998,0.0455777573806011,0.047021777496513,0.0459708075665327,0.0464650473501167,0.0473231676535508,0.0464965334997506,219021312.0
0.0867842365459132,0.0502511605271385,0.0458681672917832,0.0469940120092016,0.0482326900292318,0.0469648049991772,0.0475597310317497,0.0482802094676445,0.0474817607038185,220069888.0
0.0863272400774324,0.0521988108579658,0.0475670442038292,0.0482880138660958,0.0495538136774739,0.0484119129290901,0.0486619399613609,0.0499439761866306,0.0488953927275024,221118464.0
0.0890046396393459,0.0523038834246169,0.0470273759242651,0.0478245076192165,0.0490031681415657,0.047792574247257,0.048073278820836,0.0489884522224056,0.0479500015137832,222167040.0
0.0834288988778433,0.052081567789722,0.0475957041619597,0.0488805053955686,0.0500710844723989,0.0491050006104191,0.04996231481747,0.0506476545912319,0.0497878371208032,223215616.0
0.0856426181529681,0.0523258529581668,0.0458660694777159,0.0472127790662831,0.0481375742568875,0.0470471088415721,0.0478568482414691,0.0483498782953765,0.0475374213620583,224264192.0
0.0854870961176713,0.0504936225701392,0.0444140960931374,0.0450913140134605,0.0465236766196441,0.0454054123076964,0.0463848018654092,0.0466225605975163,0.0456859122596462,225312768.0
0.0858066484862247,0.0503945324564486,0.0443579426735437,0.0454080168881313,0.0465033228475427,0.0453998978392863,0.0462440707538477,0.0463925009851938,0.0456388214420417,226361344.0
0.0864950396385629,0.0542719891292109,0.0462555653765696,0.0476671433438011,0.0488258203009056,0.0475997687854659,0.0487520866470511,0.0488657823893072,0.0482133773064185,227409920.0
0.0867235500498036,0.0536309874615199,0.046733438567067,0.0479481096560333,0.0493277243097269,0.0481886465836709,0.0490148153343287,0.0493563070492268,0.0485479606735492,228458496.0
0.0882666738770117,0.0546416930387977,0.047845031865311,0.0485652381179021,0.0499210863719206,0.048537150620875,0.0495577739645285,0.049858582744813,0.0492037906521451,229507072.0
0.0862131209145838,0.0543772388016463,0.0482495221236707,0.0485302001981579,0.0519663050477614,0.0514735265818522,0.0531831377232691,0.0537156954307437,0.053043510728771,230555648.0
0.0875721097474721,0.0610430518048644,0.0511855175216675,0.051987281851403,0.053401946634298,0.0525062262638055,0.0547117177886078,0.0557213317552744,0.0548794306634339,231604224.0
0.0896061010899855,0.0535899260023057,0.0461279372433662,0.0468161435983737,0.048399034693959,0.0471728365681391,0.0486767811945234,0.0496155323435634,0.0486801657735542,232652800.0
0.0875206042201674,0.054453177793762,0.0485263706525087,0.0491049752663651,0.0498552861586822,0.0486231015901675,0.049780169420995,0.050351832153885,0.0494280205994464,233701376.0
0.0899658227399665,0.053561012468706,0.0474629633764386,0.048188364929511,0.0498416749276525,0.0482607920607383,0.0495336306808182,0.0504093226504765,0.0488680922403741,234749952.0
0.0946286630846896,0.0542614512254647,0.0485148806442797,0.0492092272522816,0.0500606647450629,0.0489819957385686,0.0500544807671402,0.0508253900563935,0.0495429870195591,235798528.0
0.0913912585485894,0.0557925708646501,0.0497116075987607,0.0511522690893594,0.0523272442976088,0.0511644899134947,0.0520929123639511,0.0529193016815295,0.0515663685504299,236847104.0
0.0927197861725548,0.049478128927694,0.0453512017694607,0.0462294978619309,0.0475722470958754,0.0461888391169465,0.0465910372972213,0.0478734595292861,0.0468209975512674,237895680.0
0.0912077614692081,0.0507494417964151,0.0460385373367614,0.0467414750516758,0.0478034091035388,0.0465233607040125,0.0471095840304952,0.0480411386844542,0.0470816266314114,238944256.0
0.0871721041216069,0.0516788802116478,0.0470430157400045,0.0480227212786846,0.0489333792050611,0.0477019707583525,0.0487278749629786,0.049202175754161,0.0490463616587681,239992832.0
0.0875789849466887,0.0516732796564382,0.0467315788972811,0.0472099018931474,0.0480830612788563,0.0471629132937956,0.0479257839463616,0.0483071235655999,0.0476973605472824,241041408.0
0.0847760825607581,0.0496779147304436,0.0448952926153161,0.0459185103744311,0.0466218990837516,0.0456703605806613,0.0463537250976991,0.046650085118376,0.046138880268682,242089984.0
0.096118488125672,0.0487778162468145,0.0440959936854351,0.044930844141545,0.045674932636568,0.0447562189179551,0.0450435473283743,0.0456455440655165,0.0449237364609782,243138560.0
0.0906093124114821,0.05045157921854,0.0458207562057727,0.0463701405294249,0.0467836286315068,0.0458502434828823,0.0462648573647248,0.0468093891359772,0.0460694035182269,244187136.0
0.0847768189292823,0.0477901858714388,0.0434891964986201,0.0430365965101872,0.0448035014514498,0.0436429959107908,0.043821694484865,0.0445666773576243,0.0438730629925862,245235712.0
0.0866033845534759,0.0502235262407445,0.0456583673007427,0.0459580335931854,0.0474760706397082,0.046501639314963,0.0466726991194066,0.0476636464873305,0.0469000072600908,246284288.0
0.0885359105165221,0.0511531423188042,0.0465922330442636,0.047152300746087,0.0489630953804744,0.0480782217425473,0.0488581234046606,0.0498786823441262,0.0490916591794524,247332864.0
0.0870676068810332,0.0534283408600485,0.0479232302369459,0.0491245544556994,0.0506648362346536,0.0496053386053625,0.0503421176884963,0.0514447574312326,0.050490911896588,248381440.0
0.1022871225251609,0.0554057788887816,0.050014928284376,0.0511487222763011,0.0525404297147217,0.0517773808698447,0.0524388371365464,0.0533367244896708,0.0523155684747107,249430016.0
0.0922226726598468,0.0535409199465909,0.048621405066594,0.0502897605077479,0.0519260861145467,0.0511252858569518,0.0522063750007349,0.0527744851260094,0.0519395852077904,250478592.0
0.0897681250963075,0.0523168989653189,0.0480883327134174,0.0489416491129027,0.0502696402453884,0.0494924642558045,0.0507629943628409,0.0509759001060678,0.0499920327955932,251527168.0
0.089306800802224,0.0517887857374945,0.0465287724886199,0.047212395625215,0.0486542318057767,0.0475390427020761,0.048575126639967,0.0493047386221267,0.0482069777694568,252575744.0
0.091257262597319,0.0531120213030476,0.0470472970234285,0.0480416881824043,0.0493380853927012,0.047998394082366,0.0489165769328499,0.0499349050130534,0.0489968621356897,253624320.0
0.0867823565353137,0.0518139277725765,0.044081534501261,0.0447552101207031,0.046314536501759,0.0451360266707234,0.0456744481528711,0.0470206048292958,0.0458053555897679,254672896.0
0.0901559320265641,0.0530200644001041,0.0454173829686375,0.046112960646165,0.0475684250244467,0.0467916594844009,0.0475159349245285,0.0487153017870109,0.047611919259618,255721472.0
0.0910593508270676,0.0603352434269922,0.0461245475476846,0.0473647650677028,0.0475217976842805,0.047216036265142,0.0480524425557481,0.0487025775935014,0.0479927626577964,256770048.0
0.0870440907074657,0.078990628164626,0.0453863608720831,0.0459795897999437,0.0478680458503208,0.0478603899951017,0.0489394559140616,0.049981528194038,0.0491530729993159,257818624.0
0.0905180055297239,0.083259007504392,0.0470103406847979,0.0476269668985918,0.0485261636146526,0.0482732013103979,0.0490897803840842,0.0498444145775278,0.049164095082083,258867200.0
0.0894285032350233,0.0955970914020182,0.0490311202377809,0.0491909805262841,0.0496176683489789,0.0496174894391306,0.0505162320702178,0.0507644902098397,0.0498055969964457,259915776.0
0.0885177758434618,0.0908370405859769,0.0486967882499462,0.0488023819190639,0.0497329652848,0.0492097072362307,0.049889597652798,0.0502518528664221,0.0494848864918446,260964352.0
0.0843286654402417,0.0802027330014616,0.0453013154857042,0.0452153545698711,0.0464661274374601,0.0459501877456607,0.0465279554865981,0.0470488537830168,0.0460293350192654,262012928.0
0.0860276515806517,0.0924364909635737,0.0489627798643053,0.049200900499085,0.0500801505655585,0.0500305660083741,0.0505086312960696,0.0508241327843096,0.0499178684042268,263061504.0
0.1080536467594306,0.0957706712239362,0.0559629055483311,0.0558280165513651,0.0577947870895533,0.0571152415133938,0.0573810552691972,0.0578041174630833,0.0568446587168362,264110080.0
0.0984064078709682,0.0844542939242411,0.0506020133755191,0.050394248367364,0.0521416292093827,0.0511653756726495,0.0516989691871184,0.0528300323148823,0.0525715293061329,265158656.0
0.092309301663498,0.0843144821016335,0.0478808815311185,0.0477731657033238,0.0495509989809311,0.048619069066083,0.0492076265969762,0.0504795998613166,0.049991576824168,266207232.0
0.0839028646891613,0.0757194169803631,0.0466871117567415,0.0468686437609331,0.048295009893741,0.0472212265712199,0.0477953212042097,0.0489647563686036,0.0482992785441774,267255808.0
0.0807033623429784,0.081079494627524,0.0438493176060614,0.0444457899035283,0.046259911737127,0.0450123334071128,0.045323723633063,0.0468617355520557,0.0459651776784607,268304384.0
0.0880314034806017,0.0847196487944367,0.0464421819278447,0.0469632556290064,0.0487075811283205,0.0473610781948312,0.0480562139694751,0.0490012082306062,0.0480526973125312,269352960.0
0.0873084849410417,0.0843808642705799,0.0451345821534021,0.0457566696033196,0.0473461966045903,0.0462272365053764,0.0467993835183412,0.0476347313745575,0.046606316631882,270401536.0
0.092229055180806,0.0816565487126768,0.0419984853672198,0.0424793688021757,0.044287927216699,0.0431835899333293,0.043776390804471,0.0445363425425568,0.0436564774393283,271450112.0
0.0903985993636936,0.0723370181193083,0.0411324660682286,0.0413667461555529,0.0429409312786709,0.0417620645006564,0.0423232324936098,0.0431115690972346,0.0422281649499755,272498688.0
0.0892026633805677,0.0810979016954764,0.0454156180572313,0.0457155878981614,0.0471740522773092,0.0464038640777303,0.0470702857036444,0.0478959823204049,0.0467296907946279,273547264.0
0.0894263565931044,0.0844604600635699,0.0501356034403941,0.0502826602826845,0.0520870689943941,0.0511945940812445,0.0516695670912192,0.0524373033172373,0.0515388191811646,274595840.0
0.0818550750808577,0.0800374338610734,0.0486226818922112,0.0482482869958048,0.0504117125965908,0.0490746595094609,0.0497003734176122,0.0506976999852301,0.0495630901839536,275644416.0
0.0811520412661959,0.0771672521821541,0.0469459961833034,0.046847777293879,0.04874189395198,0.0478411030088865,0.0484691083463411,0.0493842032061637,0.0485461237175366,276692992.0
0.0783858247150147,0.0760606127377292,0.0457598490507142,0.0455814776205808,0.0472144159102875,0.046643276329587,0.046741554887711,0.0475572144740134,0.0467181352100323,277741568.0
0.0744951564843041,0.0799947702584634,0.0488731822863586,0.0483825984042778,0.049917134017966,0.0494837130436053,0.0498069908477957,0.0509952596452489,0.0501897706251119,278790144.0
0.0722766803589751,0.0837444749324505,0.0489105656244043,0.0486485881081171,0.0499325182891,0.0496541263078029,0.0498292153705207,0.0510768997980482,0.0501841566791521,279838720.0
0.0746209838433707,0.0875436371489854,0.0511661357928158,0.051305359103826,0.0519814702051931,0.051822258229771,0.0518843310887141,0.052934959322876,0.0520173981453173,280887296.0
0.0755051408431751,0.0851143862269566,0.050114622327131,0.0501254507643716,0.0511367221513417,0.0512120230474664,0.0512580593583247,0.0523710976246328,0.0513317920101281,281935872.0
0.0735773908208718,0.0859440212678037,0.0478285020154923,0.0477746394148834,0.0491752947290254,0.0497801094491577,0.0502301706700156,0.0510965519996151,0.0500983670270739,282984448.0
0.0708620892023499,0.0812090757107298,0.0476893126002058,0.0474812371964935,0.048685529575721,0.0492381386081027,0.0498426123871718,0.050567953355693,0.0496671143877654,284033024.0
0.0675161690044132,0.082724763582923,0.0443114477659813,0.0439818083462955,0.0451599645097929,0.0450695849766158,0.045360035047646,0.0463305257596489,0.0457420321160628,285081600.0
0.080246309962259,0.0970488966160903,0.0560593859983261,0.0561415791123033,0.0569010854999163,0.0570538427586268,0.0578166017163374,0.059051844866967,0.0576890208748019,286130176.0
0.0773558780682018,0.0856900342133586,0.0510363557255653,0.0512901644959509,0.0520197746028472,0.0519653210369204,0.0527233273649502,0.053463518441665,0.0525486983819323,287178752.0
0.0745089247888292,0.0847785424603494,0.0512576111066533,0.0515496482975512,0.051795024269321,0.0523000203980731,0.0528384697121524,0.053809707895392,0.0528398823223272,288227328.0
0.0743101149830204,0.087028653741552,0.0506567418778038,0.0508215769145503,0.0510021316972863,0.0511701979196929,0.0514793483755064,0.0525744864272444,0.0514939965795357,289275904.0
0.0780496813373259,0.0847107886377342,0.0499383129280853,0.0496894310669906,0.04985761172908,0.0505258895683717,0.0512135966788268,0.0519922957533284,0.050964205438439,290324480.0
0.0838425677277888,0.0836849718840602,0.0498981323143863,0.049155751405001,0.0499363164223107,0.0496636800581431,0.0503453392123448,0.0516459673997602,0.0505943367752154,291373056.0
0.082512765936963,0.0774919532016755,0.0474587993721675,0.0473027537454368,0.0484767218488888,0.0487956471797931,0.050024658607208,0.0504259407697539,0.0492727213786403,292421632.0
0.1080171837473473,0.0865799631812096,0.0476343193104123,0.0476683625424504,0.0493113676735975,0.0489875912694686,0.0502746236407574,0.0514454662888457,0.0500532694750209,293470208.0
0.1116792670917789,0.0817832274306774,0.0457048681105303,0.0461744957340061,0.047426943606596,0.047231559456813,0.047956201289287,0.0491237923547232,0.0478469379540869,294518784.0
0.1083307657158513,0.072378557079482,0.0448300542545878,0.045164275575295,0.0459189586969518,0.0460281319923339,0.0464447173497035,0.0475615553580027,0.0466097716389392,295567360.0
0.1011022971826861,0.0828317421940207,0.0443810896134656,0.0444902552458717,0.0455122936831068,0.0456703539941279,0.0463234835873521,0.0471723597507825,0.0460783043949948,296615936.0
0.0892468751350079,0.0857280203832804,0.0455648620206257,0.0456179770724512,0.0464663194649493,0.0467612637208684,0.047033215761705,0.0478976292541201,0.0470402625426226,297664512.0
0.0883567214448766,0.0789070804483502,0.0452249935159156,0.0455453032203782,0.0462444455441373,0.0462118427270046,0.0465470472725847,0.0475736967290726,0.0467107767723288,298713088.0
0.0772510148803152,0.0715737345102831,0.0438432260547612,0.0431353286628061,0.0434728727249571,0.0433139895555074,0.0445954741166342,0.0450452770573539,0.0439876535218102,299761664.0
0.0739269208272178,0.0681755022348664,0.0428221959220634,0.0425635159375336,0.0433769699438546,0.0431304248748568,0.0439881448262089,0.0443964553764781,0.0435897183259895,300810240.0
0.0735793573836424,0.0631248094708572,0.0425199506604307,0.0426225900829864,0.0432688737414347,0.0430980590521468,0.0436943056341585,0.0439260541345338,0.0431417784015621,301858816.0
0.0716794288744498,0.0598174836770122,0.0429513721626814,0.0430686928421771,0.0436445080738299,0.0437111931562013,0.0442506072251288,0.0448619804752697,0.0439450181236011,302907392.0
0.0740664939875388,0.0611156774826558,0.0468578304579762,0.0471779912755149,0.0476785850277062,0.0478901082038674,0.0489093324705107,0.0496684800571615,0.0482793282325139,303955968.0
0.0785665867624175,0.063364898327376,0.0507801977659715,0.0507263887696096,0.0527334729458151,0.0528044999271528,0.0538142751238814,0.0547256732228604,0.0535133303878242,305004544.0
0.0744362614004558,0.0592138960527308,0.0471803500188118,0.0469195028778229,0.048171920434895,0.0481633320763655,0.0489627057354684,0.0498773270221157,0.0488090221672025,306053120.0
0.078622847370741,0.0607822503679457,0.048445913515127,0.0485281351028041,0.0492760770550682,0.0493993647553,0.0499731306752083,0.0511159655139646,0.0500758553340418,307101696.0
0.0754943376145945,0.0590028373416991,0.047063680152911,0.0469584336041488,0.0472705200578428,0.0471177976656691,0.0476302357773243,0.0485406434379915,0.0472709593571415,308150272.0
0.0752874518614106,0.0594848628102109,0.0478869610333532,0.0480145132869023,0.0481683958453762,0.0488614765966304,0.0493964404990404,0.0507139186483075,0.0498760892648096,309198848.0
0.0791941424300816,0.0570953269927881,0.0456749670606896,0.0457565128221878,0.0460899291626029,0.0464658266884271,0.0468530748600825,0.0478120890965784,0.0469957045564351,310247424.0
0.0959489452387166,0.0604338983758877,0.0463365905186556,0.0466006628878299,0.0463279712046887,0.0464896454951258,0.0476873861906461,0.0537153909708422,0.0611103314583151,311296000.0
0.0913844348264372,0.0560645685873722,0.0453178767214726,0.0450142644200416,0.0453152341318977,0.0452084097783312,0.0459678103356327,0.0495373783064564,0.052728745511405,312344576.0
0.0878372572994547,0.0540895332287895,0.0456444228117918,0.0455512583183095,0.0466132658309167,0.0471021572013966,0.0482038336410505,0.0510929985618929,0.052208449404057,313393152.0
0.1027845818865456,0.0535662109350734,0.0452943955573069,0.0452196147256516,0.0455983546915862,0.0466217678914602,0.0473246854997864,0.0497844598579575,0.0504118388943951,314441728.0
0.1073021704489071,0.0529099838036086,0.0454651279853099,0.0459192374703001,0.0472837540032075,0.0482171690528658,0.0487925625074501,0.050465289845475,0.0505616533782621,315490304.0
0.0982703846958318,0.0542112637856496,0.0462563789688703,0.0466558643607651,0.0474350993842684,0.0480210925670994,0.0483423169070777,0.0497307685983222,0.0489382231248686,316538880.0
0.1019212892784197,0.0549256453563219,0.0475378933947859,0.0484279044433611,0.049239479999284,0.049390766547746,0.0499023867455272,0.0508346791303178,0.0499203842884932,317587456.0
0.0968012209302941,0.051236416506243,0.0434262195428996,0.0443440649889,0.0453927652292152,0.0447612925254437,0.0450165456934346,0.0466571101415167,0.0457046034190373,318636032.0
0.0917338912967224,0.0524192989406348,0.0446351432154967,0.0454824293147567,0.0460330539073894,0.0459130070548818,0.0460651367358154,0.0475748491221671,0.0467051194237329,319684608.0
0.0878512653352508,0.0496297747163653,0.0427864436482585,0.0434448563551427,0.0442220565242742,0.0446004792770527,0.0449398271467182,0.0465856628832223,0.0456723236107159,320733184.0
0.0887665757358913,0.048335070176357,0.0418133670675355,0.0422985718148708,0.0432501247308241,0.0430905856053423,0.0432496946168886,0.0452756744979322,0.044176375521388,321781760.0
0.0868320096940221,0.0506699748403996,0.0441989419156113,0.0451749217012405,0.0459827798496478,0.0459667723556553,0.0460080383277409,0.0476678560107201,0.0467012962466311,322830336.0
0.0873682761892885,0.0500139273736461,0.044683631747653,0.0450377458830117,0.0464515694921609,0.0471751848201053,0.0473065185326572,0.0484386769398674,0.0474591958406483,323878912.0
0.0932084341697499,0.053416444735407,0.0463390146641383,0.0471741014222025,0.0477206432047186,0.0481411782076009,0.0482419857272622,0.0497562872849218,0.0486799364478843,324927488.0
0.0869303690817259,0.0530887557201977,0.0461524511351411,0.0474486433466136,0.0477543112249522,0.0482786095226828,0.0482477572505234,0.0500162312131281,0.0489963440940507,325976064.0
0.0927362577332209,0.0574914968576727,0.0493872356898697,0.0513841253022283,0.0516031017706468,0.0522692828667672,0.0521343196155904,0.0540387888124165,0.0526994130932156,327024640.0
0.0879025377935742,0.0531062766446023,0.0459386205915168,0.0470958037426039,0.0475007875912226,0.0479004993683353,0.0476515625775992,0.0491063649143068,0.0479128174197109,328073216.0
0.086150962516992,0.0525464594132378,0.045757024672804,0.0464559338117621,0.0473034672018307,0.0474885001602895,0.0474156288982003,0.0489874285799904,0.0479231010979131,329121792.0
0.0832503715680682,0.0501780077699161,0.0428147311941671,0.0435879692000638,0.0442657783417114,0.0442684594453934,0.0441524460256382,0.0455240751228056,0.0446418309512592,330170368.0
0.0820908275508206,0.05040164365785,0.04333423244138,0.0438404146364574,0.0446585293754045,0.0450409410477461,0.0447615869015596,0.0462434605966668,0.0454142284543741,331218944.0
0.0849799005818029,0.0534509740740889,0.0465523534376394,0.0472291143502416,0.0477778496168108,0.0480323630363137,0.047830073146529,0.0494350892161657,0.048851367317211,332267520.0
0.0867020233785937,0.0544105146065768,0.0460473172793274,0.0472199019921631,0.0474716254483685,0.0477297739580467,0.0477313073270057,0.0491227092522049,0.0483468921147641,333316096.0
0.0826979003506814,0.0519285654641894,0.0451031729792299,0.0458758118069574,0.0466637321269027,0.047266735950867,0.0475565497722493,0.0488989443668556,0.0478136093001989,334364672.0
0.0843705434182243,0.0513304083604468,0.044129013653335,0.0443684485960207,0.0454489406424518,0.0455309968788224,0.0459655339343481,0.0478813637588834,0.0469223391553475,335413248.0
0.0864328021098651,0.0547824419567412,0.0466139165737912,0.0472817155176501,0.0479024073222158,0.0481004527011909,0.0480492209306921,0.0498292049663471,0.0490799294929064,336461824.0
0.0830797714138764,0.0515019405399474,0.0435766483683727,0.0447807942804744,0.044831832038307,0.0459073650737304,0.0456250971760136,0.0474144953438245,0.0471320157011527,337510400.0
0.0826450257075199,0.05041162463599,0.0427849301616023,0.0430251172421897,0.043393293910694,0.0434214556167373,0.0435092184049776,0.0451612988088828,0.0446307419369706,338558976.0
0.0889604150539819,0.0535855785885133,0.0459907450487052,0.0469616427391034,0.0476761900601148,0.0474066068207149,0.0477514283410157,0.048879321365272,0.0481765299355034,339607552.0
0.0906658798101635,0.0531334042985577,0.0452577837164121,0.0462909321918716,0.0463856436668514,0.0463476127373637,0.0466458880181831,0.0477744134509141,0.04669434350307,340656128.0
0.0846434362055406,0.0515945527920791,0.0442817542878248,0.0446418644703741,0.0450608831077157,0.0452114782476157,0.0453761224088928,0.0462809064608601,0.0454044237562776,341704704.0
0.0833430912257008,0.0486109932993684,0.0416145304306078,0.0421021808791813,0.0425053866669207,0.0425434629988536,0.0427469706355462,0.0435784780046238,0.0427239652638018,342753280.0
0.0871094366491224,0.0494459292905943,0.0426867035261654,0.0430792609656183,0.0436581705741419,0.043754365090125,0.0436576913207237,0.0450952977220661,0.043876068848589,343801856.0
0.0851226883918238,0.0508849873700448,0.043611527841879,0.0442256649238034,0.0447633246447808,0.0446967220771278,0.0448585139170022,0.0461069453646961,0.0449692188740864,344850432.0
0.0924776600197053,0.0557659208555374,0.0477127067057257,0.0487729190489731,0.0493157160712364,0.0489233526819927,0.0495287918276951,0.0510041730548055,0.0498772035807914,345899008.0
0.092998804221307,0.0571442030260639,0.0495989884837451,0.0508168521623354,0.0512366289860547,0.0505091091361633,0.0511475518707119,0.0523821123910502,0.0512426661089334,346947584.0
0.087308362906056,0.0539939723854103,0.0471080301157624,0.0478583255460133,0.0486078874501854,0.047824661700278,0.0481510654272478,0.0501671325898446,0.0492683433808521,347996160.0
0.0909020979130652,0.059165370834114,0.0532314508136108,0.0538507186646396,0.0533795253054931,0.0530237012944367,0.0532918688000163,0.0546752011644978,0.0536552634496309,349044736.0
0.0893628636461688,0.0533988779397019,0.047612463632027,0.0481593110052314,0.0484349508144773,0.0479907457451893,0.0484975745946626,0.0496693841302463,0.04899125194345,350093312.0
0.0758762789002156,0.0474119934246544,0.0423648792996007,0.0421395406319482,0.0425223449398237,0.0421900911589897,0.042503326295339,0.0434698793631826,0.0429675468345189,351141888.0
0.0786825372393476,0.0492562410883905,0.043103280837039,0.0441316548831156,0.0444397536182978,0.0438022396693843,0.0444167028658205,0.0450204869529621,0.0443101693461191,352190464.0
0.0818082294670515,0.0483703995820284,0.0428967659298081,0.0438359079930628,0.0444861827922154,0.0437624979381867,0.0441791469004061,0.0454759242843099,0.0445864284669285,353239040.0
0.0851374182506289,0.046894420438826,0.0404694321067879,0.0411416738318127,0.0416819430208349,0.0411444326671514,0.0414778188688708,0.0425496017044041,0.0415917080956163,354287616.0
0.089500121196304,0.0501274320005476,0.0439811599657808,0.0449063330435117,0.0447554278779101,0.0443878575132565,0.0451624341717934,0.0459732706400381,0.0448059237161012,355336192.0
0.0914222781460455,0.0509606638311892,0.0440947445683615,0.0450658052932898,0.0455898655408656,0.0450309492134191,0.0463308070059406,0.0467465014533513,0.0457963432450459,356384768.0
0.090158378561386,0.0553593487173094,0.048490265133626,0.0492118298894007,0.0495720735666173,0.0489768989127445,0.0501200767336183,0.0514072858431097,0.0501932134518705,357433344.0
0.0824848030905169,0.0521610770687348,0.0463908322764668,0.0466158613505879,0.0476423318921038,0.0485013689717435,0.0496081982790377,0.0503047895003436,0.0489679577593844,358481920.0
0.0815257350554188,0.0492791040025595,0.043595657155575,0.0432338546933193,0.0441524853675816,0.044364392937262,0.0450463040291739,0.0461676234537898,0.0451782011809369,359530496.0
0.103283207612739,0.0747053786259116,0.0696219207871266,0.0708936443538198,0.0716093565210329,0.0705206655865108,0.0721760004073119,0.0744562690225511,0.0723392535657892,360579072.0
0.0932534279910256,0.0598965983411282,0.0546605532133732,0.0548638585016493,0.0556213730417006,0.0549451113196807,0.0560302950098979,0.0577082401646807,0.0560636828050618,361627648.0
0.0925068044407928,0.0574879715005859,0.0509747090321855,0.0515818127893092,0.0523953356515523,0.0518339909837939,0.0530599444933169,0.0546115613795138,0.0534515609197618,362676224.0
0.0850576054922622,0.0516202391018621,0.0457116090944447,0.0458954450439752,0.0462997105305967,0.0459135286622394,0.0468941971573945,0.0481338973749089,0.0470989032264948,363724800.0
0.0820236413117191,0.0523308504785176,0.044870195224436,0.0450050285434395,0.0459326243194727,0.0455351285692626,0.0464729279236851,0.0474142426455223,0.04679077410084,364773376.0
0.0754519357500444,0.0501600647551355,0.0418145494831362,0.0418931457388237,0.0426501370118453,0.0422696974156585,0.0427240107187061,0.0439615321260791,0.0436304859488307,365821952.0
0.0786872818677609,0.0533911825260786,0.0420964670515437,0.042155730872742,0.0428868643515504,0.042809966021691,0.0430615549896373,0.044289184590285,0.0436172157361655,366870528.0
0.0746818192108961,0.0611178771178557,0.0403468652236649,0.0402790416774112,0.0410027578261095,0.0406369450509122,0.0405558909284181,0.0418376875321591,0.0410625900991036,367919104.0
0.0778173919670031,0.0617346190174735,0.0417472034031246,0.0413176136462369,0.0418567396594384,0.041869012406447,0.0417023954444679,0.0436760070373875,0.0427921770099438,368967680.0
0.0829154757734261,0.0997449766973811,0.041916073453133,0.0420117908342917,0.0427304096466947,0.0424911350712073,0.0424015364375488,0.0442526077206066,0.0432962021769899,370016256.0
0.0839968985853653,0.1136804303218999,0.0437120353637659,0.04382791599255,0.0446255207035267,0.0445916507743245,0.0447119339717813,0.0465949474511112,0.0453350670159766,371064832.0
0.0877321544556846,0.1101501139844496,0.0434668048202258,0.0439390365313549,0.0447454191731077,0.0444647951226654,0.0449334222532007,0.046130819183467,0.0448919728160355,372113408.0
0.0862044447794074,0.0966363848668852,0.0433241009205213,0.0436168430512676,0.0441666152321627,0.0438015676191062,0.0438521424162732,0.0456422501861443,0.0441347904384361,373161984.0
0.0783689086206016,0.0862014443388838,0.0429986785843785,0.0430828242632512,0.0435630744319821,0.0437023225749835,0.0437429916972094,0.0452229124337131,0.0439845018029325,374210560.0
0.0772377247396735,0.0765898228044936,0.0433329770214763,0.0435909136699022,0.0443431190213394,0.0454285794658116,0.0456537230369534,0.0469833894088712,0.0453639287471827,375259136.0
0.0736645047755851,0.08296207712867,0.0423305881146295,0.0427174638741404,0.0437539133708095,0.0452893943420376,0.045810621160124,0.0469207941748125,0.0451549289733199,376307712.0
0.0686642135129279,0.0769111570059167,0.0406822259040526,0.040691772278805,0.0415755430003213,0.0421327114518148,0.0426851715534201,0.0438868622858038,0.0426113995715989,377356288.0
0.070357228564516,0.074475402948206,0.0413438302681769,0.0413098734749652,0.0425355561892294,0.0437273226884833,0.044114765693211,0.045143918860888,0.0435558007560677,378404864.0
0.0687679252263383,0.0892125978156652,0.0414681172572535,0.0413286997444081,0.0422316257317912,0.0432163883103843,0.0430175852872249,0.0445059453045008,0.043166069756076,379453440.0
0.0661778326450028,0.0868693261884016,0.0411498396944483,0.0410224634442055,0.0414503658394044,0.0420504508591649,0.0421389660287557,0.0434031146066723,0.0419849802156911,380502016.0
0.0678159383743126,0.07463859615437,0.0418545771068076,0.041779191570149,0.0424568072994562,0.0436129066187618,0.0439153324091761,0.0449095160910158,0.0435276931325905,381550592.0
0.0697523324593463,0.0771484963482211,0.0423060329469909,0.0431945740067293,0.0438050170014307,0.0442386855849861,0.0449988046300574,0.046171336305572,0.0450896623631473,382599168.0
0.0750142469458062,0.0781889069768582,0.0463680480526323,0.047526661623683,0.048075952965518,0.0480734142248451,0.0492578756815276,0.0504237482609517,0.0493427777240751,383647744.0
0.0700047120179871,0.0725707950042086,0.0457336606883225,0.0462658462768626,0.046101824113975,0.0461903938444763,0.0469684867563884,0.0484388766021612,0.0473371949767111,384696320.0
0.0674549989266266,0.0645350077175297,0.0434654263060896,0.0440661954554831,0.0436872358964135,0.043693949346359,0.0440642538668235,0.0457902847394884,0.0446642069506167,385744896.0
0.0663438428125316,0.0607988037627536,0.0430741711160346,0.0432481957064526,0.0438100473754728,0.0446569979511774,0.045837801098899,0.0472711435787648,0.045939512103176,386793472.0
0.0675774062018362,0.0582482900699773,0.0440916209767661,0.0446429255150982,0.0450495184298914,0.046519019843294,0.0471946951747317,0.0485930535610899,0.0472080630805969,387842048.0
0.0703264509310706,0.0612862339357931,0.0472055494462649,0.0474018232297514,0.0474480539975843,0.0492035379713544,0.0500742318481395,0.0506381681023232,0.0501873007787704,388890624.0
0.0732612850601664,0.0644008706381121,0.0501987844544251,0.0515483078247117,0.0510345641731362,0.0523214715573076,0.0533729032799695,0.0546215749262865,0.0538500975257873,389939200.0
0.072640907880425,0.0633078889484305,0.0495853491046826,0.0508424649330877,0.0506533896654416,0.0513955598251463,0.0520298474095808,0.0535481448709515,0.0524100633058309,390987776.0
0.0698714875264761,0.0573522188482234,0.0451017092873056,0.0456103612826716,0.0462254541978025,0.0468482552804768,0.0473467108141654,0.0486165446907057,0.0474555534170746,392036352.0
0.0663564067623911,0.0535392742960427,0.0417312251383761,0.0418779945545619,0.0425164045326304,0.0428592930902153,0.0429959127819177,0.0446788563266284,0.0435522480332195,393084928.0
0.069801025665894,0.0573064414962517,0.0460400794622649,0.0458955719408008,0.0459857311811244,0.0461119671994998,0.0461525199073372,0.047931691951299,0.0469544819754033,394133504.0
0.0701083916311933,0.0558423674754493,0.0460749449668998,0.0456492431132302,0.0457455119473832,0.0462220179704106,0.04613745720475,0.0478534430000902,0.0472503952315285,395182080.0
0.072827223831687,0.0636014665987189,0.0441387833326396,0.044199482335066,0.0440385255209156,0.0446055223627525,0.0445083684538259,0.0462500206993878,0.0468380719239927,396230656.0
0.0668963492633271,0.0555786223871556,0.0413412180378703,0.0410376865334387,0.0409028207506511,0.0411719246498563,0.0410678557711071,0.0424520436608225,0.0425679370669234,397279232.0
0.0647033788622105,0.0527821105799599,0.0411965301550759,0.0417846089187798,0.0410955275220559,0.0412760514165867,0.041304010135791,0.0420131156187966,0.0415630072309428,398327808.0
0.0651024300784212,0.0549867840896806,0.0437240067083306,0.0444059996845094,0.0439944670907103,0.0442570777309888,0.0442416142587171,0.0454687398841835,0.0450850646919932,399376384.0
0.063891050414758,0.0525117879008631,0.0427085415998432,0.0430119871617241,0.0433126442785781,0.0439072080737825,0.0440506504806034,0.0448030194725025,0.0443046016607148,400424960.0
0.0645528682552362,0.0518045364516665,0.0433471907665,0.0436957392603598,0.0444585725990792,0.0455456477049229,0.045909571366119,0.0464374422324413,0.0459755751298597,401473536.0
0.0618667427938473,0.0508529085019076,0.0413631590450637,0.0412617226943593,0.0418904539360533,0.0425261942865072,0.0425430475257871,0.0433001946306583,0.0430808839850987,402522112.0
0.0661506751796251,0.0547569257815104,0.046025301255029,0.0461498710267355,0.0459470210678343,0.0462225756705611,0.0464832696359871,0.0478084599423585,0.0474591194417757,403570688.0
0.0615640238980772,0.0514870627621522,0.0412105763888565,0.0415346821274663,0.0413558437529685,0.0414142965853616,0.0412975469252227,0.0430442686104862,0.0427455368800303,404619264.0
0.0637438312699557,0.0505536183168346,0.0409268194156988,0.0411187845034552,0.0408541239352763,0.0410395052075586,0.0412066873918353,0.0425811090928359,0.0422204596630404,405667840.0
0.0664604835475564,0.0495761140907731,0.0411023039975813,0.0410820407203412,0.0409720901177197,0.0413880204677681,0.0415261647110372,0.0425009940496109,0.0418668377067481,406716416.0
0.0703821633142769,0.0484194174272282,0.0400749737699355,0.0401971104260075,0.0401975357793703,0.0405533856660177,0.0405556745084717,0.0416777612979721,0.0411638667268472,407764992.0
0.0795266928217083,0.0457503709873787,0.0408038308063907,0.0403983139751249,0.0410888303946919,0.0420369740083838,0.0420995112137294,0.0441245210526144,0.04431663888608,408813568.0
0.0842712783287599,0.0469784935902174,0.0413899867405376,0.0415445916979458,0.0413850786602232,0.0421960806228232,0.0421120403148877,0.0441572366832571,0.0442035089577962,409862144.0
0.0919841286277092,0.0516746944730786,0.0447697918201427,0.0460526373549772,0.0454878219622241,0.0460542796988045,0.046009590374338,0.0476273036837019,0.0471141488922501,410910720.0
0.1049904702472347,0.0488510936024441,0.0433689886373748,0.0437996531061566,0.044231918139153,0.0457167319426315,0.0462737835431632,0.0470787360936123,0.0462490022963714,411959296.0
0.1061818874561616,0.0527902666242248,0.0463254102340573,0.047730276089521,0.048048418230262,0.048135200116504,0.0489222857845096,0.0501720420852163,0.0491420776042556,413007872.0
0.105394980643383,0.0530568925545278,0.0468625717248138,0.0474454898891904,0.0475457218619419,0.0476252443956676,0.0483604224270715,0.0495384577579726,0.0490738321291017,414056448.0
0.0864773647656994,0.0506156499438317,0.0450241767061559,0.0448539195834625,0.0448023109303033,0.0446408804440171,0.0452896953496403,0.0466277478221768,0.0465205153548025,415105024.0
0.107180488937644,0.052297435837628,0.0475473225212498,0.0482360522388929,0.0481241620414513,0.0479518828880623,0.0487755705104801,0.04978623939473,0.0496059167247664,416153600.0
0.1063433539537329,0.0493049845783122,0.0453023243743381,0.0451174651801344,0.0460446539935001,0.0463891542500175,0.0470441272699104,0.0477381160006849,0.0474623979559367,417202176.0
0.0970876937939593,0.0497373883022967,0.0433865712979535,0.0435718024879572,0.0437723988501493,0.0438450421664077,0.0444135028046005,0.0450518670253916,0.045032414492509,418250752.0
0.0914520423031781,0.05407921692203,0.0451823548425783,0.0464427502259551,0.0463571638717385,0.0459650063650289,0.0461020038983043,0.0472583406951508,0.0470053213072524,419299328.0
0.0942495328891741,0.0527509660545513,0.0447177477652604,0.0455088854484229,0.0451371454126701,0.0449343890764553,0.0455727659891454,0.0464062024546901,0.0455090084290854,420347904.0
0.0848186208659642,0.0478828691454492,0.0416146721926716,0.041067630830033,0.0411978107157878,0.0409976359863201,0.0415216688429518,0.0420736467785258,0.0413114809054311,421396480.0
0.0821692667332407,0.0486892309294026,0.0428709751112951,0.0424375090910113,0.0424109103264178,0.0423948822746236,0.0429041983741126,0.0441786787632415,0.0432262555041996,422445056.0
0.0897701952321885,0.0491759067528387,0.0448324191442973,0.0435237718827087,0.0434566848964375,0.042726964793084,0.0431441572585504,0.0454422790171359,0.0443693075467689,423493632.0
0.0870712833336769,0.0468770227458546,0.0424882245745185,0.041726806298224,0.0417560488477787,0.0417981562721122,0.042375504090329,0.0444614941061364,0.0436930084670356,424542208.0
0.0801552788283317,0.0472368280900751,0.0425087286872626,0.0421566335038978,0.0421099942423622,0.0422149619811469,0.0426842118868927,0.0441020232528859,0.0436071840149547,425590784.0
0.0907466538680537,0.0499744424379485,0.0465590822867036,0.0470213557370821,0.0469216005999704,0.046793465631887,0.0477982757275154,0.0484943645492401,0.0481890185287786,426639360.0
0.0905874472326508,0.0473898057717391,0.0453783748384058,0.0452781004254181,0.045262082020385,0.0461934884725435,0.047169338801744,0.0473472734190626,0.0466521608884728,427687936.0
0.0855444682869549,0.0510888083318028,0.0473051010487347,0.0477581164511123,0.0479051333417211,0.0480893145173004,0.0488497539804589,0.0498211717803082,0.0493583736596304,428736512.0
0.0847161903099832,0.0493364847470896,0.0450435604362621,0.0451319138840873,0.0451689256603377,0.0454076548501457,0.0458635613047188,0.0467017124692003,0.0463390174149373,429785088.0
0.0820024631478695,0.0465292740250416,0.0411848215117521,0.0410021373697141,0.0411022680935689,0.0412088623933298,0.0415124110739978,0.0423113042165537,0.0424330872862984,430833664.0
0.0808863427270605,0.0442042702627573,0.0393665364809069,0.0392118588868786,0.0388241877375755,0.0386606729920855,0.0392993632635251,0.0402101301426539,0.0401284976586425,431882240.0
0.0846161736065722,0.0442410734391407,0.0396412986729161,0.0395423643680418,0.039313015600975,0.0391533139793153,0.0396320847760029,0.040371758156759,0.0402774653725188,432930816.0
0.0864862671998429,0.0461610904383756,0.0410638266907938,0.0413785699949664,0.0409483914628305,0.0406292987837431,0.0411924472992811,0.0425254969118746,0.0416858788277884,433979392.0
0.0821536380304539,0.0485942128324557,0.0431419947051409,0.0448486251853904,0.0443530997909445,0.0442849180586157,0.0448679130050139,0.0458449035047845,0.0449008418096194,435027968.0
0.0766368979341608,0.0498242186021828,0.0439622812372149,0.0458777400713662,0.0455023228514859,0.0452710989359526,0.0459402402625777,0.0471294942825712,0.0461612622178141,436076544.0
0.086346597677808,0.0501694657659542,0.0440546013614386,0.045955214791571,0.045761603459153,0.0456848779441668,0.0461157883398879,0.0469983653887946,0.0463889995086463,437125120.0
0.0895896187456155,0.0524509501087671,0.0463776700298413,0.047842912446993,0.047844586692469,0.0474111717999852,0.0484547478553229,0.0497389093868354,0.0493869767272607,438173696.0
0.0808017964676869,0.0472449096107485,0.04156265594564,0.0422178730723944,0.0422398027888023,0.0422013169557291,0.0426877352146592,0.0438255981024314,0.0434986345809765,439222272.0
0.0845293422796255,0.0480925941002369,0.0422351425538565,0.0431264210670037,0.0432562413121801,0.0431041526809552,0.0435442340894682,0.0445933498648906,0.0440959852358732,440270848.0
0.0854594158757689,0.0470543306833505,0.0411707847391617,0.0419289684011957,0.0417837907774021,0.0418475379802395,0.0425292147956362,0.0439068175955665,0.0433500835756974,441319424.0
0.0829352275842906,0.0455736251804232,0.0405131995218521,0.0413188575811396,0.0417329313806081,0.042623693012079,0.043246137289309,0.0441247459552711,0.043415856458769,442368000.0
0.0807214074489713,0.0456075125502049,0.0404033962407472,0.0409857544604544,0.0413173687930595,0.0418376409823101,0.0423105630716202,0.0432987218748542,0.0423505198697377,443416576.0
0.0822767611919462,0.0464371040993183,0.0405115319301069,0.041236902937472,0.0412486898390298,0.0413738270011743,0.041667698494619,0.0426381493931518,0.0419272205104494,444465152.0
0.083113267847827,0.0458032232042774,0.0401167302334994,0.041143489711076,0.0407673360152962,0.0407433828665415,0.0409074847509592,0.0419100002857797,0.0413747104937863,445513728.0
0.0836995392188086,0.0482988881079666,0.0430555637431487,0.0440079018883854,0.0436488155893446,0.0432974129147132,0.0436996730471714,0.0446553249613817,0.0437254389343178,446562304.0
0.0858973487786776,0.0507164617135282,0.0462723148739509,0.0477512110229805,0.0470625585254014,0.0467071566346684,0.0468220294666818,0.0478878999479798,0.0473040102778631,447610880.0
0.0779322609092953,0.0477423640466806,0.0416350605774011,0.0426935089854635,0.0425585086611897,0.0423792784841556,0.0422471963441635,0.0437465780590071,0.0433985620170214,448659456.0
0.0809847377134443,0.0463206437665758,0.0403417357647461,0.0418473362042624,0.0415669375642135,0.0411802939043292,0.0414230011689794,0.0426423952536828,0.0425176821365643,449708032.0
0.0819649603164732,0.0438141508618264,0.0391656164747497,0.0400069426305154,0.0394152381263173,0.0396091266952877,0.0401359819018906,0.0410483084895733,0.040540282414093,450756608.0
0.0770824244219332,0.045948284800811,0.0412749650290618,0.0420797223005224,0.0419746067743498,0.041805131335205,0.0427009604942831,0.0437707182158292,0.0432296100933027,451805184.0
0.0812457310953869,0.044379565460465,0.0400254243220394,0.0407657314913237,0.0409389728864529,0.0407490795349807,0.0407256610727326,0.0422063315356403,0.041223000917766,452853760.0
0.0808544361491568,0.043711097708832,0.0390853565735372,0.0398530973532181,0.0403341871778417,0.0402151918905839,0.0405822850781687,0.0417299454135015,0.0412649531831013,453902336.0
0.0832104895959082,0.047987346436327,0.0427580317756906,0.0438098988701095,0.044391000508281,0.044165921161466,0.044953611121476,0.0457998196146048,0.0453217113847368,454950912.0
0.0811831908648104,0.0474823140033807,0.0426069512169249,0.0444191790754193,0.0444950134749275,0.044443970893767,0.0447414258499445,0.0456812017838734,0.0450505600539263,455999488.0
0.0803727411838814,0.047193768641786,0.0424838706453982,0.0441381122735437,0.044234196156018,0.0444206401581299,0.0450398475865275,0.0458436091085561,0.0453135122193602,457048064.0
0.0744173553393505,0.0457807608055255,0.0413503445486398,0.0427455684079376,0.0427902519999707,0.042736120143271,0.0431892481167987,0.0440744666675869,0.043593936256255,458096640.0
0.0739251388513158,0.0446081876807998,0.0400168701907084,0.0415883830703123,0.0413680873959642,0.0413149183584931,0.0417572586099244,0.0424451745261819,0.0422154854196733,459145216.0
0.072805360625342,0.0480650033828412,0.0431406252036534,0.0450274787354878,0.0444932978674462,0.0451986248589397,0.0457576620509195,0.0467049624378518,0.046104515118322,460193792.0
0.0671914074173348,0.0444241670904951,0.0393747489874582,0.0404614764952863,0.0407386509738708,0.0409753387320459,0.0412209515983843,0.0424051189598955,0.0421556039516733,461242368.0
0.0682921113248059,0.0453447579412856,0.0416044605883469,0.0425663849216801,0.0428644164483917,0.0430480069244116,0.0430576092359912,0.0449851983128745,0.0444693188550375,462290944.0
0.0663264953432176,0.0465311236217219,0.0431038110510761,0.0439576878151348,0.0440216645142024,0.044925722048889,0.0449261031477397,0.0463030267923453,0.0457471606970976,463339520.0
0.0619824268339918,0.0450557663805583,0.0423559363462654,0.0432412344466175,0.043684576801488,0.0447408290287903,0.0452501009865972,0.0460310077503014,0.0455608888388251,464388096.0
0.0631765220522307,0.0443530104938794,0.0411828795213563,0.0425117807214719,0.0425768034418569,0.0431010403524365,0.0431682513884888,0.0441578655607843,0.0438398830056475,465436672.0
0.0981512488901328,0.0812183145375872,0.0784662497112682,0.0794528932186594,0.0796951570491068,0.0791843671744329,0.0798301645483665,0.0827355101291013,0.0824423413455628,466485248.0
0.0796258919924354,0.0632555006043029,0.0600666432117189,0.0612591963665003,0.0611215416779156,0.0606735827597609,0.0612755354924049,0.0634539637507832,0.0638280855357718,467533824.0
0.068099999104433,0.0520868825711763,0.0490437629836184,0.0499785045363661,0.0498851126278457,0.0495185644464011,0.0498191831848544,0.0518231255830246,0.0518087712049519,468582400.0
0.0648084102444314,0.0478209426153677,0.0448456199475816,0.0461867370743631,0.0458431205821542,0.0455354720868823,0.0462666734229287,0.0476512729138591,0.0474044962286966,469630976.0
0.0620202015276979,0.0451945579374321,0.0418590930108572,0.0428812388846813,0.0426281317657484,0.0422374740500329,0.0427541110252718,0.0439664724722732,0.0437844406098135,470679552.0
0.0604377781568085,0.041544600890303,0.0389244830610526,0.0395320391540496,0.0393036529216296,0.0391741685697971,0.0396196810322691,0.0405245890595132,0.0402359073624018,471728128.0
0.0590819149076002,0.0430600566497566,0.0399201519043332,0.0398990399333222,0.0395942330257657,0.0395742427622049,0.0396600629100049,0.040897200896224,0.0410605820648374,472776704.0
0.062516616228176,0.0490262823964715,0.0464489798620882,0.0461838356749407,0.0453986804880978,0.0454603413152083,0.0455168989901167,0.0470544803360505,0.046631224584207,473825280.0
0.0595386203095082,0.0471706846190273,0.0452529808320374,0.0451625976510937,0.0448285033900678,0.0445648235284976,0.0449715806844046,0.0470346023996374,0.0462148544101044,474873856.0
0.059742913939792,0.0435522538340478,0.0419922164548322,0.0411855308238712,0.0408072560081452,0.0405048145454968,0.040813097298255,0.0426026376763831,0.0419376166864298,475922432.0
0.0565583358447939,0.0407736955541565,0.0398505828762493,0.0386145743491275,0.0385070673649296,0.038246153598122,0.0382646590173793,0.0397363593270307,0.0392691162578295,476971008.0
0.0567015738656714,0.0411420251408315,0.0397908657533149,0.0390635782362035,0.0389060549201957,0.0384870407755634,0.0385223947316682,0.0397402750993731,0.0393549373920773,478019584.0
0.0577707417990065,0.0438718335320103,0.0427327886095752,0.0424003776848818,0.0423171158761974,0.0431465810922513,0.0438302878216045,0.0448525079858781,0.0440060804871725,479068160.0
0.0572966400874304,0.0437040396774583,0.0422255035425777,0.0420826053589833,0.0420285133585927,0.0421641155524914,0.0425989763774045,0.043929750908041,0.0433467706336581,480116736.0
0.0568393165415846,0.0435895860565092,0.0413245825064954,0.0415110520258671,0.0417971241258381,0.0420333660862775,0.0425518725980106,0.043838085079503,0.0431119597352546,481165312.0
0.0545026880774062,0.0407324832117749,0.0386810361391691,0.0390460904307726,0.0387886372845768,0.03902593961467,0.0389402030492217,0.0404755405308365,0.0397174331743022,482213888.0
0.0536769552664538,0.0394838148820495,0.0371354214373423,0.0374565088931502,0.0377934231182634,0.0379740593885861,0.0376039951336577,0.0390231314659893,0.0387264346429954,483262464.0
0.0623377151110062,0.0477879063272523,0.0456961035491622,0.0469155945720166,0.0470053195367604,0.0484053398447971,0.0479824684208728,0.0502034911692529,0.0493681731496875,484311040.0
0.0596280805427972,0.0459402677160524,0.043112571153124,0.0436454303980812,0.0442808948164358,0.044006374616312,0.0441700979891467,0.0457439293056919,0.0450369661139758,485359616.0
0.0574034508148404,0.0437391562631737,0.0405260523721972,0.0407654158980123,0.0414549153151698,0.0414708074872131,0.0414553385140025,0.0427725678727127,0.0418357263052121,486408192.0
0.0584084587087021,0.0457636720623081,0.0430665488325257,0.0438298042968149,0.0442377181650493,0.0439199639829215,0.0441339829892676,0.0455065942578065,0.0449243658554383,487456768.0
0.0567903281147174,0.0436161536318811,0.0401552723240206,0.0404693251527962,0.0407225602269815,0.0407246603802947,0.0408265308455011,0.0421214911725395,0.0415629141664419,488505344.0
0.0575711142716254,0.0420336128941551,0.0384749748503838,0.0389387081403343,0.0393311940580927,0.0390850226946725,0.0392899893678913,0.0403316778881487,0.0398653481471495,489553920.0
0.0561791887729091,0.0430881437744386,0.0389100954282121,0.0395184287348791,0.0398185812160533,0.0396030338291353,0.0397521969158296,0.0407587780526845,0.0400878431433417,490602496.0
0.0564789309277496,0.0461473791343811,0.040638789924375,0.0410985582281849,0.0410355180613776,0.0407970835359904,0.0411745796093764,0.0424827377732379,0.0417508249250043,491651072.0
0.0536769806928615,0.0454750261477054,0.0366837551903683,0.0365897365266929,0.0368943698760161,0.0367579864756272,0.0368895382677228,0.037889363404899,0.0372012718154484,492699648.0
0.0588580533657064,0.0637730758275301,0.041117974654434,0.04196319842611,0.0423178859083001,0.0421827581920229,0.0422258005040243,0.0442632707639481,0.0432735055006292,493748224.0
0.0579847309635872,0.0736045179707661,0.0402361960637558,0.0409826865507873,0.0412031598403128,0.0412623229075472,0.0416418835767783,0.0430398029677046,0.0420436657625807,494796800.0
0.0546053698235151,0.0741299210957117,0.0367092595213645,0.0362394063777581,0.0372175965465144,0.0374578562850256,0.0374212432776231,0.0384434147473162,0.037946590391714,495845376.0
0.0557869530257283,0.0733628555621418,0.0374135148134824,0.0371609899703092,0.0374906165528811,0.0377535945412764,0.0377040607916483,0.0389354239551219,0.0384308850307855,496893952.0
0.0575903806356935,0.0804956584913389,0.0390526352627573,0.0389389270694765,0.0396550442093867,0.040120648902518,0.040040002673227,0.0413715639783935,0.0409010632852511,497942528.0
0.056115778325416,0.0773715205362864,0.0382022745064644,0.0384822835103527,0.039084896212531,0.0391418723075898,0.0392043206390531,0.0401551884449519,0.0395240310092665,498991104.0
0.0562071512333638,0.0748686071421418,0.03820174369473,0.0385752996840007,0.0388582012383703,0.0389144184842363,0.038619897678335,0.0403409885633487,0.039709313375746,500039680.0
0.058671718969548,0.082175695706691,0.0401307893706298,0.0406333900261882,0.0410138330771805,0.0410331500150091,0.0408570782168902,0.0425253038490066,0.0416943927173787,501088256.0
0.0575346008611739,0.0733646272665687,0.0381906065053212,0.0384225278729678,0.0391225851781309,0.0390292114306155,0.0389251307062405,0.0404231163305167,0.0396906515988197,502136832.0
0.0555495243853837,0.0778339378062103,0.037255439669215,0.03771129583987,0.0378802250925272,0.0380028303110928,0.0375706762280115,0.0397943587324084,0.0391168783621234,503185408.0
0.0617323963138714,0.0857629414410995,0.0429620350451883,0.0436566749496877,0.0442617246808394,0.0444393029135629,0.0441107463193957,0.0459750198434323,0.0456769356139621,504233984.0
0.0596609356896705,0.0818503169224464,0.0427145128474442,0.0433532585344523,0.044059949457734,0.0438396624139033,0.0436040243185075,0.0457465470140442,0.0453331545744399,505282560.0
0.0642839902588042,0.0808230697118144,0.0461500039957865,0.0472161597083911,0.0477879021764244,0.0477284319157939,0.0474691561448828,0.0495113697054616,0.0489781387524833,506331136.0
0.0705603328321533,0.077241956393068,0.0523256237935475,0.0526377975230865,0.0533160982877237,0.0531890809265544,0.0537056151324637,0.0570040328503962,0.0561012383737678,507379712.0
0.064835366083888,0.0654782034209097,0.0458165289526905,0.0458388220163907,0.0465508665070048,0.0467607680572951,0.0471365513053599,0.049553253784841,0.0491366582084951,508428288.0
0.0655633826919932,0.0633951712275904,0.0464899294856054,0.0463968759225172,0.0473907945267911,0.0470273999429684,0.0476351355089278,0.0500842468366353,0.0491476529324679,509476864.0
0.0642327787910172,0.0573792712701043,0.0424686175228587,0.0432268316768786,0.0439050934072611,0.0436998150277605,0.043795562017636,0.0453744132779701,0.0449625507486178,510525440.0
0.065996198477063,0.0552486662721971,0.042490066421103,0.0426448942583392,0.0431128736017285,0.0428362223768467,0.0430217881891511,0.0445227014254859,0.0441240422672189,511574016.0
0.0671719305821823,0.0534121634888817,0.0416214286446926,0.0410085984250699,0.0410259494273929,0.0413600483667966,0.0419224320547472,0.044037821999755,0.0436829801771122,512622592.0
0.0763404812966072,0.0548336439991081,0.0442465565681634,0.0432144828478889,0.0432980273708238,0.042863978899127,0.04297632754826,0.0447217669892145,0.0448638530509212,513671168.0
0.0917943975108009,0.0627531525325817,0.0522568497598259,0.0514786381443538,0.0524816358856625,0.0519052869114308,0.0523985830743285,0.0546508169078743,0.0536288616278041,514719744.0
0.0870922523626258,0.0526566116428396,0.0443747645139738,0.0434695197353858,0.0439196263637277,0.0435902185009434,0.0439815251926169,0.045458290646668,0.0448308157284194,515768320.0
0.1012274222020591,0.0510083372849236,0.0429899937421105,0.0424823059742698,0.0427112019253836,0.0430858064078546,0.0434827371885173,0.0445895474007704,0.0439845704714026,516816896.0
0.1178595893802386,0.0581700956055526,0.0492604515954862,0.0502626545282725,0.0503502077705197,0.0499457886260378,0.0492421153659518,0.0506309969152499,0.0499265216876848,517865472.0
0.0995636333138814,0.0501944537077846,0.0424108389519159,0.0426784038321437,0.0430515631708767,0.0427214085033351,0.042281163283929,0.0436567305488133,0.0429818678940228,518914048.0
0.0922292346314127,0.0485514850722999,0.0416416803251953,0.0419429220148057,0.0422277431772781,0.041647823103806,0.0417550678296609,0.0433129544785988,0.0427089190257038,519962624.0
0.0937254515566197,0.0489618015193567,0.0415858243530616,0.041580850997971,0.0416983580135619,0.0412702474487526,0.0419349440804979,0.0429415343071704,0.0424960146731359,521011200.0
0.0924112095076723,0.0494414465826563,0.0421266271236352,0.0419753542142145,0.0419792602729457,0.041684111008679,0.0421760582115183,0.043365611402476,0.0427953006270638,522059776.0
0.0861475899139485,0.051297950108936,0.0440013732047286,0.0432174920090552,0.0435761862879821,0.0429448119300778,0.0435850963337187,0.0448302750876963,0.0442236141087169,523108352.0
0.0921002097089807,0.0519373950163973,0.046021924690972,0.0454440176014361,0.0453967758211408,0.0447223543623176,0.0455550573936583,0.0468016943629295,0.0461762845874604,524156928.0
0.0896194349805374,0.0514233863254613,0.0457587173961451,0.0456232458116738,0.0452864434914248,0.0448272704829318,0.0457590401257814,0.0471113457677617,0.0467747450054077,525205504.0
0.0833631789227256,0.0488811026464018,0.0423253870945597,0.0427653636665209,0.0430557115175553,0.0432284619534781,0.0437770202798516,0.0447402402459509,0.0444927048027707,526254080.0
0.086453063316143,0.0472999104832665,0.0406196854731154,0.0409612635091475,0.0409553825009975,0.0407654287231351,0.0412673473379448,0.0424103267341319,0.0422387002080775,527302656.0
0.1153921177123966,0.074663648455096,0.0672872248898303,0.0685560245968665,0.0687718852931814,0.0677266241020155,0.0686819873760856,0.0716450463905663,0.0714864372298169,528351232.0
0.0931313852536172,0.0595072890066865,0.0531137285684722,0.0536193209219855,0.054108590611545,0.0533601943853592,0.0541172392671662,0.0559484692253038,0.0553479462407553,529399808.0
0.0898629871541008,0.0526508880030991,0.04675455754276,0.0469705217743357,0.0475726690037686,0.0469819141776907,0.0475619748237409,0.0492052675206147,0.0485753588151198,530448384.0
0.0883354841437809,0.0481731987184227,0.0423520318680797,0.0424017355424384,0.0429050272277811,0.0425918969438248,0.042624532058968,0.0444097973862629,0.0438449989890685,531496960.0
0.0833579673750635,0.0448480128589242,0.0399757586178081,0.0399827309242,0.0404622453238476,0.0398612623624887,0.040113778226144,0.0423321802397241,0.0416458571272904,532545536.0
0.0786080173841832,0.0457341443420931,0.0407029557852395,0.0411510665114278,0.042267526079511,0.0414895864930195,0.0417726828717027,0.0439326709250445,0.0432618868508842,533594112.0
0.0767898466284929,0.0421073416084788,0.0382736315890375,0.0373131545332846,0.0388285641319033,0.0384828039808294,0.03844404253179,0.0399641572554824,0.0389740994651569,534642688.0
0.0783954216090767,0.0451349009678136,0.0394068374268324,0.0393384018017737,0.0401746189567683,0.0396761801741133,0.0400538297137328,0.041212588132417,0.0404531716594821,535691264.0
0.0853487825914188,0.0497451717458849,0.0412974811609641,0.0416868288553698,0.0422746542082845,0.0415776046316628,0.0421583634684834,0.0435910613988815,0.043621922994143,536739840.0
0.0877270835898301,0.0495608390521349,0.0429514445124097,0.0434658842403165,0.0438646806024819,0.0432213009496929,0.0437288498913423,0.0452208378242938,0.0450560837807686,537788416.0
0.0887525746356438,0.0502917625581891,0.0444524932532522,0.044782685966217,0.0455515953522577,0.0446049321989417,0.0453701294231005,0.0468956683242066,0.0463448770256057,538836992.0
0.0807510127192234,0.0509814586776331,0.0468277731850253,0.0474123484049854,0.0472101536950297,0.0462635686894357,0.0470476306611094,0.048679240254747,0.0481483623341329,539885568.0
0.0845524350586282,0.0481106752672709,0.0432590258277707,0.0435269742535858,0.0438024813960406,0.0430504347334355,0.0432508498248355,0.045054422794872,0.0445828616597059,540934144.0
0.0871304934115582,0.0487313308824557,0.0439345451522495,0.0442212208771362,0.0448612124984668,0.0441741106634363,0.0444414626716025,0.0464916928257015,0.0460672821838559,541982720.0
0.0752814854130831,0.0452462956810721,0.0410242987090659,0.0410756330770082,0.0418219473841392,0.0414231932523362,0.041278413119835,0.0430288515312208,0.0425752082834095,543031296.0
0.0821940747373147,0.0445343032729987,0.0403886201438462,0.0402092175474676,0.0403398583026033,0.0403969674737509,0.0402006984665604,0.042511663179732,0.0417470362965986,544079872.0
0.0809968000885269,0.0452938955402554,0.0413008996574658,0.0417154573793665,0.0412407466367533,0.0416358176336316,0.0420466360159025,0.0424426397140506,0.0420933006795607,545128448.0
0.0742039400456558,0.0413910215783209,0.0379386671497711,0.0369283982066042,0.0372746244617129,0.0374694311850084,0.0374159625027232,0.0382345176217795,0.0377868513808827,546177024.0
0.0752777913271491,0.0443571726822898,0.0409431260384265,0.0402135670407477,0.0408597603712392,0.0405218970891243,0.0405765230881001,0.0415211267261624,0.0413867322378446,547225600.0
0.0709169437020572,0.0415689719390891,0.0393495684642167,0.0383515529445739,0.0393595330553209,0.0391036568639877,0.0395658956431759,0.0403070851906597,0.0400182033714199,548274176.0
0.0691244753464833,0.0427404529190074,0.0395029733965084,0.0393714040573403,0.0404154103317337,0.0401355046062768,0.0407208823394483,0.0419067829720407,0.041427999120779,549322752.0
0.0679760837189741,0.0442132502216105,0.0415437364523254,0.0420316249159954,0.0427220018614568,0.0422951066508442,0.0426912859445664,0.043433871858926,0.0433314160167312,550371328.0
0.0602481961812767,0.0417954716542365,0.0386104003312509,0.0397439811392616,0.0398940426314491,0.0392406494177654,0.0401024572732971,0.040759580579207,0.0399004210114049,551419904.0
0.065301787136306,0.0438840063144267,0.0409095667661389,0.0416451388976966,0.0414955439520189,0.0410157751668132,0.0415629491300844,0.0429656237347948,0.0422761378973507,552468480.0
0.059564789771194,0.0409819637352973,0.0373942520648817,0.0371412240903573,0.0375950266844187,0.0372497761810142,0.0370910842017065,0.0387152988455706,0.0380330856040012,553517056.0
0.0574606144871089,0.0395386202690377,0.0360672755256583,0.0357148580720522,0.0362426138135867,0.0359097284358897,0.036098364929146,0.037525940499803,0.0368058228440528,554565632.0
0.0582792633248256,0.0399929071991331,0.036495785326525,0.0361590538407612,0.0360893803940751,0.0360667842021663,0.0365163275052042,0.0378827284088236,0.0371037550989511,555614208.0
0.0545308527088605,0.0401712828888836,0.0362183335725289,0.0359597170842313,0.0362698534183968,0.0362737302924731,0.0366423782432541,0.038052498316293,0.0373122923435629,556662784.0
0.0574944174158793,0.0438861765719623,0.0397832782717457,0.0398564898467373,0.0404984217908615,0.0404295126570035,0.0407845219832889,0.0415851096389318,0.0406550135643214,557711360.0
0.0591909199142565,0.0445449106771335,0.0415234033838863,0.0414624214667236,0.0416238854093667,0.0408332229888821,0.0413491665503498,0.0427205299376261,0.0419163631365165,558759936.0
0.061977266479736,0.0488789461741141,0.0460079344399747,0.0468090679743963,0.0461961806944666,0.0443851479011964,0.0449803143332956,0.0457121374725705,0.0453231093518666,559808512.0
0.0602770909464386,0.0455512818043078,0.0426744741592793,0.0428133262445071,0.0428937689031987,0.0418252058634256,0.0423370379751203,0.0431334571301641,0.0426182477291788,560857088.0
0.0585796914893402,0.0442579427781028,0.0415302849011614,0.0417846399421264,0.0419118672890379,0.0412265606378065,0.0415298642488955,0.0425563999146075,0.0418716701922995,561905664.0
0.0607994388738281,0.0461855345429143,0.0421311239996052,0.0425633729932094,0.0428257085523463,0.0419302947895997,0.0420962703363417,0.0435324192359969,0.0428976768284133,562954240.0
0.0544687753517928,0.0430400185764412,0.0394553495247411,0.0404432126103532,0.0405670136283564,0.0416949424931046,0.0430981005050896,0.0454788111306689,0.0459259216501857,564002816.0
0.0549183777520806,0.0424410160869648,0.0393119337806725,0.0398224745302742,0.0399653106963002,0.0402911061440227,0.0413218070973037,0.0430717568922768,0.043112839982636,565051392.0
0.0564935817842558,0.0428491169706131,0.0399753709708463,0.0402460212066444,0.0406078778224867,0.0403726016180871,0.041454484930092,0.0429562715852623,0.0426656340438759,566099968.0
0.0580512646349705,0.0447494690366161,0.0422817132162457,0.0427887831903831,0.0431018084296425,0.0427740714051901,0.0433081100982695,0.045000909550208,0.0447142607161718,567148544.0
0.0658677177385706,0.0528382903460449,0.0498217846595945,0.0506589757788844,0.0511652018879274,0.0496922626395314,0.050853290190412,0.0524151635831684,0.0522765740101197,568197120.0
0.0588238422699877,0.0467956300141307,0.043560837365374,0.0442135022276971,0.044702074118178,0.0436378162006184,0.0443283750514752,0.0458468763861104,0.0455000847252537,569245696.0
0.0592327284131501,0.0466276207597003,0.0431572296506092,0.0437607553449438,0.0443084680476391,0.0434736592521093,0.0439669109334829,0.0454701765792094,0.0447399988607729,570294272.0
0.0588064407216535,0.0444253434256188,0.0405693382415138,0.0412064777983807,0.0416040566284757,0.0409304751927565,0.0413585152203978,0.0424816395797591,0.0426858328201455,571342848.0
0.0998836042934172,0.085955249742442,0.0816729977922122,0.0831816786117148,0.0844684167066863,0.0834511868146514,0.0852072534946173,0.0872916100401809,0.0878074299503406,572391424.0
0.0786508132990952,0.0658694629747537,0.0621094394572814,0.0631716397199427,0.0637545715202713,0.0627119380726146,0.0636991727097615,0.0653337689975465,0.065490460952572,573440000.0
0.0671804527430114,0.052697206530912,0.0490203904036799,0.0493662132220166,0.0498566636408281,0.0490565014875793,0.0496077397338442,0.0510249232371431,0.0506208888244887,574488576.0
0.0614100181802301,0.0476758622844732,0.0441644989909787,0.0443200766243883,0.0446981829387402,0.0441019373882245,0.0444245771255042,0.0460216357121756,0.045459006679667,575537152.0
0.0617541321239962,0.0481679212907809,0.0439490385831425,0.0447633806217883,0.0453985633692371,0.0445591689521288,0.0448887806726468,0.0462807077323342,0.0458162542197172,576585728.0
0.063226309822107,0.0471627747942933,0.0419052377582107,0.0426524178857194,0.0435153060774617,0.0426130273130642,0.0431892467833048,0.0445355118888092,0.0440147986517878,577634304.0
0.0580042028954151,0.0439006964827541,0.0383265476793306,0.0383862578210526,0.0391478259673025,0.038529236648833,0.0385598152029755,0.0401514031776523,0.0397065329306588,578682880.0
0.0571753432120145,0.0462762107682706,0.04035289269538,0.0401681729076948,0.0405456153954221,0.039676042663234,0.0400392964059234,0.0416461438332366,0.0411454127606384,579731456.0
0.0539751804006725,0.0485245394325495,0.0408012012980941,0.0393981967329306,0.0401070895743942,0.0402104381557194,0.0414681747344196,0.0423744462626361,0.0416591328321214,580780032.0
0.056044552779825,0.0563394219982743,0.044451996825266,0.041733423072066,0.042649682385354,0.0421557059554203,0.0430477399273246,0.0439120676466416,0.0437353575944063,581828608.0
0.0548828934911049,0.0619364686960041,0.0443568733295441,0.0406707552313636,0.0414234864327454,0.0410953166915945,0.0417928708664342,0.0426090898041223,0.0424384617417632,582877184.0
0.060240087175526,0.0932095762667089,0.0438656686226844,0.0410365792483007,0.0411832974658977,0.0407809430278326,0.0415414242978773,0.0425697815628992,0.0434132475957065,583925760.0
0.0572988824368306,0.0994525050906851,0.0422296147038697,0.040168884886797,0.0409044162087922,0.0407355037290347,0.0414484388647417,0.0419278605387681,0.0421210376821353,584974336.0
0.0559090983778629,0.0932236361398554,0.0416692604864715,0.0402845999814548,0.0408824544724466,0.0408989461490756,0.0417738847195078,0.0420645519398685,0.0419727060150302,586022912.0
0.055625100280364,0.0829060585744309,0.0446319895607768,0.043037094112112,0.0434217365620852,0.0438412972901883,0.0452440768360579,0.0473008419972179,0.0474557121818858,587071488.0
0.0591342023737826,0.0825682610992157,0.044727164264646,0.0436069443503389,0.0439641431986451,0.0439689022111208,0.0448744602441531,0.0466025883158801,0.0465228049817481,588120064.0
0.0532558254513938,0.0832793876888137,0.0411857957671716,0.0398041736175303,0.0404117048292934,0.0401662221455231,0.0408236984133592,0.0421584919939815,0.0417998160602052,589168640.0
0.0540750711964467,0.080095239746659,0.0414717362587965,0.0409731389875056,0.0418594002976804,0.0416418857079572,0.0422866122782166,0.0434206892227321,0.0431242560685375,590217216.0
0.0562202155494143,0.0871683549225772,0.0432531431945818,0.0437651076314271,0.0442713298030092,0.0439997382065567,0.0444147792637316,0.0453554960178926,0.0454056921273816,591265792.0
0.0548427630167926,0.0821243656844121,0.041422246427966,0.0418143060504108,0.0423002682689525,0.0416529472719089,0.042017619171737,0.0427032024705208,0.043004614619928,592314368.0
0.0531962608894569,0.0759495674654952,0.0400168050237659,0.0401252905129745,0.0410746667565751,0.0408398823713489,0.0416404060319057,0.0420945838612217,0.0422019797109153,593362944.0
0.0532057556311717,0.0785288415394778,0.0384531548325301,0.0390665748268045,0.0396331639976227,0.0391030338543269,0.0398957661934192,0.0404583640655824,0.0403305919241202,594411520.0
0.0507091754575784,0.0691617827635285,0.0367471224667668,0.0380522586926657,0.0381369468763929,0.0376001796194718,0.0378748275164512,0.0385211378465567,0.0384214908516055,595460096.0
0.0545953356425074,0.0820049209406612,0.0409418038577854,0.0418565076105216,0.0423522716857722,0.041590007695993,0.0422423884185029,0.043130740902348,0.0429449852871718,596508672.0
0.0544677168478621,0.0784437737370847,0.0387762911394744,0.0395935638006736,0.0394734355855847,0.0391373926418226,0.0393905635879374,0.0410362055557586,0.0400026025408417,597557248.0
0.0548401780600375,0.0700290690613447,0.0390747047849252,0.0402780889598632,0.0403252051794958,0.0398037710049351,0.0400988457702565,0.0416780198940444,0.0411471759048059,598605824.0
0.0553406871942195,0.0750043226158946,0.0390567615572489,0.0404369797124517,0.0407431998115992,0.0399501536418298,0.0404486245464765,0.0420463053052032,0.0421922149641789,599654400.0
0.0522145714654283,0.0768687716561719,0.0373209148617524,0.0379876421547955,0.0385123443237054,0.0378161868268896,0.038464160588954,0.0394533744784396,0.0391397112301725,600702976.0
0.0509164748735108,0.0693528200903616,0.0369579248116383,0.0373505708653243,0.0381222119744175,0.0383916187194312,0.0392960505324473,0.039684536995103,0.0394627977754542,601751552.0
0.0521548542204935,0.0756217239160876,0.0382391091429178,0.0390591687003032,0.0398777972070154,0.0398909983737927,0.040053269348436,0.0407431047119746,0.0414751192850802,602800128.0
0.0478634183766165,0.0693275703916718,0.0348172275346012,0.0352538651992507,0.0361860947265116,0.0360797631345024,0.0359897718240287,0.0366128662456099,0.0367326877227889,603848704.0
0.0549155725867409,0.0768638289933288,0.0404617308637247,0.0421373646343562,0.0430383884138806,0.0425526195566768,0.041949620118214,0.0435566221291335,0.0436321716363959,604897280.0
0.0529003288016149,0.0752099659028094,0.0381383042316012,0.039078009669225,0.0396517895523182,0.0393203177204188,0.0390031959963208,0.0405469978657618,0.0403307841894891,605945856.0
0.0535301414959345,0.0711913695426008,0.040452219708779,0.0418013713231884,0.0422483928682144,0.0415091894890097,0.0412853540903511,0.0420454868330188,0.0420055732964409,606994432.0
0.0542362368520455,0.0754616293058405,0.0403870009700549,0.0414577725763719,0.0423071656466392,0.0418205283743753,0.0419178565058202,0.0427183498270127,0.0428775422691768,608043008.0
0.057848811095772,0.0754413621001248,0.0423867851903087,0.0432189276186426,0.0439850786745979,0.0430952992371029,0.0434776003019556,0.044605839467387,0.0444116007745,609091584.0
0.052922131466775,0.0730845377531053,0.0377846025134149,0.0386756910814742,0.0396901567489124,0.0386313503648492,0.0391256501206032,0.0401056499363683,0.0398682324319944,610140160.0
0.0507936989753985,0.0709011279387474,0.0369339585406096,0.0376618891424884,0.0385231083735931,0.0376197810304985,0.0382144688282545,0.039896488988484,0.0395357686147027,611188736.0
0.0493364236250293,0.0656164225361347,0.035514526074256,0.0354474790129537,0.0367446284048312,0.0357166623241119,0.036155686463621,0.0374858066708271,0.0369639100067284,612237312.0
0.0503884244210904,0.0681967815469503,0.0360688418175406,0.0360930230336127,0.0372199603941317,0.0364087774190511,0.0366709924914969,0.0380348481372209,0.0376807414706779,613285888.0
0.0504497209314199,0.0642098582392334,0.0377742964787099,0.0382431002267567,0.0390542187554774,0.0381226535306973,0.0384529542018241,0.0397339515455172,0.0395515542833125,614334464.0
0.0497975253375218,0.0628487385365068,0.0375635409734057,0.0379045532051904,0.0387162119529216,0.0378687305086157,0.0382268490189942,0.0391274828497372,0.03912103643557,615383040.0
0.0522439897463642,0.0625910419748574,0.0379190729002856,0.0382831059845379,0.0390113014917358,0.0378475784179221,0.0381483578083233,0.0388281302543382,0.0393700194634028,616431616.0
0.0552754145317237,0.062623472686924,0.0400456518402051,0.0407471824661935,0.0414071278741351,0.0401035304574494,0.0408995390384056,0.042179153953587,0.0430181382734094,617480192.0
0.0540516620602687,0.0605611306559629,0.0403822321678375,0.0413725664951426,0.0423015491152997,0.0411264588787319,0.0415930792912174,0.0432244565807754,0.0436283975163356,618528768.0
0.0559221553666631,0.060045521191338,0.0421781072509872,0.0430262009669354,0.0444000896555778,0.0432079206086278,0.0437332116178834,0.0446521317821231,0.0452610343356557,619577344.0
0.0562976082346459,0.0594830398666755,0.0429557886964374,0.0438605451518799,0.0453472813836036,0.0438493189800322,0.0442055288757961,0.045540825196181,0.046133360622308,620625920.0
0.0505953321944485,0.0539374629610725,0.0381360086175945,0.038635433536495,0.0396617858792989,0.0386844462448626,0.0390603622449478,0.0400657843391469,0.0405399048616396,621674496.0
0.0495226757025127,0.0508168218013618,0.0381692067967428,0.0387769345550364,0.0393725197357758,0.0385511144396796,0.0389455801821271,0.0397853275557543,0.0401018985504859,622723072.0
0.0502773356336059,0.0481826285509752,0.0381479737006909,0.0387197697713288,0.0398276807538084,0.0395397077946431,0.0400839626330395,0.0405245452086222,0.0409160785821553,623771648.0
0.0499321623095721,0.0490792577459656,0.0382780054878834,0.0392824989832596,0.0402206362123991,0.0398250995054129,0.0400916129121313,0.0409679986019974,0.0418178461714325,624820224.0
0.0530544161026105,0.0515770240373533,0.0413350329881729,0.0429872768509962,0.0428854726670039,0.0430337428040446,0.0441000394408469,0.045179289553565,0.046129920717266,625868800.0
0.0507758341344408,0.0478211156401595,0.0384349663349897,0.0386903011495161,0.0388184961139089,0.0385340272877187,0.0394589774253251,0.0407454933842034,0.0408961946200265,626917376.0
0.0504027738974596,0.0458732656823377,0.037216741059865,0.0369855661538386,0.0373080479084912,0.036888683562158,0.0373629063339174,0.0385964477370188,0.038524224705047,627965952.0
0.0504340410136235,0.0440160576098551,0.0376226806216664,0.0359998518897664,0.03636588315067,0.0361520510041109,0.0363243740037649,0.0376159847681723,0.0373963989796969,629014528.0
0.0519454289179569,0.0446549681868846,0.0395770472076151,0.0374502142108267,0.0383723218485579,0.0384480623465474,0.0390594935037478,0.0397575311812262,0.0396181855590508,630063104.0
0.0522588694444063,0.045221019066706,0.0400432249797688,0.0384233935344609,0.0393972018979422,0.039562396981403,0.040660731400936,0.0408457126693179,0.0405987030015074,631111680.0
0.0529980369831503,0.0436179877705051,0.0391728828794412,0.0367518256688312,0.0379387063097174,0.0377458018700702,0.0386691856661881,0.039319104526254,0.0391652795546095,632160256.0
0.0536964130116194,0.043888174811337,0.0385770121190275,0.036709681306491,0.037686617911419,0.0375540788044742,0.0378019483526272,0.0382746397573811,0.0384553925629874,633208832.0
0.0546885842687234,0.0420996308671104,0.0371554658548695,0.0355211012831378,0.0368299809548063,0.0361196552748586,0.0367252905736229,0.0371470309356382,0.037181235548676,634257408.0
0.0712509808245472,0.0587155364625984,0.0527268991240194,0.0510747861500108,0.0523703931496939,0.0509748461363268,0.0505267048661838,0.0516492131878699,0.0512695385499899,635305984.0
0.0869989311845686,0.0565760038879182,0.048976729083475,0.04742248637654,0.0489455282055537,0.0478355885802483,0.04787011455918,0.0484058989102525,0.0494656319908352,636354560.0
0.0825946214870406,0.0478032108439339,0.0421649079861325,0.0408172733246168,0.0423248711657126,0.041367756265341,0.0414652918101581,0.0419448121396145,0.0422133160378561,637403136.0
0.0850637385286784,0.0451212184525198,0.0404378665656885,0.0395980130463282,0.0409160965895453,0.0407379186093503,0.041546008578004,0.0420130170388738,0.0416882014645152,638451712.0
0.0857203555125939,0.0435016469109389,0.0382077659503142,0.0371615396603663,0.0382229705262084,0.0378153543144312,0.0382606811032004,0.0388571776203175,0.0387483842111136,639500288.0
0.0839170379946106,0.0439301550859378,0.0384026469208558,0.0382560488663474,0.0389148286038587,0.0382426546499056,0.0386322799675319,0.0395865257706175,0.0393252338934195,640548864.0
0.0768936208640274,0.0439082574334823,0.0375127793062607,0.0377874577831407,0.037948466393051,0.0377467524997851,0.0379973681446241,0.0388887023491625,0.0386561939352875,641597440.0
0.085439641364154,0.0434445442749601,0.0384324659014185,0.0390037027394364,0.0393069682283686,0.039715203865988,0.0406154633400999,0.0409784737012269,0.0409120452520313,642646016.0
0.0879947190919204,0.0445985459781458,0.0396899199289301,0.0399832161712442,0.0411728787056349,0.0407532395048056,0.0415815420865099,0.0420836159478367,0.0424892222939462,643694592.0
0.0833464200515887,0.0429008789855624,0.0377541366121281,0.0385270525985853,0.0393615671809386,0.038894963320251,0.0392186869143982,0.0401214503442615,0.0400949469982847,644743168.0
0.0819931147108148,0.0395801328370166,0.0341388552959317,0.0338923361760326,0.0352159845365023,0.0350093771051147,0.0347018551185498,0.0357856747108384,0.0354999282970659,645791744.0
0.0797981976275479,0.0390147566919124,0.0353179372636255,0.0351279801061723,0.0362841205066907,0.0366478266333926,0.0374507965572063,0.0380674580284796,0.0375524692989703,646840320.0
0.0762246690096872,0.0387331452282565,0.0341833207650868,0.0339825178648518,0.0350045681628817,0.034881936486333,0.0356121634159179,0.0365854417060237,0.0360313062000928,647888896.0
0.080243922367812,0.0386865949289151,0.0345350360445125,0.0347076853347563,0.0355739895568904,0.0354443425813165,0.0368000666158244,0.0384206431495358,0.0387126507425634,648937472.0
0.0806913709119562,0.0410151588745985,0.0365920907791427,0.0375229201084744,0.0377808196627406,0.0375268631865008,0.0384073474683783,0.0396489908241832,0.0396913477313681,649986048.0
0.0770398619510533,0.041560437298222,0.0372929229853536,0.0378674197378938,0.0385268620293988,0.0380549312228671,0.0385892648835193,0.039443297184686,0.0397725981241545,651034624.0
0.0857160547245443,0.0436950920852043,0.0393354553489876,0.0399856326820048,0.0410309299400276,0.0403003037271256,0.0408362614283566,0.0416151983028551,0.0419308757665793,652083200.0
0.0818896074527949,0.040895618440311,0.0364758835985756,0.0366151268453196,0.0377130999947998,0.0374365661440965,0.0376390879188778,0.0383995505663702,0.038868689456733,653131776.0
0.0825327003714665,0.0440384372778737,0.0402223792798566,0.0413155001983441,0.0426749050510631,0.0415461821555433,0.0417957803773284,0.0426116657750283,0.0430976122216145,654180352.0
0.078401135390859,0.0389984082285564,0.0357016487482809,0.0358429181121486,0.0371701374596708,0.0365153147875933,0.0366628363066613,0.0375768578299122,0.0374702088334043,655228928.0
0.0779191004663016,0.0389272617103656,0.0358403424950253,0.0360446350049325,0.0369471903863724,0.0361381027400329,0.0360673706647604,0.0374839677784957,0.0373819332469443,656277504.0
0.0760669731810344,0.0392043576539556,0.036213935689718,0.0366003476714764,0.0378855129690555,0.0375440569370902,0.0379764197228774,0.0389863643484372,0.0390585983121861,657326080.0
0.0761664521552449,0.0391836662292977,0.0361840246998223,0.036334974722846,0.0371891780749751,0.0365386494323569,0.0368836066602878,0.0380051852979788,0.0376152054381603,658374656.0
0.0807405753362837,0.0402863515764723,0.0373503028791622,0.0372795118176855,0.0385042968668437,0.0379378274492898,0.0382565441965665,0.0388782680888239,0.0386940088576194,659423232.0
0.081458183299932,0.041571669571114,0.0379494644424058,0.0382777876299578,0.0393929322947013,0.0387565866317589,0.0392526628196043,0.0399737239310772,0.0399096643778739,660471808.0
0.0723679411766097,0.0404070505462648,0.0370474472503233,0.0373650982549765,0.0385059523278945,0.0386561639709392,0.0393414710521599,0.0398034375374332,0.0394350773768155,661520384.0
0.0789803737579368,0.0389403012376309,0.0355465922435307,0.0360267463858414,0.0368596834537622,0.0368358045867641,0.037034376937146,0.0378020180495984,0.037275409285055,662568960.0
0.0820874993591796,0.0409588674446583,0.0376315595547449,0.0381406063107395,0.0391233599482594,0.0383941363568881,0.0388692465811943,0.0399712136999968,0.0394425811041526,663617536.0
0.0759002106681113,0.0408959449450492,0.0375411936064606,0.0379933101071786,0.038959268420866,0.0380519935874034,0.0384005604878055,0.0400150958009661,0.0392373208785619,664666112.0
0.0794720121867778,0.0403364554604053,0.0368260600129785,0.0371638322688078,0.0385118368714704,0.0376768712892079,0.0379334221877151,0.0395396752063483,0.0386032576155943,665714688.0
0.0889807861868203,0.045473733572173,0.0418797139306874,0.0422423058408963,0.0444206846728749,0.0432554690636169,0.043362718974426,0.0447560078354701,0.0446774811691186,666763264.0
0.0804127080650956,0.0426519222696661,0.0391041787455484,0.0396371123025053,0.0405403501279566,0.0395939379233604,0.039570464270748,0.0412299397812299,0.0409049224677752,667811840.0
0.0786971076534107,0.0408133309404074,0.0382210557406149,0.0386365602080639,0.0398752230647908,0.0395297497162463,0.0406058144208974,0.0413851527236904,0.0409964481653308,668860416.0
0.0717559456430829,0.0405365994234889,0.0367942126962047,0.0376504522892145,0.0391294670971088,0.0384260218416274,0.0392427860020193,0.0396646528374654,0.0395350572795438,669908992.0
0.0715864263277727,0.0401468194107219,0.0366871585385253,0.0374053275750233,0.0386169428811397,0.0378350628452807,0.0386181756018893,0.0392616021847477,0.0388858339354776,670957568.0
0.0708390120318273,0.0404216773351035,0.0371998383321488,0.0378491397284544,0.0385784873210353,0.038047655201818,0.0386540825992473,0.0395409894841785,0.0392363193713318,672006144.0
0.0741742001797129,0.0400529287527005,0.0366244028617006,0.0371280612092751,0.037845272265025,0.0373184227828509,0.0376936165407125,0.0385342399457034,0.0383547791879718,673054720.0
0.0789742418540204,0.0433752018844087,0.0411238843256762,0.0421901867559322,0.0430841202249864,0.0419873256923917,0.042458873511097,0.042696485801485,0.0428763751706155,674103296.0
0.0761401627666098,0.0393139703142145,0.036850339996543,0.0371779930229369,0.0381111064161231,0.0373782309116007,0.0374575929198369,0.0380392850110664,0.0378617706160084,675151872.0
0.0776262307766249,0.0392690683686484,0.0369752139239144,0.0361234108177514,0.0371330664110864,0.0367044908166468,0.0366752204226307,0.0374020781700677,0.0370728721102245,676200448.0
0.0844593395592356,0.0445885942768925,0.0441714924021875,0.0429487363531038,0.04342352899674,0.0426013222515851,0.0422245385461475,0.0429292878302368,0.0426411057452443,677249024.0
0.069907168537457,0.0376221838167246,0.0390686182401734,0.0355205854914508,0.035779220624583,0.0343875752106442,0.0345478546973777,0.0346527787939922,0.0340847990756274,678297600.0
0.0779809517115748,0.0387322605933217,0.0414480722557583,0.0359358071606319,0.0367037586936439,0.0356495779611236,0.0357259048698699,0.0363683169283576,0.035987266493094,679346176.0
0.0846693410203057,0.0444938038182987,0.0466752893781204,0.0425371616741498,0.0431598000262719,0.0415067984093013,0.0419136221795457,0.0425991001326892,0.0425530398101866,680394752.0
0.0761944487057724,0.0438420446908838,0.0449306025880346,0.0414309546182791,0.0422310914861431,0.0407567049527557,0.0412135390236565,0.0420960464874433,0.041806184957984,681443328.0
0.077221981404354,0.0400299509215536,0.0406106855609898,0.0374717082743962,0.0384812360638017,0.0369574980420068,0.0373425896115396,0.0383562155713402,0.0380286710761799,682491904.0
0.0772696804096946,0.0402908998155684,0.0403887981493713,0.0381022004368463,0.0394409040924725,0.0389114838829733,0.0395897013518856,0.0401620384628456,0.039695131893099,683540480.0
0.0766281222845439,0.0400716104817435,0.0393229228416801,0.0377844004870732,0.0390502346216051,0.0380768234278309,0.0388026396470092,0.0395005235609849,0.0390353460436764,684589056.0
0.0822238902521791,0.0405584555721305,0.0390205005635679,0.0378799229384104,0.0388608640759392,0.0378924095255905,0.0382689633735429,0.0392046385525385,0.0397371145251245,685637632.0
0.0799014186001152,0.0396935539621125,0.0380303354228466,0.0375488277286608,0.0386948562576971,0.0379642811230209,0.0382534240071182,0.0390084405004342,0.0395595216335282,686686208.0
0.074850417183654,0.0403183573076134,0.0382784948331579,0.0378813700631419,0.0386284373409848,0.037886221175958,0.0383072110207977,0.0391670419156233,0.0392039869517795,687734784.0
0.075793843471416,0.0446453832630815,0.0418622609517208,0.0419629772134204,0.0431256372336199,0.0423407537070757,0.0427725681261272,0.0433078925251801,0.0445124546334501,688783360.0
0.0738806741949956,0.041428034779653,0.0389835296343381,0.0387561710987279,0.0395197739751959,0.0385798970772746,0.0389400773294791,0.0397007165074268,0.0399389417044995,689831936.0
0.0729284220694025,0.0414137307689711,0.0385931405311134,0.0383908347444628,0.0393496575728964,0.0385025800473453,0.0387436401371173,0.0392008459925611,0.0394837558802305,690880512.0
0.0725769591211537,0.0407532410763762,0.0381225930097355,0.037763992754464,0.0386866000928437,0.0381387446675182,0.0382040863992776,0.0390046033442,0.0390522685168354,691929088.0
0.0690700693368543,0.0392662731033097,0.0361659315199977,0.0358864546109461,0.0361287354249733,0.0358472472356498,0.0354515208930773,0.0363533785283555,0.0361457662790103,692977664.0
0.0738991229951197,0.0390362589171296,0.036190787924892,0.0360026523614537,0.0364045809367784,0.0361371751093238,0.0362140520975491,0.0368395107656712,0.0364789762600801,694026240.0
0.0736666373520997,0.038228865643877,0.0357544210918576,0.0353117015284603,0.0361481705387179,0.0351993666571065,0.0355353850655506,0.0360218582138416,0.0354194503776501,695074816.0
0.08017901590019,0.040134273434946,0.037036149445565,0.0367350181600603,0.0377638538221391,0.037234041913434,0.0370303192999338,0.0379856730543075,0.0378051666792368,696123392.0
0.0751175073809898,0.0370351634747132,0.033828669534818,0.0332763201575056,0.0343564391528503,0.0340657486016969,0.0341165869442808,0.0348356617014854,0.0345390292940604,697171968.0
0.0835462666068214,0.0429276171985439,0.0402295483880717,0.0397261067768223,0.040550988932199,0.0399265117195953,0.0402219492449456,0.040325564767979,0.0401515366106265,698220544.0
0.0807790871219703,0.0420572021932985,0.0388425610330441,0.0388933822284284,0.03970296719161,0.0393666781111414,0.0395360054201927,0.0402213807533494,0.0399406888320561,699269120.0
0.0773354230203662,0.0433044102952671,0.0404481861425806,0.0406996250038416,0.0408992173199222,0.0412722233496037,0.0428970617118997,0.0451783606474752,0.0457332358129082,700317696.0
0.0794587462086694,0.0441075956903791,0.0414248039788687,0.0416875339987413,0.0423536599638246,0.0419295804481668,0.0427750243278107,0.0444687564703402,0.0447409935478,701366272.0
0.0745949498782166,0.0433844394277977,0.0406295734379035,0.0411486368597813,0.0424991641671549,0.0418658611317953,0.0424505363420526,0.0436692422644583,0.0440907329412116,702414848.0
0.0796540964131359,0.0493790819889032,0.0464964827017655,0.0484402386457357,0.0479295114294236,0.0470804004440943,0.0471581780918379,0.0491436737783892,0.0510281641081876,703463424.0
0.073773905062914,0.0452717810693245,0.0421078289606506,0.0431195358738617,0.043432651565251,0.0427349913155158,0.0431309659783015,0.0446707112346163,0.0453539481409344,704512000.0
0.0671870202691555,0.0469762910069456,0.0443952051330772,0.0448444714300491,0.0454724982906268,0.0448447463678876,0.0455169855060164,0.0471698208527798,0.0475427559588329,705560576.0
0.0665508218542337,0.0470184294462914,0.0439306332433803,0.0443082901414562,0.0447965260857783,0.043635999672987,0.0442684176565202,0.0456659297832367,0.0456544354098029,706609152.0
0.0637928009249567,0.0469551096648332,0.0426709103715709,0.0434787907986009,0.0438251437750678,0.0427101188716182,0.0433170830458895,0.0451227420662103,0.0446249659874532,707657728.0
0.0595313731689154,0.0495616370335398,0.0394898174023772,0.0398794823034685,0.0407171220584323,0.0398730435131435,0.0399086250737555,0.0417575945006935,0.0413219166804598,708706304.0
0.0586445765623896,0.0587197256036191,0.0348519573766065,0.0352147789991935,0.0360838979981149,0.0355431914656581,0.0356145072169724,0.0365496723377272,0.0361654675508164,709754880.0
0.0568288818960115,0.0653708992872431,0.0340667014399206,0.0341581707048933,0.035170718307386,0.034612405689022,0.0346451522503109,0.0357964317512295,0.0354756932211231,710803456.0
0.0613093056263886,0.0766001365320778,0.0384890502978878,0.0385012405538816,0.0395927798127582,0.0388551650650605,0.0390854724543199,0.0403113616263757,0.0400612128651296,711852032.0
0.0583171162993889,0.0768879625567245,0.0393858361388006,0.040077041955007,0.0409096179592336,0.0405087227973989,0.0402829546877197,0.0415364592152779,0.0417766719001608,712900608.0
0.0604527698949565,0.0787682371024513,0.0389578992200274,0.0394720007336203,0.0399979035401207,0.039426847316506,0.0397919981007005,0.0408879860678287,0.0405168793568053,713949184.0
0.0573378351576919,0.0808499076308917,0.0389922940021941,0.0390649168121846,0.0400204853635957,0.0402505150773538,0.0410509056510639,0.0419999886025474,0.0416410490606744,714997760.0
0.0561645551148948,0.0759974155993318,0.0378939997795318,0.0383376195245996,0.0388979785850609,0.0387458603252178,0.0392594310970163,0.0403059312934421,0.0400648712980011,716046336.0
0.0550361442627458,0.0759526210114884,0.0381947701992141,0.0386581912246353,0.0387436684574169,0.0383230684036615,0.0388872368053126,0.0400078725931417,0.0397851206296314,717094912.0
0.0552055323154701,0.072298061951276,0.0351564987660222,0.035133973117024,0.0359487800104162,0.0357782120672167,0.0361046700634324,0.0367601281462794,0.0365686975386554,718143488.0
0.0526527785525209,0.0641932789754253,0.0341991163373377,0.0345222057677061,0.0348839725456009,0.0343759277297705,0.0344864699471872,0.0353381610690894,0.0350806191547122,719192064.0
0.0499188855670634,0.0693153145050695,0.0346976171970559,0.0352138803291693,0.0361938105474596,0.0353568565762862,0.03587420338039,0.0366889692485005,0.0366297867140872,720240640.0
0.0558232177239032,0.068398170279249,0.0355812696635818,0.0355862677538581,0.036361934689218,0.0353474913496188,0.0359607639593104,0.036988912504895,0.0367388827722123,721289216.0
0.0516864078214452,0.0684187189274949,0.0351251239836263,0.0354220811498258,0.0357103376078278,0.0354793201366271,0.0356302728346099,0.0374345641493715,0.0374653371980215,722337792.0
0.0555603475357435,0.0742496252325138,0.0406200991451763,0.041044083434944,0.0419254633778169,0.041579711212675,0.0417554313983077,0.0427322430491406,0.0427449063862574,723386368.0
0.0522138685477446,0.0691975578798334,0.0382284686654817,0.037590817088189,0.0382432804998673,0.0381013206014832,0.0382596166206178,0.0390727280616739,0.0389257472706443,724434944.0
0.0504005823529099,0.075565081096365,0.0399259578779345,0.0379988497616361,0.0383387588708061,0.03917033666719,0.0403633855915455,0.0401156071096648,0.0399303542799058,725483520.0
0.0521554933983253,0.0752320978823671,0.0451697645880284,0.0404711245805775,0.0407690689339467,0.0412319659906079,0.0421107445228292,0.0423778952792281,0.042883556074217,726532096.0
0.0523776815334045,0.0768517041595464,0.0455516639251263,0.0391487829044836,0.0394030187464867,0.0401360645749891,0.0408238729620075,0.0408000250227746,0.0410991514654532,727580672.0
0.0546345130105357,0.0804707412616255,0.0476296519437805,0.0424378577448615,0.0428036755043821,0.0424739342112702,0.0433682649475384,0.0437475597891954,0.0441142459676451,728629248.0
0.0607922382900884,0.0781760478862048,0.0513742442031391,0.0465369721789006,0.0468920695641913,0.0469738205859741,0.0479414872398996,0.047906140165217,0.0489645930610987,729677824.0
0.0553268104915703,0.0777883363191247,0.0457206194648984,0.0420040084937633,0.0420427919854361,0.0419568828289548,0.0421794447834801,0.0426994274937546,0.0433625446003125,730726400.0
0.0538541276069921,0.0760067618103802,0.0440735711430431,0.0412580821176082,0.0411188565904715,0.0412544607641716,0.0423849457768356,0.0425891117942053,0.043179149614843,731774976.0
0.0513480516181608,0.0759761366353422,0.0409400652485549,0.0390239247808709,0.0395196508971263,0.0398922804505834,0.041102355806418,0.041035901094065,0.041321586289541,732823552.0
0.0516596914284537,0.0767966599815085,0.0412894041904539,0.0403176267509586,0.0404780684216523,0.0404869662479167,0.0410643231562712,0.0414071601304341,0.0414379739356716,733872128.0
0.0508940142121468,0.0745131679650641,0.0398075953905149,0.0388466092231336,0.0396965346387875,0.0391938337065579,0.0399814905818272,0.0404392404691839,0.0407641985065082,734920704.0
0.051705786795743,0.074719138854568,0.0388783514889262,0.0379722980053456,0.0389974068428999,0.0388792634446323,0.0394045331625127,0.040112277410252,0.0402511846545507,735969280.0
0.0497019653326907,0.0762265438406789,0.0383838080064546,0.0378757233366981,0.0383142730010512,0.0379596926489919,0.0380880289300274,0.039148122962228,0.0391691273214007,737017856.0
0.0477911042574365,0.0662758351400059,0.0363389663495665,0.0359088854216344,0.0363707437074662,0.0361966647316738,0.036255807455579,0.0367508795837121,0.0370894494534325,738066432.0
0.0499517486693123,0.0753083341337522,0.0381300859201969,0.0378887244176271,0.0380958042520523,0.0378107506836317,0.0380069337915378,0.0387351943542339,0.0393000622779524,739115008.0
0.0513239753098119,0.0765134748328367,0.0390039011860401,0.0391161609744728,0.0390044554808855,0.038751626576228,0.0388467621123292,0.0396528161312032,0.0399706198618012,740163584.0
0.0488710305020624,0.0648389021063168,0.036190684886004,0.0362545745599121,0.0366323493291497,0.0365485372966741,0.036959335769986,0.037844653762623,0.0378206699512996,741212160.0
0.0506060819290783,0.0699788373959223,0.0389396008110172,0.0395047036075517,0.0395248558307468,0.0391610549303995,0.0395402370968336,0.0407929492926818,0.0409130319666165,742260736.0
0.051036122588451,0.066727174682029,0.0389100359755817,0.0392417965960465,0.0395339088482051,0.039379549469208,0.0401289976675745,0.0406920648086181,0.0407299164539226,743309312.0
0.0503957659741914,0.0707231416615883,0.0395792950877578,0.039994468099473,0.0405708604476049,0.0404022919365044,0.041137314937484,0.0415640398347432,0.0422168182137434,744357888.0
0.0572238833080071,0.0756560764865596,0.0441803096328691,0.0459540919992318,0.0461232372085846,0.0456576191995678,0.0467080080767332,0.0474325660359886,0.0489390470983,745406464.0
0.0498777017181286,0.064262392727361,0.038164199446366,0.0387684733436996,0.0391788449367183,0.0389897987799911,0.0398562447110741,0.040880401605965,0.041776959642838,746455040.0
0.0505071163269464,0.0592070514250923,0.0375291188829768,0.0377233397596326,0.0383468886951753,0.0382355012276305,0.0387292638858123,0.039474152487815,0.0396283943429939,747503616.0
0.0539977006660195,0.0631921474779213,0.0420129413541966,0.0429708825614674,0.0437031379958067,0.0438721202452248,0.0436701860497377,0.0445975272418561,0.044821575481462,748552192.0
0.0488830681913242,0.0545447914374155,0.0354498616798129,0.0355001510216108,0.0368009764264063,0.0368573881754907,0.0367435073589276,0.0372700636491925,0.0371508468929765,749600768.0
0.0537002043810062,0.0580250601506373,0.0417819112262828,0.0415091388440783,0.0423846298610188,0.042187155786635,0.0425212926285957,0.042999426891692,0.0429127971204041,750649344.0
0.0512341034604396,0.0539578543621371,0.0404272775958827,0.0404481731611815,0.0412414808648337,0.0410200681554683,0.041796582893406,0.0423592864822782,0.0422301911995767,751697920.0
0.0524265075570983,0.0553820137688552,0.0420846132492448,0.0421185694763226,0.0431266179719323,0.0427949721002284,0.0437022071112566,0.0439241312122065,0.0440496963106571,752746496.0
0.0503005375388583,0.0482279288028197,0.0364524300175619,0.0364483453397533,0.0372594005633768,0.0371033248495908,0.0375622229541029,0.0376388806688645,0.0376759456765144,753795072.0
0.0488006877364377,0.0479755030202128,0.0377186549344515,0.0382156301321874,0.0383876919383494,0.0380581783598587,0.0381516636294467,0.0384320711636473,0.0387540900295718,754843648.0
0.0466473528475393,0.0486042500102151,0.0364906421621071,0.0367654228599016,0.0370806783256276,0.0370643464150987,0.0371981360456517,0.0378112393391097,0.0380622201207152,755892224.0
0.0433035687223488,0.0442365482729488,0.0330130926678293,0.033540346753654,0.0336356419979206,0.0336170247407238,0.0335586436311985,0.0340665695703011,0.0343072068215842,756940800.0
0.0464272558994796,0.0455490779271629,0.0341533023570832,0.0346682393461749,0.0347820201843317,0.0346677794412513,0.0347324662020099,0.0352847224789848,0.0353639586032149,757989376.0
0.0469425313327563,0.0441251630033506,0.0348316063957838,0.0349210065558694,0.0352291007503537,0.035184655679054,0.03530220762443,0.0361456993380184,0.0359101860851405,759037952.0
0.0477439943777448,0.0456430395168787,0.0369196611383273,0.0369333835668932,0.0373502852849497,0.03716530481616,0.0372996967313262,0.0380659890998897,0.0379449504926978,760086528.0
0.0484770664983454,0.0454305897018673,0.0362603013832725,0.03655298735835,0.0369588338997132,0.0369640524419115,0.0372463000951991,0.0377877990568427,0.0378887207962661,761135104.0
0.0506447468903393,0.0492337794284702,0.0397517523477155,0.0402019598143192,0.040870088024247,0.0411243928090714,0.0411228901713483,0.0420527198744191,0.0424220860827758,762183680.0
0.0504787447406217,0.048016857414478,0.0389132048343458,0.0398341164269492,0.0405311225271762,0.0405527653851103,0.0405653003140982,0.0410593469357675,0.0413308740073836,763232256.0
0.0474854835546694,0.0453511029775112,0.0370733530896325,0.0376786071945451,0.0380661103087932,0.0382355341095721,0.0380823349349049,0.0391812632191273,0.0395017117467719,764280832.0
0.0515836969602446,0.0506418869045957,0.040680977407963,0.0418148173088442,0.0423673962780967,0.0435266271868842,0.0435293073650373,0.0440337234342144,0.0456486754222312,765329408.0
0.0484638143623044,0.0474622212423674,0.0388780715335761,0.0397578506765072,0.0400969764952428,0.0403518230040618,0.0404337429849392,0.0419555038762115,0.0420349743268687,766377984.0
0.0474086871516788,0.0460605640000994,0.038676593192883,0.0388591974525304,0.039705286118615,0.0404511671672139,0.0415354785247686,0.0422461830353748,0.0424513490896323,767426560.0
0.0490295487529081,0.0465937564167824,0.0395146607053615,0.0399322982653305,0.0402916662113012,0.040729028180732,0.0414408708326042,0.0424140960115199,0.0423884862115432,768475136.0
0.0461157137098929,0.0425827992157859,0.0360117684400249,0.0361036559454761,0.0367606781282097,0.0369261526542373,0.0372932964171976,0.037837744138539,0.0378790341789746,769523712.0
0.0461107206316302,0.0418116918303927,0.0362322991389119,0.0361559453364293,0.0368574883718326,0.0373242155202958,0.0378290694756314,0.0384044686366618,0.0386678517100822,770572288.0
0.0518771807090197,0.0482942491073589,0.0431270575919788,0.0428725195554932,0.0445886863360322,0.0437220890317724,0.0438478337875507,0.0448977203125506,0.0448634389905935,771620864.0
0.0494601105519013,0.0442179232487668,0.0405809327413162,0.0395917731090406,0.0403899352048594,0.0399816854046964,0.0402441793258737,0.0412352607128396,0.0411499546899798,772669440.0
0.0486207740936615,0.0441233914171452,0.0425642136210958,0.0396956385455538,0.0399509345638135,0.0399476810419153,0.0400382981238638,0.0402876381068117,0.0404256318725348,773718016.0
0.0490425092445779,0.0460282688873407,0.0468030368772526,0.0410450470339263,0.0412733728760172,0.0414148494165932,0.0418082546709912,0.0418516984327975,0.0423020793605447,774766592.0
0.0564167990022385,0.0518668635704813,0.0561700995011816,0.0467418244426948,0.0466399242517197,0.0460074376097219,0.0476298088341423,0.0469791977725596,0.0485337338650524,775815168.0
0.0548851008829218,0.0499042070914654,0.0537650571636204,0.0447359419587007,0.0449071793524843,0.0449776602800139,0.0455252760156724,0.0458181004535243,0.046568399260655,776863744.0
0.0499388465343287,0.0470387164259627,0.0485545408662082,0.0422768313051636,0.0425225275888255,0.0430668550489072,0.0438795112572477,0.0440573053216479,0.0447126803746893,777912320.0
0.052103502753296,0.0488951211673356,0.0471807109532714,0.0427463548064914,0.042817773453107,0.0426070501535,0.0432745509099148,0.0434774641769896,0.0438978965307808,778960896.0
0.0518695796295595,0.0483107178411055,0.0466256973504006,0.043843368524347,0.044377883042748,0.0441922153099805,0.0441064160441946,0.0445649585166459,0.0449107119304704,780009472.0
0.0490371068201756,0.0451490628968262,0.043400763216564,0.0410289012313059,0.0413095155188715,0.0413425834260597,0.0416344327914511,0.0422295089085342,0.0424215447834515,781058048.0
0.0487895144712078,0.0446838536983024,0.0423121203943833,0.0408921200990761,0.0409291603331404,0.0412771650295562,0.0414903088503974,0.0422442154595971,0.0423234528269064,782106624.0
0.044446005607205,0.0401764132889753,0.0377570601783565,0.036853259253506,0.0368095893742957,0.0375972532054338,0.0385845582482167,0.0405604173247873,0.0410710114223605,783155200.0
0.0443562525930788,0.0398148592965128,0.0367259991656924,0.0359449655801078,0.0359663663597066,0.0365675889114813,0.036997576221672,0.0382738115640908,0.0382506822786155,784203776.0
0.0473867224366856,0.0429753529109717,0.0396127595251393,0.0392850231871018,0.0394566244528273,0.0395190201779343,0.0394584541096524,0.0405410473422422,0.0409632294248254,785252352.0
0.0458482884720659,0.0406663798828006,0.0369613359990513,0.0366731679312889,0.0368779878638972,0.0368844609747398,0.0371262712813534,0.0381914293952889,0.0380793067997053,786300928.0
0.0450440183706927,0.0392013475814998,0.0355180876018005,0.0351264878299089,0.0353808877777451,0.035545880163216,0.0355458363164026,0.0363684869651052,0.0363046919646538,787349504.0
0.0437733337495648,0.0395612430085509,0.0360127874494293,0.0354549489511177,0.0363348699068722,0.0368696312430021,0.0375723778838196,0.0382842391403542,0.0383760138274568,788398080.0
0.0438252888726156,0.0376085886860772,0.0347323846459735,0.034261139834579,0.0349901046085207,0.035312571144229,0.0355497568664093,0.0359939396218471,0.0358287427038618,789446656.0
0.0466252535634716,0.0413230967772446,0.038416010347026,0.0383139246973674,0.0385958062225504,0.0390534850538401,0.0393929727284679,0.0397692054428663,0.0397292336181138,790495232.0
0.0457046091583112,0.0401776737100105,0.0375255257919517,0.0374210287766297,0.0378584393170437,0.0391364080250575,0.0403017338319902,0.0403909269679589,0.0405480283178555,791543808.0
0.0440967168672253,0.0392137899312486,0.0353090271867854,0.0354575699635664,0.0359298929972927,0.0368970158219493,0.0374037368200363,0.0379432829076549,0.0378631306279533,792592384.0
0.0461635706952894,0.0417181282894367,0.0373550612736514,0.0381572525237162,0.038297338803782,0.0391229712724763,0.0391962307493955,0.0396250140843044,0.0398258692318614,793640960.0
0.0473163652237099,0.0441585849799987,0.0400559937709952,0.0408416213112155,0.0408666834335396,0.0411058862388172,0.0410180223634377,0.0411629075645034,0.0412366564718095,794689536.0
0.0468105079142173,0.0422717815179763,0.0383248048898769,0.039026339054956,0.0386757157793079,0.0388404751509447,0.0391368466193743,0.0393825915872367,0.0394811605735226,795738112.0
0.0451515690191547,0.040478192172405,0.035119996362785,0.0354401396964261,0.0356698956365602,0.0355459687456498,0.0357569703248772,0.0361422001033679,0.0360615818611583,796786688.0
0.0463326163939615,0.0410266629864557,0.0359257110177772,0.0360777788983915,0.0361981609848746,0.0362102991513912,0.0364698649092333,0.0373462493821807,0.0372759665753345,797835264.0
0.0462853666569779,0.0417713448161772,0.0381918672829517,0.0384733826481865,0.0387455166323785,0.0393883160587402,0.0399391983024188,0.0421883864007804,0.0422610847009172,798883840.0
0.0508249038917814,0.0463980045047845,0.0431647008463565,0.0439251680207037,0.0450307548514904,0.0453228383926675,0.0455790588792119,0.0468337586920665,0.0469860668159003,799932416.0
0.0455749281725781,0.0406705653234047,0.037459077601871,0.0381387146329772,0.0388131536777765,0.0397077366544865,0.040644335475363,0.043398937900921,0.043875266371989,800980992.0
0.0426954322050758,0.037608241193678,0.0351620494898364,0.0357645363616889,0.0360025122878924,0.0367974813945125,0.0371293737127371,0.039121530363987,0.0399662668550132,802029568.0
0.0449743584042165,0.04021199676056,0.037078585082104,0.0378516532981368,0.0381813418178744,0.0389738952699815,0.0389696291900668,0.0400958281805267,0.0409197491926013,803078144.0
0.0433068134012507,0.0382728067917589,0.0343114284693252,0.0345144296315298,0.0347569340869281,0.0354568499119835,0.0357975888658063,0.0366585644359464,0.0370458951851754,804126720.0
0.0418585971058749,0.0363460226795556,0.0331459510087495,0.0332337257577471,0.0338476029239343,0.0343832553819694,0.0347240364009388,0.0356406838831839,0.0358034367989017,805175296.0
0.0429575435847711,0.0369393921862781,0.033079269292927,0.0323252758539464,0.0330871506135784,0.033519560167982,0.0341703566637758,0.0352162518172232,0.0348471326445794,806223872.0
0.0453604791328644,0.0375892046576112,0.0332206296488524,0.0334663319665564,0.0334385249068897,0.0340663221080073,0.0343415928496481,0.0350604608937485,0.0349101777034628,807272448.0
0.0460406241946088,0.0377832265439316,0.0345289779238343,0.034176150489766,0.0342328058208307,0.0347407454798106,0.0351918062872469,0.0359864752880922,0.0363454101064616,808321024.0
0.0487322079952889,0.0382634227098367,0.0351896079894125,0.0351974285040888,0.0347010620695988,0.0353090406482161,0.0353503088805466,0.0360901949997837,0.0363995595563855,809369600.0
0.0518899159042206,0.0386573045016001,0.0352866416184216,0.0358394789891736,0.0354364708444793,0.0360294048252076,0.0361719025002613,0.0366082190571275,0.0368655833745701,810418176.0
0.0561299086316509,0.041407851803336,0.0385432294263496,0.0387451031902082,0.0386079963486055,0.038752542275308,0.0390954597704954,0.0396306570171339,0.0397885882926336,811466752.0
0.0631457299343786,0.0398639153331684,0.0367826137072868,0.0371143248726252,0.037336170869105,0.0375315330118529,0.0379226684030566,0.0384647315144053,0.0384794712847645,812515328.0
0.0654195673938612,0.0387348891988479,0.0358016410533103,0.0359563747817935,0.0358402320231164,0.0360955711052115,0.0367366201905743,0.0371108516007418,0.0369628582540241,813563904.0
0.0802554737863947,0.0370364908970933,0.0338790525527553,0.0340549458948106,0.0338844992709738,0.0337630847267953,0.0345759902014501,0.0347356635555503,0.0354394646556718,814612480.0
0.0893672941296303,0.0367012514222433,0.0335755234972514,0.0338165255828365,0.0345312450325778,0.0346114822562857,0.0351245341755036,0.0353554201982854,0.0355791987017563,815661056.0
0.102661152093063,0.0498876295262958,0.046572698206498,0.0469883800766698,0.0475812694180156,0.0461028088299594,0.0465163278359712,0.0466236534398018,0.0468196914114441,816709632.0
0.0908805749855688,0.046224041992147,0.0427112402025827,0.0432450030605907,0.0438910718137097,0.0432293908878247,0.0434539684543282,0.043662746756336,0.0440449811775428,817758208.0
0.0818869743268813,0.0535571068345105,0.040616414025623,0.0408364704182204,0.0412387547579443,0.0412124232492884,0.0410871670340135,0.0409092350597485,0.04393128604983,818806784.0
0.0902945423385066,0.0473471514790552,0.0375880368427427,0.0377243115718392,0.0377361791922169,0.0376033906411151,0.0374962862926043,0.0378751534370235,0.0396702714328701,819855360.0
0.0929339838157376,0.0442357718899496,0.0374791655876234,0.0375813148525966,0.0376752362943449,0.0378864636903514,0.0380334476181525,0.0385209900959159,0.0396229725363222,820903936.0
0.0865633530979494,0.0428612541384819,0.0375193728227414,0.0373992536022073,0.0375198670375723,0.0377804006579274,0.0379786395554074,0.0385095300934625,0.039104673454283,821952512.0
0.0799025207045247,0.0413279464457096,0.0375234372029203,0.0369424516237679,0.0373727746629902,0.0378701502056297,0.0377887122841839,0.0381403011660731,0.0384130158469668,823001088.0
0.0818899452329958,0.0447880479501516,0.0420825928007313,0.03949547903125,0.0402893569481466,0.040449071748623,0.0406127780930282,0.0408150463094788,0.0409697153143878,824049664.0
0.0876261830151719,0.0440271665804997,0.0436973310785864,0.0388817413220033,0.0392681805497454,0.0389666073389693,0.0394726816691995,0.0397042102510967,0.0395519271727798,825098240.0
0.0902342766434273,0.0477857767370052,0.047659482795863,0.0407978928868584,0.0408423057797574,0.0411806348893962,0.0421563597459614,0.0423048227725047,0.0425600458053945,826146816.0
0.0816120341375629,0.0473433691425475,0.0457228347603821,0.0383650045486595,0.038574174001963,0.0395759763287465,0.0407739331046253,0.041207461416603,0.0410583453311621,827195392.0
0.0766619957961221,0.0467211266688184,0.0423808991881382,0.035730159823711,0.0361696406976138,0.0369929713242729,0.0377984146137788,0.0379637045710687,0.0378165331698506,828243968.0
0.0835438366968224,0.0646427105035223,0.0541552528725153,0.0475524100386178,0.0489003956206517,0.0474745186534265,0.0475584839711464,0.0493589683398308,0.0500609601396843,829292544.0
0.0706547217438017,0.0702451494915205,0.0466515030704978,0.0409494189035433,0.0420832559410669,0.0417093449516464,0.0430133609687227,0.0437380227707178,0.0445093077847621,830341120.0
0.0657315318469899,0.068160203724251,0.0427154703062297,0.038455521569229,0.0392550416262914,0.0391820967785203,0.0396634138482281,0.0405853783469572,0.0408827072595189,831389696.0
0.0629709003957458,0.0759525808836747,0.0405932045539975,0.0374253326433781,0.0378525238470221,0.03826044130284,0.0391495480814312,0.0397356088152117,0.0400197490411316,832438272.0
0.0604363518999192,0.0800866665018463,0.0393795769195139,0.0376407247671426,0.0378119638182711,0.0378996692744812,0.0385406460453437,0.0392500465209576,0.0392275780120151,833486848.0
0.0586163004510687,0.0774754972047042,0.0379752026637583,0.0373113511447579,0.0376721969802176,0.0377594120873968,0.038057096108266,0.0390444065181063,0.0390218082655795,834535424.0
0.055921521672263,0.0745016791317081,0.0354556158999695,0.0351677919896677,0.0354166000614064,0.0352151840961953,0.0357851068449359,0.0364175533278607,0.0359486283654633,835584000.0
0.0604934192640852,0.0843690116153764,0.0383698705991155,0.0383881168053664,0.0386392812942215,0.0382207762468347,0.0388426361119916,0.03976853663841,0.0391758819070788,836632576.0
0.0549390736690794,0.0726083668046497,0.0339638026634874,0.034004612154569,0.0339174738036964,0.033328574151719,0.03394808105559,0.0343002290781294,0.0345561219825015,837681152.0
0.0527233188833611,0.075062021711136,0.0328396034528822,0.0325764316503235,0.033233790745704,0.0331451930110277,0.033273960684393,0.0337690573809521,0.0336311876065366,838729728.0
0.0560245553893753,0.0790577233327751,0.036196127399306,0.0366963861229036,0.0368763539445244,0.0373698566111237,0.0373150851749649,0.0377509171455093,0.0381352550927217,839778304.0
0.0539123938850019,0.0707203354931535,0.0354358366948865,0.0358682892144726,0.035873910201184,0.0366609795020178,0.0368511544626588,0.0370452565296982,0.0378154899747876,840826880.0
0.0541737415577696,0.0773186041164726,0.0366161241790901,0.0374482973874115,0.0378478065940698,0.038829417433647,0.0387488891413626,0.0388870040498422,0.03999365921178,841875456.0
0.0534891933543347,0.0742190606022045,0.035739403201205,0.0365100890130054,0.0364436995641867,0.0371278028469819,0.0372018473710028,0.0377478686433159,0.0379401056983,842924032.0
0.0510392151943277,0.0745620864939771,0.0338486488824399,0.034176674471808,0.0343042539634545,0.0348480766406425,0.034979397175978,0.0353222309281986,0.0353509552289012,843972608.0
0.0570586752231633,0.0874508054709475,0.0411874121012941,0.0418505188010695,0.0417003818888584,0.0417093957657996,0.0416402899316302,0.0418899006511052,0.0420930381620408,845021184.0
0.0539067937103765,0.0756187603700181,0.038663107434047,0.0395019819926501,0.0392549410978515,0.0393043266085477,0.0396016001995082,0.0395186014158169,0.0395938547206163,846069760.0
0.0558448373361357,0.0814204000347862,0.0399111581490103,0.0406038771366715,0.0406231694181541,0.040585351802294,0.0408037465212581,0.0411718185833414,0.0414043468362211,847118336.0
0.0522259983710412,0.0824280496892337,0.0381648893229992,0.0387597573447048,0.0392045825848867,0.0399807028807126,0.0411289172320483,0.0411856917585591,0.0414776126357972,848166912.0
0.0494076361652197,0.0687681457130613,0.0354613297965541,0.0355951863104015,0.0358980279480362,0.0365300815719824,0.0373743300362883,0.0372547189665665,0.037137597541663,849215488.0
0.0473467062113673,0.0714533935352415,0.034532195393563,0.0349502303984716,0.0344311958211135,0.0351005217144122,0.0361656869314341,0.0377932982033903,0.0378783083163961,850264064.0
0.0472020798771575,0.0711013158343359,0.0344904952070716,0.0351320729298867,0.0352279539236163,0.0355650736992175,0.0363085729312016,0.0375317283663359,0.0374457798254124,851312640.0
0.0467295773997403,0.0723678285967371,0.0324098222117425,0.0332172308436769,0.0334407275085019,0.0338140368016866,0.0342313001519001,0.035115285997252,0.0344745199805315,852361216.0
0.0476701565421867,0.0759115462547074,0.0327899221410751,0.0334993945594498,0.0336471999766612,0.0341801576093985,0.0351124120238203,0.0355626117610237,0.0351867144766358,853409792.0
0.0496397413480901,0.0778070996227627,0.0354181578422784,0.036371091854367,0.036981607729305,0.0371164366491711,0.0375195766480156,0.0378117000770221,0.0378709281714214,854458368.0
0.0453616317445349,0.0729789887876691,0.03361411458081,0.0344798315822051,0.034920189034993,0.0351393140796858,0.035790634651551,0.0371580421036307,0.0377268677071458,855506944.0
0.0446595536586796,0.0662790073708386,0.0323897752455174,0.0329361973583184,0.0336270888656648,0.0339611224802353,0.034365954498236,0.0352285131367954,0.0354387628592911,856555520.0
0.0454775200246351,0.0633062395580456,0.0336875898535698,0.0341495297044258,0.0347001271948353,0.0348327595726657,0.0350716592122041,0.0356300472991124,0.0355415092189045,857604096.0
0.0462873369931467,0.0727669210795484,0.0346608153430446,0.0350633535131683,0.0351392318807609,0.0352746708311641,0.0356015671664934,0.0361143592634029,0.0362189789006576,858652672.0
0.0488356620311383,0.0683576457979243,0.0359598300828448,0.0368481283806199,0.0364806181442025,0.036523871775369,0.0371437164333691,0.0373775409479055,0.0374522304480008,859701248.0
0.0480357859402717,0.0735923868061086,0.036104243967628,0.0367640855621513,0.0365798144912363,0.0367010313550135,0.0370274045659715,0.0377091565141634,0.037513655719396,860749824.0
0.047481456963709,0.0762147305727492,0.035515703620362,0.0361289774483053,0.0362625330376446,0.0365459864725421,0.0366962425953951,0.0370375395272948,0.0370125552253109,861798400.0
0.0463736458711281,0.0714103466928248,0.0338107163021205,0.0344614024016066,0.034681040033093,0.0349376919562493,0.0351986579868598,0.0353532765286553,0.0352811145403078,862846976.0
0.0526789720650739,0.0842586811214806,0.0419710484300672,0.0428580795751414,0.0429145038050367,0.0422576652315693,0.0419968456165692,0.0430004557707601,0.0425874480415429,863895552.0
0.0510577315239224,0.0818438892975509,0.0390901500808506,0.040111543860356,0.0402295038065291,0.0400198747141876,0.039921660728092,0.040662808256283,0.0404310133958382,864944128.0
0.0476290219350712,0.0701497583545774,0.0375350271576299,0.0393129746746619,0.039585747195332,0.0395133259109516,0.0395035151426171,0.0408553769374562,0.0412070649069807,865992704.0
0.0495910592786499,0.0810241743404433,0.0386078267004913,0.0404634425109425,0.0417313130562746,0.0414660436268577,0.0411141926439689,0.041844924424324,0.0422612321725617,867041280.0
0.050028887784085,0.0835385232904933,0.0375889419867011,0.039032480943491,0.0399076418014985,0.0399221038995151,0.0401056093172275,0.0406812417677211,0.0408738891209726,868089856.0
0.0482984097776816,0.0731709144880067,0.0357295009917722,0.0367132310213098,0.0371477026955595,0.0371522813378753,0.0370111531116586,0.0380715666051292,0.038193540768105,869138432.0
0.0463973295926057,0.0633384413952475,0.0335950663152687,0.0350222623170141,0.0359704634406323,0.0356755658655852,0.0362714915771296,0.0370589072672319,0.0371183185509235,870187008.0
0.0469238335757952,0.0651159424302401,0.0328035912396188,0.0335159338176609,0.0341949868131754,0.0339745521381244,0.034353726322403,0.0347540670468306,0.0346582695211664,871235584.0
0.0456775290205826,0.0657219210623414,0.032946487838113,0.0335184111774147,0.0341051162744103,0.0341214694000653,0.0344193972473097,0.035113472185229,0.0348749521804697,872284160.0
0.0460185843177015,0.0650801097034767,0.0335057964295564,0.0338803194254726,0.0342695907485752,0.0343584068078483,0.0349033150734877,0.0352718269783729,0.0353004814899388,873332736.0
0.0451641318682518,0.0626964213788188,0.0342488936022132,0.0345716755732938,0.0347143099075688,0.0346700262257796,0.0349463993639933,0.0353893450626966,0.0352683884012909,874381312.0
0.0453287052603406,0.0590612822443086,0.0347063902236624,0.035328480409833,0.0354369387212461,0.0355200046663155,0.035761372463464,0.0360928158824263,0.0362154821360216,875429888.0
0.0485698201999983,0.059098002000145,0.0358666455108724,0.0365507113721232,0.0371859610171649,0.037401019874447,0.0376149012230631,0.037865894827476,0.0378004730892233,876478464.0
0.0470841095470349,0.052771449304368,0.0352658207396071,0.036055538569205,0.0366242796228097,0.0372426078186598,0.0381406045746205,0.0380466873661829,0.0381669760322596,877527040.0
0.0452945240151365,0.048442432764543,0.0340739482481976,0.0346463302842343,0.0348714817338072,0.0355028834425492,0.0365579008704124,0.036577585846988,0.0366448007810128,878575616.0
0.043153137356613,0.0478237653689448,0.0311116992230067,0.0316939958717209,0.032170064003412,0.0326599212479135,0.0334650451141445,0.0330856916237908,0.0330126831451064,879624192.0
0.0481385739597548,0.0564378691175015,0.0363032448438231,0.0370019045365741,0.0375152301048954,0.0384200138097773,0.0388490495183988,0.0389643455261507,0.0385511324812474,880672768.0
0.0598377176599139,0.0567810724158302,0.0336987293957384,0.0343832319921697,0.0344014948236803,0.0352130605402474,0.0353701251049301,0.035475589072432,0.0364679225290567,881721344.0
0.0534403138347682,0.0519779195377834,0.0355959214120463,0.0363704702976566,0.0365315376782347,0.0373019724400284,0.0373619751284252,0.037896396460993,0.0384355437261238,882769920.0
0.0488613061849383,0.0494430503492359,0.0341293558403529,0.0346067711325099,0.0349198188167775,0.0353582948104263,0.0355556976621215,0.0357872573002491,0.0360077446451969,883818496.0
0.048265354719962,0.0472973264130355,0.0347220174930829,0.0353335596428121,0.0352687639883142,0.0355150606312215,0.0356770063104661,0.0360649837784128,0.0360868300373945,884867072.0
0.0455873264060444,0.0441788032339215,0.0335516400616535,0.0339097291134697,0.0339192799176266,0.0342447487551897,0.0344954700351969,0.0348846863325514,0.034666792818685,885915648.0
0.0459629255377266,0.0432360417985021,0.0329316683104221,0.0323138629969409,0.0326124008221174,0.0330233476081952,0.0332161229640849,0.0335354538319546,0.0333470969243743,886964224.0
0.0445091852467762,0.0414796128791123,0.0347436208273263,0.0317996527044202,0.0323202790430558,0.032705941002541,0.0328578522697392,0.0329699196695306,0.0327450002900708,888012800.0
0.0450019676944368,0.0414567623248472,0.0403881328178093,0.0337875211133671,0.0335754898245817,0.0338968321437503,0.0342091034300775,0.0343536500274647,0.034103183233338,889061376.0
0.0452529410253342,0.0411649120952076,0.0430387795901618,0.0332384587026691,0.0332832670239451,0.0338959108916354,0.0341332466874346,0.034355833587026,0.0342248036382582,890109952.0
0.0455933527266172,0.0432292073024007,0.0469442055094401,0.0349074114460277,0.0348620376749755,0.0353348391069686,0.0355885729925744,0.0359770224526402,0.0359041053264332,891158528.0
0.0443717398303343,0.043105490458642,0.0451263379538138,0.0350125225433969,0.0348964314542174,0.03538416260549,0.035665066576844,0.0359887227930067,0.0358256453379488,892207104.0
0.0444228001215851,0.0407351292434506,0.0422562735271493,0.0341769204561543,0.0343935796808183,0.0347689871195384,0.0355149068121341,0.0354296904314278,0.0357684948347258,893255680.0
0.0460855618257719,0.0433322787167217,0.042750900710227,0.0366684090855037,0.0367732555514067,0.0375457460285935,0.0374978393407775,0.03726452050153,0.0376029912780844,894304256.0
0.0453071292559006,0.0433401204586816,0.0400319537642607,0.0355824513615327,0.0357877009036883,0.0363647760004656,0.0366106603340364,0.036557399767357,0.0365181511467259,895352832.0
0.038272520344441,0.0357694178790247,0.0320931035341326,0.0291772010863401,0.0290545249567798,0.0291544892415829,0.0294195940740931,0.0291015417812853,0.0285396446573516,896401408.0
0.0408294153417075,0.0404670834526616,0.0344383770257981,0.0320997671753454,0.0320390717231418,0.0323447913192424,0.0327200054202491,0.0326964550434842,0.0326160854244123,897449984.0
0.0432788091254693,0.0447017848484316,0.0365694024429098,0.0353487686053061,0.0354348920803857,0.0358186826240377,0.036158678262135,0.0365094762652761,0.0365599352192824,898498560.0
0.0516424511796465,0.0521399006243844,0.0438586607955582,0.0431876346834075,0.0436205182483589,0.0442844785815157,0.0447106981420023,0.0452271828606549,0.0454828625208112,899547136.0
0.0492183676573748,0.0469905231146166,0.0398998681645933,0.0397712204787915,0.0400535905863243,0.0404868017914731,0.040924589417552,0.0416031488306732,0.0419465190562592,900595712.0
0.049222873459911,0.0493291830643091,0.0409986624589236,0.0411091627644392,0.0406903659058311,0.0409430416317204,0.0420152765175576,0.0424754586581096,0.0423356536225967,901644288.0
0.0488805481844423,0.0476093809119897,0.040685895183219,0.040999816455786,0.0407278908914674,0.0414914601490606,0.0419087762217161,0.0424619337799005,0.0423401677706088,902692864.0
0.0472013824459551,0.0451615282799818,0.0382739451271958,0.0384836167585574,0.0388427804473215,0.0394720137589032,0.0398234565844355,0.0400980497837986,0.0401444812167806,903741440.0
0.0453684881715296,0.0440718614263344,0.0371801348647806,0.0375964831805091,0.03746220000402,0.0379554331537512,0.038556124507895,0.0388748036295635,0.0386346338713726,904790016.0
0.0413034070476054,0.0397760369232797,0.0331417228217588,0.0333998838561704,0.0333336978048874,0.0336427781848324,0.0339448440146997,0.0342666229963532,0.0340394704801122,905838592.0
0.0439029688112019,0.0425829172308993,0.0360460793195002,0.0364576094844902,0.0365257363215482,0.0364067358954853,0.0371503786778725,0.0377701214879865,0.0374993305286904,906887168.0
0.0538110648330091,0.0517288368282592,0.0464894729464169,0.0474746879686397,0.0478590776868361,0.047874371989772,0.0488630828279394,0.0500463317796644,0.050867523793436,907935744.0
0.0487425042806088,0.0452981011985677,0.0399845128312168,0.0410481756801149,0.0412837981108674,0.0410507747452483,0.0422127077737519,0.0427109951011864,0.0435041039159183,908984320.0
0.044933206146857,0.0426186424701878,0.0365310049332408,0.0371308117297659,0.0374440796138767,0.0373977728893868,0.0378875722368095,0.0382524196919067,0.0385808813805522,910032896.0
0.044850747439216,0.0423378473624323,0.0360673404622687,0.0366421013666873,0.0369341421605111,0.0370932225490864,0.0374451591262983,0.0378277967182926,0.0380359990266532,911081472.0
0.0457439717665068,0.0421348649315404,0.037133714153797,0.0377666581220271,0.0373530840367556,0.0377683418048051,0.0378032221739374,0.0382540838076736,0.0382597907318458,912130048.0
0.0449110435701783,0.0414613218631529,0.0361838331294211,0.036984577951175,0.0367115254447102,0.0371240173554731,0.0372931103827994,0.0377531208671165,0.037810361704915,913178624.0
0.0464648091424194,0.0429942977441441,0.0372638753539399,0.0385006089644342,0.0384578315042078,0.0387445977467453,0.0390391798527261,0.0392459169316804,0.0396137622851576,914227200.0
0.0445656966978652,0.0406044291711395,0.0343964889141954,0.0349860555001452,0.0351675851952343,0.0355171128431039,0.0361051951453695,0.0362978924209135,0.0362448475191218,915275776.0
0.0463910309878161,0.0429432177174362,0.037319330845924,0.037872597131548,0.0380071229642286,0.0380394838412144,0.0383851929061417,0.0392405564037093,0.0386952947293332,916324352.0
0.0438608276797915,0.0416479934567348,0.0351876962804058,0.035861635358839,0.0354480880948729,0.0356623496691156,0.036137556212783,0.0364502401126985,0.0365665854620243,917372928.0
0.0432381337112975,0.0411850141641565,0.0353976027977098,0.0360928670325422,0.0358004787789199,0.0361449720253432,0.0366055227456689,0.0367846020049633,0.0363912750833881,918421504.0
0.0419126211467778,0.0374879446952078,0.0329346110081488,0.0335524961729121,0.0328512198217915,0.0332112145567876,0.0334552958427965,0.0336320761832983,0.0337043153521245,919470080.0
0.0454198784561651,0.0414809948369132,0.0370940497594979,0.0377808503994977,0.0380932151768707,0.0385403419358006,0.0387403771191388,0.0384446302549735,0.0391814452795597,920518656.0
0.044586380542899,0.0402450724772744,0.0360911044517113,0.0368514616136568,0.0373166940855037,0.0379069284758205,0.0387319471642151,0.0383930650600142,0.0390237721248672,921567232.0
0.0461212180413727,0.0408785834576752,0.0362654739637649,0.0368144528987416,0.0369673628234391,0.0375784759055194,0.0381807999662942,0.0383822916571471,0.0387498458198808,922615808.0
0.0459392297942402,0.0400691054595543,0.0346267056474822,0.0350919188023809,0.0352707801323892,0.0355458749746589,0.0360456806596312,0.0361741501154588,0.0363845574345242,923664384.0
0.046980157677281,0.0415184788322961,0.0356348855798312,0.0361539446294905,0.0365142951688051,0.0368602371918811,0.0374784334091441,0.0377640826285921,0.0377376345289772,924712960.0
0.0497181062568963,0.0438865698832529,0.0365851684662137,0.0376693692297042,0.0377689180414319,0.0382417451196736,0.0384099471612819,0.0390331088394444,0.0389874058461698,925761536.0
0.05130920470604,0.0425010219195612,0.0363151419536488,0.0373564126089364,0.037654606135708,0.0378717710998567,0.0379552425466005,0.0381829857275148,0.0386508778977648,926810112.0
0.07475595131938,0.0599641188968781,0.0532565595396467,0.0559266836442127,0.0565466980795174,0.0561306404782788,0.0575218104582043,0.0580036587737629,0.0584307052815087,927858688.0
0.0718203073016024,0.0521470021451296,0.0439588443283293,0.0456377488125152,0.0458000724842205,0.0458231849081047,0.046699073948513,0.0470197547089372,0.0471919756692711,928907264.0
0.0854350457723546,0.0489607831460625,0.0410221487702952,0.042198054330984,0.042588314678771,0.0422642594877246,0.0428297225574903,0.043208424553837,0.0432418296268613,929955840.0
0.0953794037369692,0.0477948005309894,0.0388101026625447,0.0398785564241008,0.0398025506568465,0.0399710643442155,0.0402424020787205,0.0409059620427915,0.0406858273859337,931004416.0
0.0975717822744351,0.0482005236204065,0.0377719916508104,0.0384771255372562,0.0389377229577557,0.0396445782557964,0.0406711316714746,0.0414516694360886,0.0411536295471347,932052992.0
0.0872374621547212,0.0499786949483353,0.0361112315260125,0.0371944843589563,0.0367787059727438,0.0371656053550958,0.0380656118993988,0.0385266501215057,0.0381345866500217,933101568.0
0.0689419320482487,0.0529795470996597,0.0334005586829162,0.0342934045374045,0.0344091313125256,0.0346090332064985,0.0355895494821186,0.035874176572112,0.0354016034989991,934150144.0
0.0833638551959631,0.0743605138442863,0.0351445324732053,0.035734863364679,0.0354323924601854,0.0356769424127518,0.0362392048240957,0.0366319919875998,0.0365369349315483,935198720.0
0.0939624095027266,0.0912152089964324,0.0405348122126453,0.0408261834502132,0.0413265981287152,0.0418716097348421,0.0426681013256935,0.0432552778597543,0.0435233335740724,936247296.0
0.0773392584952025,0.0866240006333079,0.0372631117704805,0.0378446191012815,0.0377162251874998,0.0386779041078433,0.0391080681905462,0.039853372120652,0.0402645261857588,937295872.0
0.0773473887161567,0.0849122686508042,0.0393909819425789,0.0395114842534043,0.0397744739554919,0.040824766878622,0.0414550250731564,0.0431557262658046,0.0439335432784596,938344448.0
0.0745227999248183,0.0689233942986897,0.0383059237153156,0.0372895026445377,0.0376890861492652,0.0385021174571599,0.0393279745411205,0.0403755196541034,0.0410104146667738,939393024.0
0.0696512642879325,0.0829107999385083,0.0393031893298438,0.0367294468849891,0.0371670313676843,0.0378102258901638,0.0384181119119787,0.0391637906983237,0.0394915423576245,940441600.0
0.0702227407882133,0.0843016028195959,0.0459564021788741,0.0386867668911811,0.039323659638596,0.039929790847542,0.0405165336835217,0.0406881682850291,0.0414461329223816,941490176.0
0.0601539452468116,0.069642147411423,0.0453029289376092,0.0338031694509087,0.0344420140733482,0.0347692465673099,0.0350405400523459,0.0353026669610226,0.0356523610473724,942538752.0
0.0588429937558749,0.0680353410489942,0.0514584768330729,0.0362501669783144,0.0365472356850982,0.0368140629624431,0.037092885649647,0.0373259456897121,0.0375206243157909,943587328.0
0.0536463146307755,0.0635064650300932,0.0494378035771685,0.0348158294389023,0.035059395947808,0.0351066585230382,0.0356691603990622,0.0357015715015104,0.0361096335530542,944635904.0
0.0535951106448316,0.052714133447597,0.0461899868154444,0.0325925919254309,0.0324786015568941,0.0325507966601625,0.0328747729526077,0.0327469317725385,0.0329543872714173,945684480.0
0.0514602250704836,0.05183046394894,0.0439801256608922,0.0335074277142527,0.0333913885413989,0.0335035788726694,0.0339022049092309,0.0339749521817309,0.0340567882627313,946733056.0
0.066033376348499,0.0616360497192019,0.0550700446343401,0.0471125704010249,0.0480094786911897,0.0483906538641396,0.0490946543108948,0.0492995116514733,0.0503758070752056,947781632.0
0.0636254688563364,0.0617470650233563,0.0518779839265336,0.0459081312994122,0.047193807186171,0.0477752727198572,0.048164546335316,0.0481049006632353,0.0495426575534061,948830208.0
0.0560335027904519,0.0547434791106848,0.0440453314626211,0.040156955196458,0.0410472958393318,0.0419778285884842,0.0419621932479621,0.041793802651335,0.0433093642290689,949878784.0
0.055343128503919,0.0507040243187977,0.0391929943782088,0.0365171778569608,0.0367153390798679,0.0373705039900533,0.0372145743654609,0.0375693672759181,0.0382443609384823,950927360.0
0.0756315662272574,0.0681041328032529,0.0471862597724793,0.0463638534580662,0.0469285059498603,0.0471548238387699,0.0472628236555278,0.0479535073718848,0.0499349133445882,951975936.0
0.0621978584084809,0.0610562394271153,0.0427068884651361,0.0421037769782043,0.0424065215402272,0.0430351675297317,0.0434588987749427,0.0438496016304404,0.044836109939916,953024512.0
0.0541286775546223,0.0532736582164892,0.0383855869611351,0.0375303711229312,0.0373754444476677,0.0380300540847329,0.0381201772203847,0.0386443562974885,0.0395007089096819,954073088.0
0.0555863627084568,0.0496036498549048,0.037035222239308,0.0363611938175433,0.0367128503946817,0.0371225623599066,0.0370217229331932,0.0372264243746973,0.0378065291950362,955121664.0
0.0538224477712549,0.0518234881908925,0.0384587119703553,0.0380583771376249,0.0385027876808422,0.0390502604748494,0.0387799238366584,0.0390827510548222,0.0398820096705981,956170240.0
0.0535945153059679,0.0513797787652031,0.038201821753634,0.0379946303024111,0.0381586893803962,0.0387497087521198,0.0384136243513574,0.0388281365877681,0.0394574207293305,957218816.0
0.0481428413749793,0.0488830885701187,0.0338297373474901,0.0336580861560611,0.0341145883951131,0.0345299183181346,0.0343381469498748,0.0348358630213287,0.0349399572723762,958267392.0
0.1124773427427341,0.0985882397201065,0.0447394381672772,0.0460052857275857,0.0454462097810478,0.0460350930120259,0.0459372515504893,0.046504238201834,0.0575533087608047,959315968.0
0.0796885914892221,0.0706432332946063,0.0380275686934904,0.0388810445604748,0.038594044830738,0.0391588475269928,0.0392014515909222,0.0394746705659514,0.0448206768958184,960364544.0
0.0622661121085417,0.0562548349476457,0.0348715516604639,0.0351493860154363,0.0349999927413158,0.0355736000320739,0.0355244419233335,0.0359303358827176,0.0390261427327202,961413120.0
0.0602110050566559,0.0563461077797711,0.038758503033601,0.0393172157242403,0.040030520430788,0.0401832806806478,0.0403802111127145,0.0404621327238352,0.0425108660392068,962461696.0
0.0546808812741222,0.0512148665928989,0.0379863948294931,0.0383013444609694,0.0386694129663629,0.0388154318054871,0.0392028920043591,0.0391614028223887,0.0403258627470385,963510272.0
0.0517902156325073,0.0513405056071355,0.0385206923221257,0.0385422461960341,0.0390933761426768,0.0389632808725216,0.039022239282185,0.0393847302053637,0.0399378637878125,964558848.0
0.0512190594331369,0.0506166686004437,0.0384514138268782,0.0389777448641074,0.0393359684412162,0.0392009375025917,0.0394390497279436,0.039877304829869,0.0402971928521009,965607424.0
0.0469582296438984,0.0447602989467996,0.0358021199786341,0.0366358770363933,0.0371919621261199,0.0374921421224916,0.0382141327446833,0.0400524167456792,0.0414993638894961,966656000.0
0.0460990868274356,0.0423516356544205,0.0341535050463515,0.0349356035855117,0.0352531602845708,0.0353490994629782,0.0358229598942465,0.0368367112298094,0.0376799957256518,967704576.0
0.0452692683668923,0.0413536739148948,0.0335997579640069,0.0345218529535682,0.0349483846806545,0.0349742185949048,0.0358556892247531,0.0362739309231083,0.0369321142038207,968753152.0
0.0455423289851343,0.0416544793445991,0.0340662884536345,0.0350030517942384,0.0352777681838998,0.0353139030128101,0.0362375514344142,0.0369238484432121,0.0375537610004594,969801728.0
0.0444578935362893,0.040805949191209,0.0337071077437678,0.0339324179473854,0.0342560611462359,0.0345085927441408,0.0350544073500119,0.0354841222877214,0.0358541756098593,970850304.0
0.0441796368438997,0.0429306115557533,0.0346964371160407,0.0344985650570857,0.0352168034660699,0.0354072504289294,0.035369740467165,0.0361860348788355,0.0366477928670806,971898880.0
0.0429142228553194,0.0412132819915702,0.032551391830332,0.0326634599686497,0.0328570570746005,0.0330876454982829,0.0329968927631249,0.0335483965902256,0.033802752363809,972947456.0
0.0441669914518544,0.0427377673697913,0.0341526823293601,0.0344997845054086,0.0345563406099349,0.0348090645061767,0.0348920635049278,0.0350605400963985,0.0353459273368756,973996032.0
0.0462702167975281,0.0443973747498017,0.0368121394043879,0.0371572866767851,0.0373778250987067,0.037461804419102,0.0378570109190908,0.0380820353857856,0.0383437557563503,975044608.0
0.0454106829040931,0.0422745617780199,0.0351994958284356,0.0353846870228751,0.0356190680054194,0.0359208258834191,0.0359870120675547,0.0362848109271218,0.0364690638356069,976093184.0
0.0433544448998414,0.0408061058597321,0.0337659003467787,0.0340604755960456,0.0347264926178935,0.0349687492026243,0.0351667255059472,0.0352412495149219,0.0355242523934771,977141760.0
0.0419364388777237,0.0391458806284544,0.032572351129424,0.0330394139479871,0.0332233829072953,0.0335776137895064,0.0335271283932323,0.0337502749330324,0.0338976995838845,978190336.0
0.0407169872767438,0.0386841023657856,0.0312239805765804,0.0316106214171288,0.0319384149100304,0.0321701403129436,0.0323970280561742,0.0323305520075818,0.0325380981809479,979238912.0
0.0435834267112965,0.0421351690935163,0.0348137663010684,0.0352206110480247,0.0361899509472608,0.0360293933832813,0.0362091958509831,0.0360515387186537,0.0368431177410772,980287488.0
0.0422819219963428,0.0412185645275845,0.0335598815830512,0.0340319458158223,0.0349107663801789,0.0349336371612632,0.0349905900650694,0.0350427501563792,0.0355990158604229,981336064.0
0.0434436202266155,0.0414583127286798,0.0347417576537511,0.0350568758205278,0.0354814855243503,0.0352852099037212,0.0355516485866643,0.035611802000034,0.036110786824755,982384640.0
0.0433706268776624,0.0433924218310299,0.0354441619627665,0.0357125502951792,0.036011171985951,0.0361426200914403,0.0365446470676231,0.0366211464793623,0.0369697949435969,983433216.0
0.0456799436414822,0.0452607973314018,0.0375205628182982,0.0377829963777388,0.038203886473818,0.0379987837845097,0.0388709045945787,0.0388245175675124,0.0392557471318373,984481792.0
0.0441793603849701,0.0433123368221864,0.0362023569448041,0.0363887024330062,0.0367645671341038,0.0370360870894794,0.0375318098812889,0.0377569069661483,0.0381097037009064,985530368.0
0.0432619373327638,0.0422667635330729,0.0349394626817726,0.0355952902340373,0.0357605821327972,0.0357521603374185,0.0362564781680499,0.0364331892479352,0.0367838175799282,986578944.0
0.0463244353893471,0.0446081514333274,0.0383926361750375,0.0394775177639464,0.0399833138503932,0.0391514179541916,0.0393352140672402,0.0395761723989691,0.0402386148376182,987627520.0
0.0470710730882024,0.0451274057316077,0.0390141136919861,0.0397276216795911,0.040327239941473,0.0400597802020237,0.0403735099825956,0.0406510138598305,0.0410654133609391,988676096.0
0.0437696053997444,0.0422135623836165,0.0365420158940258,0.0366041571672196,0.0375444722229814,0.0380682132500968,0.038246248965149,0.0379527219428232,0.0395039971198368,989724672.0
0.0434092245705806,0.0416310818266692,0.0365016901859493,0.0369536366698858,0.0379800768968748,0.0380444585958402,0.0381574095808887,0.0381196480638588,0.0393255957973861,990773248.0
0.042481387019549,0.0400466293728263,0.0348129139278755,0.0354753645329533,0.0361612499891364,0.0362117152501782,0.0364686914545011,0.0365924706879657,0.0371545818454455,991821824.0
0.0441232742669156,0.0407302309143498,0.0357511871027164,0.0363166567965774,0.0374256272434514,0.0373042827392439,0.0374768782785391,0.038033197736909,0.0382832980159138,992870400.0
0.0443702456505085,0.0413689522230602,0.0361048881196583,0.0366607295863046,0.0372514358073135,0.0371484181803872,0.0378046984042155,0.0382555551410565,0.0385089303554701,993918976.0
0.0450086372420681,0.0409946172577131,0.0367986282449764,0.0370592319663471,0.0374710097119043,0.0374303359052742,0.038113311780762,0.0382765352517788,0.0385307861120307,994967552.0
0.0400914029442018,0.0375546752980345,0.031986075552394,0.0320802560670229,0.0327751712478612,0.0329399533327025,0.0332696823916193,0.03330654500874,0.0334389705956381,996016128.0
0.042192041931686,0.0388453442390259,0.0339302863489041,0.0340417142323182,0.0343928356457459,0.0346745818731984,0.0352372980933068,0.0352644018776819,0.0353551345318755,997064704.0
0.042476611240773,0.0403452640292791,0.0349835714106981,0.0353194625731073,0.0358016780013197,0.0360484443544249,0.0364895764400898,0.03682169280686,0.0371393704041938,998113280.0
0.0418116627405427,0.0404003473876787,0.0340290254804106,0.0339139365432541,0.0341623309251841,0.0344534527480056,0.0346094427461593,0.0346819812418918,0.0349860542081346,999161856.0


==> test/pythia-160m-deduped-layer/multi_layer/fvu.csv <==
x,y,value
0,0,0.066706009209156
1,0,0.0910893380641937
2,0,0.12418944388628
3,0,0.1287720501422882
4,0,0.1350704282522201
5,0,0.1019308567047119
6,0,0.1096276715397834
7,0,0.0919001251459121
8,0,0.0932124555110931
9,0,0.1251797974109649
10,0,0.1462667435407638
0,1,0.066706009209156
1,1,0.0910893380641937
2,1,0.12418944388628
3,1,0.1287720501422882
4,1,0.1350704282522201
5,1,0.1019308567047119
6,1,0.1096276715397834
7,1,0.0919001251459121
8,1,0.0932124555110931
9,1,0.1251797974109649
10,1,0.1462667435407638

==> test/pythia-160m-deduped-layer/multi_layer/kldiv.csv <==
x,y,value
0,0,411.2582702636719
1,0,529.668212890625
2,0,616.31494140625
3,0,1097.4508056640625
4,0,1133.7890625
5,0,1212.6549072265625
6,0,1244.491943359375
7,0,1463.8660888671875
8,0,1337.732421875
9,0,1272.757080078125
10,0,1345.666259765625
0,1,411.2582702636719
1,1,529.668212890625
2,1,616.31494140625
3,1,1097.4508056640625
4,1,1133.7890625
5,1,1212.6549072265625
6,1,1244.491943359375
7,1,1463.8660888671875
8,1,1337.732421875
9,1,1272.757080078125
10,1,1345.666259765625

==> test/pythia-160m-deduped-layer/multi_layer/loss.csv <==
x,y,value
0,0,0.1308340281248092
1,0,0.1745169907808303
2,0,0.2012770026922226
3,0,0.3499526381492615
4,0,0.3601428270339966
5,0,0.3992494642734527
6,0,0.4218128621578216
7,0,0.507308304309845
8,0,0.471858948469162
9,0,0.4713837802410126
10,0,0.5112668871879578
0,1,0.1308340281248092
1,1,0.1745169907808303
2,1,0.2012770026922226
3,1,0.3499526381492615
4,1,0.3601428270339966
5,1,0.3992494642734527
6,1,0.4218128621578216
7,1,0.507308304309845
8,1,0.471858948469162
9,1,0.4713837802410126
10,1,0.5112668871879578

==> test/pythia-160m-deduped-layer/multi_layer/mse.csv <==
x,y,value
0,0,0.007140826433897
1,0,0.0160533748567104
2,0,0.02842977643013
3,0,0.0441310591995716
4,0,0.0508537665009498
5,0,0.0549720823764801
6,0,0.0588079169392585
7,0,0.0728830322623252
8,0,0.0859819427132606
9,0,0.1071745380759239
10,0,0.1519780158996582
0,1,0.007140826433897
1,1,0.0160533748567104
2,1,0.02842977643013
3,1,0.0441310591995716
4,1,0.0508537665009498
5,1,0.0549720823764801
6,1,0.0588079169392585
7,1,0.0728830322623252
8,1,0.0859819427132606
9,1,0.1071745380759239
10,1,0.1519780158996582

==> test/pythia-160m-deduped-layer/single_layer/fvu.csv <==
x,y,value
0,0,0.0568006224930286
1,0,0.2802234590053558
2,0,0.4842711985111236
3,0,0.6395686268806458
4,0,0.6754641532897949
5,0,0.7558940052986145
6,0,0.751242995262146
7,0,0.793984055519104
8,0,0.8005433678627014
9,0,0.8078904747962952
10,0,0.8655900955200195
0,1,0.2309029996395111
1,1,0.0830693766474723
2,1,0.3158996403217315
3,1,0.4744222462177276
4,1,0.5335292816162109
5,1,0.6597685217857361
6,1,0.6562843918800354
7,1,0.721068799495697
8,1,0.7781294584274292
9,1,0.7858858108520508
10,1,0.8639305830001831
0,2,0.454823225736618
1,2,0.247231513261795
2,2,0.1066312417387962
3,2,0.3487777411937713
4,2,0.4310308396816253
5,2,0.582442581653595
6,2,0.6060766577720642
7,2,0.6928200125694275
8,2,0.7822259068489075
9,2,0.7970161437988281
10,2,0.9027864336967468
0,3,0.7117034196853638
1,3,0.4308024942874908
2,3,0.3168709874153137
3,3,0.1052251234650611
4,3,0.26381516456604
5,3,0.4596839249134063
6,3,0.5231587886810303
7,3,0.6489719152450562
8,3,0.7377412915229797
9,3,0.7270954847335815
10,3,0.876764714717865
0,4,0.9001703262329102
1,4,0.5674803853034973
2,4,0.436530590057373
3,4,0.2319011986255645
4,4,0.1116983965039253
5,4,0.2767049074172973
6,4,0.4007450640201568
7,4,0.5215846300125122
8,4,0.653724193572998
9,4,0.6254397630691528
10,4,0.7817310094833374
0,5,1.3491257429122925
1,5,0.8956326246261597
2,5,0.6727785468101501
3,5,0.371029645204544
4,5,0.2580987215042114
5,5,0.083132617175579
6,5,0.261295348405838
7,5,0.4110300242900848
8,5,0.5161620378494263
9,5,0.5665016770362854
10,5,0.7487351894378662
0,6,1.1010366678237915
1,6,0.793755292892456
2,6,0.6673306822776794
3,6,0.4132260978221893
4,6,0.3157502114772796
5,6,0.1792344152927398
6,6,0.0898090675473213
7,6,0.2550429999828338
8,6,0.4423351883888244
9,6,0.470392644405365
10,6,0.6396818161010742
0,7,0.9872339963912964
1,7,0.7819698452949524
2,7,0.6855855584144592
3,7,0.4546349942684173
4,7,0.3776106238365173
5,7,0.2996878623962402
6,7,0.1948263645172119
7,7,0.0803112760186195
8,7,0.2964388132095337
9,7,0.412733793258667
10,7,0.5768099427223206
0,8,0.9416936635971068
1,8,0.7766560912132263
2,8,0.714157223701477
3,8,0.4939669370651245
4,8,0.4299478828907013
5,8,0.3947599232196808
6,8,0.3133604824542999
7,8,0.1762898713350296
8,8,0.0925172939896583
9,8,0.3127922713756561
10,8,0.5097206234931946
0,9,1.0048161745071411
1,9,0.8208576440811157
2,9,0.768783450126648
3,9,0.5642549991607666
4,9,0.4985213577747345
5,9,0.482738196849823
6,9,0.4123908877372741
7,9,0.3736604750156402
8,9,0.1952611654996872
9,9,0.1122937500476837
10,9,0.3447777032852173
0,10,0.9227993488311768
1,10,0.7955765128135681
2,10,0.7635219097137451
3,10,0.5948317050933838
4,10,0.5547364950180054
5,10,0.5866669416427612
6,10,0.524645984172821
7,10,0.5359330773353577
8,10,0.4114889800548553
9,10,0.3039985597133636
10,10,0.1614543795585632

==> test/pythia-160m-deduped-layer/single_layer/kldiv.csv <==
x,y,value
0,0,377.1744079589844
1,0,3042.768798828125
2,0,12364.9970703125
3,0,15907.5546875
4,0,15841.1171875
5,0,17166.876953125
6,0,16753.16015625
7,0,16604.982421875
8,0,15593.541015625
9,0,14871.654296875
10,0,13781.232421875
0,1,1957.893798828125
1,1,496.1756591796875
2,1,4542.07763671875
3,1,13428.5537109375
4,1,13937.9462890625
5,1,16273.3837890625
6,1,15148.703125
7,1,15816.67578125
8,1,15189.3720703125
9,1,14595.5234375
10,1,13402.2919921875
0,2,3686.560302734375
1,2,1266.057861328125
2,2,558.320068359375
3,2,5984.05029296875
4,2,10636.73046875
5,2,14164.0546875
6,2,12738.283203125
7,2,14225.439453125
8,2,14479.4541015625
9,2,13212.275390625
10,2,13054.3984375
0,3,6010.8447265625
1,3,3186.3291015625
2,3,1750.900390625
3,3,949.2022094726562
4,3,4458.37158203125
5,3,11997.087890625
6,3,10926.0078125
7,3,13171.3310546875
8,3,12998.8701171875
9,3,12449.060546875
10,3,12732.94921875
0,4,8597.693359375
1,4,5070.60302734375
2,4,2754.347412109375
3,4,1776.3043212890625
4,4,1046.6541748046875
5,4,5041.39990234375
6,4,6616.310546875
7,4,9689.91796875
8,4,10920.4736328125
9,4,10099.22265625
10,4,11224.294921875
0,5,12798.3857421875
1,5,9539.5673828125
2,5,5014.212890625
3,5,2976.717041015625
4,5,1785.55859375
5,5,1087.05615234375
6,5,2633.39599609375
7,5,6234.05078125
8,5,8243.10546875
9,5,7606.25146484375
10,5,9289.3935546875
0,6,12209.9951171875
1,6,9350.0654296875
2,6,5335.197265625
3,6,3801.696044921875
4,6,2291.112060546875
5,6,1938.784912109375
6,6,1166.09814453125
7,6,3334.709716796875
8,6,5727.18359375
9,6,5661.09716796875
10,6,7666.291015625
0,7,13841.9208984375
1,7,12440.2236328125
2,7,9574.6826171875
3,7,5774.19580078125
4,7,3532.4599609375
5,7,3492.21240234375
6,7,2108.7431640625
7,7,1593.91259765625
8,7,3594.917724609375
9,7,4285.376953125
10,7,6581.58837890625
0,8,14847.8095703125
1,8,14161.2841796875
2,8,11242.548828125
3,8,7643.33642578125
4,8,4897.31640625
5,8,5602.130859375
6,8,3357.063720703125
7,8,2946.5732421875
8,8,1500.629638671875
9,8,2874.2119140625
10,8,5326.47265625
0,9,17386.939453125
1,9,18172.220703125
2,9,14356.9375
3,9,11520.6708984375
4,9,7849.34326171875
5,9,8952.029296875
6,9,5651.8154296875
7,9,6374.50830078125
8,9,2886.739501953125
9,9,1213.6788330078125
10,9,3947.472412109375
0,10,21237.357421875
1,10,19900.951171875
2,10,55020.4609375
3,10,16403.984375
4,10,13494.603515625
5,10,11895.8740234375
6,10,10142.8818359375
7,10,10148.7177734375
8,10,7495.67724609375
9,10,2444.983642578125
10,10,1503.05419921875

==> test/pythia-160m-deduped-layer/single_layer/loss.csv <==
x,y,value
0,0,0.1314053833484649
1,0,0.934191107749939
2,0,4.4312849044799805
3,0,7.1938090324401855
4,0,6.316603660583496
5,0,7.754129886627197
6,0,7.673144340515137
7,0,8.193549156188965
8,0,7.217089176177978
9,0,6.450094699859619
10,0,6.3396501541137695
0,1,0.6515073776245117
1,1,0.1716062277555465
2,1,1.444667935371399
3,1,5.166179656982422
4,1,5.186214923858643
5,1,8.029245376586914
6,1,5.602412223815918
7,1,7.000834941864014
8,1,6.836913108825684
9,1,5.425299167633057
10,1,5.944143772125244
0,2,1.2020161151885986
1,2,0.430769681930542
2,2,0.1878147274255752
3,2,1.756309151649475
4,2,3.3937172889709477
5,2,5.653268337249756
6,2,4.3164381980896
7,2,6.025140762329102
8,2,6.320235729217529
9,2,4.6952314376831055
10,2,5.618818283081055
0,3,2.812541007995605
1,3,1.035516619682312
2,3,0.577113926410675
3,3,0.3057988286018371
4,3,1.2942084074020386
5,3,4.212794780731201
6,3,3.5475292205810547
7,3,5.369194030761719
8,3,4.913331985473633
9,3,4.242470741271973
10,3,4.777212142944336
0,4,4.998214244842529
1,4,1.87849760055542
2,4,0.91445654630661
3,4,0.5466010570526123
4,4,0.3297871649265289
5,4,1.4837309122085571
6,4,1.9081238508224487
7,4,3.170118570327759
8,4,3.7288503646850586
9,4,3.2527847290039062
10,4,4.085721492767334
0,5,6.132626533508301
1,5,3.673171758651733
2,5,1.7115939855575562
3,5,0.9169583320617676
4,5,0.55866539478302
5,5,0.3569247126579284
6,5,0.845432698726654
7,5,2.433645248413086
8,5,3.112449884414673
9,5,2.438119649887085
10,5,3.736191987991333
0,6,5.976644992828369
1,6,3.411693334579468
2,6,1.8009521961212158
3,6,1.158659815788269
4,6,0.7141467332839966
5,6,0.6313056945800781
6,6,0.393658846616745
7,6,1.0677942037582395
8,6,1.690340280532837
9,6,1.7324836254119873
10,6,2.701550006866455
0,7,7.244957447052002
1,7,6.156390190124512
2,7,3.5248942375183105
3,7,1.6715482473373413
4,7,1.0618252754211426
5,7,1.150393843650818
6,7,0.71049964427948
7,7,0.5383378863334656
8,7,1.1263837814331057
9,7,1.385143518447876
10,7,2.465426206588745
0,8,7.760296821594238
1,8,6.998560428619385
2,8,5.4817304611206055
3,8,2.30702543258667
4,8,1.5040031671524048
5,8,2.065447807312012
6,8,1.093914270401001
7,8,1.0499558448791504
8,8,0.5240907669067383
9,8,0.9490889310836792
10,8,2.104088068008423
0,9,8.726587295532227
1,9,8.208707809448242
2,9,7.704834938049316
3,9,4.312144756317139
4,9,2.762690544128418
5,9,4.661417484283447
6,9,2.112668752670288
7,9,3.1920008659362797
8,9,1.0389162302017212
9,9,0.4514223933219909
10,9,1.379019856452942
0,10,8.338460922241211
1,10,8.551572799682617
2,10,8.266022682189941
3,10,6.969216346740723
4,10,5.369392395019531
5,10,5.955312728881836
6,10,4.933738231658936
7,10,5.169402599334717
8,10,3.1138572692871094
9,10,0.9513957500457764
10,10,0.5160478353500366


==> test/pythia-160m-deduped-layer/single_layer/mse.csv <==
x,y,value
0,0,1.2194929013276123e-06
1,0,1.0002177987189498e-05
2,0,2.253164529975038e-05
3,0,4.460243508219719e-05
4,0,5.159288411960006e-05
5,0,8.365864050574601e-05
6,0,8.297257591038942e-05
7,0,0.0001265181781491
8,0,0.0001511507580289
9,0,0.0001425077498424
10,0,0.0001825403887778
0,1,4.957425517204683e-06
1,1,2.9650423130078707e-06
2,1,1.4697812730446458e-05
3,1,3.308539089630358e-05
4,1,4.075177639606409e-05
5,1,7.301998266484588e-05
6,1,7.248455221997574e-05
7,1,0.0001148992232629
8,1,0.000146918464452
9,1,0.0001386260846629
10,1,0.0001821902551455
0,2,9.764915375853889e-06
1,2,8.824556061881594e-06
2,2,4.961207650922006e-06
3,2,2.43232225329848e-05
4,2,3.292283145128749e-05
5,2,6.446173210861161e-05
6,2,6.69393120915629e-05
7,2,0.0001103983086068
8,2,0.0001476919860579
9,2,0.0001405895600328
10,2,0.000190384715097
0,3,1.528011489426717e-05
1,3,1.5376846931758337e-05
2,3,1.4743003703188153e-05
3,3,7.338253453781363e-06
4,3,2.015059180848766e-05
5,3,5.087550016469322e-05
6,3,5.77811588300392e-05
7,3,0.0001034109445754
8,3,0.0001392931881127
9,3,0.0001282558368984
10,3,0.0001848967804107
0,4,1.932643863256089e-05
1,4,2.0255383788025935e-05
2,4,2.031038638961036e-05
3,4,1.617239286133554e-05
4,4,8.53167784953257e-06
5,4,3.062425093958154e-05
6,4,4.426098530529998e-05
7,4,8.311242709169164e-05
8,4,0.0001234297669725
9,4,0.0001103245595004
10,4,0.0001648550969548
0,5,2.8965250749024563e-05
1,5,3.196837133145891e-05
2,5,3.1302199204219505e-05
3,5,2.587485323601868e-05
4,5,1.971397432498634e-05
5,5,9.200696695188526e-06
6,5,2.8859278245363384e-05
7,5,6.549615500262007e-05
8,5,9.74567883531563e-05
9,5,9.992794366553426e-05
10,5,0.0001578973024152
0,6,2.363891871937085e-05
1,6,2.833195867424365e-05
2,6,3.104875941062346e-05
3,6,2.8817688871640712e-05
4,6,2.4117452994687483e-05
5,6,1.9836777937598526e-05
6,6,9.919111107592473e-06
7,6,4.064013046445325e-05
8,6,8.351721771759912e-05
9,6,8.29747732495889e-05
10,6,0.0001348994119325
0,7,2.119559394486714e-05
1,7,2.7911313736694865e-05
2,7,3.18981874443125e-05
3,7,3.170554919051938e-05
4,7,2.884240348066669e-05
5,7,3.3167943911394104e-05
6,7,2.1517949789995328e-05
7,7,1.2797283488907851e-05
8,7,5.597051131189801e-05
9,7,7.280404679477215e-05
10,7,0.0001216407108586
0,8,2.0217923520249315e-05
1,8,2.7721673177438788e-05
2,8,3.3227424864890054e-05
3,8,3.4448428777977824e-05
4,8,3.2840045605553314e-05
5,8,4.369005182525143e-05
6,8,3.4609718568390235e-05
7,8,2.809109355439432e-05
8,8,1.7468235455453396e-05
9,8,5.5174852604977787e-05
10,8,0.000107492574898
0,9,2.1573125195573084e-05
1,9,2.929936817963608e-05
2,9,3.5769055102718994e-05
3,9,3.935019776690751e-05
4,9,3.807784378295764e-05
5,9,5.342701115296222e-05
6,9,4.5547269110102206e-05
7,9,5.9541136579355225e-05
8,9,3.686713534989394e-05
9,9,1.9808030629064888e-05
10,9,7.270858623087406e-05
0,10,1.981226887437515e-05
1,10,2.8396954803611152e-05
2,10,3.552425550878979e-05
3,10,4.148252264712937e-05
4,10,4.237163011566736e-05
5,10,6.492950342362747e-05
6,10,5.7945337175624445e-05
7,10,8.539867121726274e-05
8,10,7.769322110107169e-05
9,10,5.362365845940076e-05
10,10,3.404832386877388e-05

==> test/pythia-160m-deduped/expansion_factor.csv <==
model_name,expansion_factor,k,tuned_lens,n_latents,loss/auxk,loss/mse,loss/total,train/dead/rel,train/fvu/avg,train/fvu/layer_0,train/fvu/layer_1,train/fvu/layer_2,train/fvu/layer_3,train/fvu/layer_4,train/fvu/layer_5,train/fvu/layer_6,train/fvu/layer_7,train/fvu/layer_8,train/fvu/layer_9,train/fvu/layer_10,train/fvu/layer_11,train/fvu/layer_12,train/fvu/layer_13,train/fvu/layer_14,train/fvu/layer_15,train/fvu/layer_16,train/fvu/layer_17,train/fvu/layer_18,train/fvu/layer_19,train/fvu/layer_20,train/fvu/layer_21,train/fvu/layer_22,train/fvu/layer_23,train/l1/avg,train/l1/layer_0,train/l1/layer_1,train/l1/layer_2,train/l1/layer_3,train/l1/layer_4,train/l1/layer_5,train/l1/layer_6,train/l1/layer_7,train/l1/layer_8,train/l1/layer_9,train/l1/layer_10,train/l1/layer_11,train/l1/layer_12,train/l1/layer_13,train/l1/layer_14,train/l1/layer_15,train/l1/layer_16,train/l1/layer_17,train/l1/layer_18,train/l1/layer_19,train/l1/layer_20,train/l1/layer_21,train/l1/layer_22,train/l1/layer_23,train/mse/avg,train/mse/layer_0,train/mse/layer_1,train/mse/layer_2,train/mse/layer_3,train/mse/layer_4,train/mse/layer_5,train/mse/layer_6,train/mse/layer_7,train/mse/layer_8,train/mse/layer_9,train/mse/layer_10,train/mse/layer_11,train/mse/layer_12,train/mse/layer_13,train/mse/layer_14,train/mse/layer_15,train/mse/layer_16,train/mse/layer_17,train/mse/layer_18,train/mse/layer_19,train/mse/layer_20,train/mse/layer_21,train/mse/layer_22,train/mse/layer_23,val/logit/kldiv/avg,val/logit/kldiv/layer_0,val/logit/kldiv/layer_1,val/logit/kldiv/layer_2,val/logit/kldiv/layer_3,val/logit/kldiv/layer_4,val/logit/kldiv/layer_5,val/logit/kldiv/layer_6,val/logit/kldiv/layer_7,val/logit/kldiv/layer_8,val/logit/kldiv/layer_9,val/logit/kldiv/layer_10,val/logit/kldiv/layer_11,val/logit/kldiv/layer_12,val/logit/kldiv/layer_13,val/logit/kldiv/layer_14,val/logit/kldiv/layer_15,val/logit/kldiv/layer_16,val/logit/kldiv/layer_17,val/logit/kldiv/layer_18,val/logit/kldiv/layer_19,val/logit/kldiv/layer_20,val/logit/kldiv/layer_21,val/logit/kldiv/layer_22,val/logit/kldiv/layer_23,val/logit/mse/avg,val/logit/mse/layer_0,val/logit/mse/layer_1,val/logit/mse/layer_2,val/logit/mse/layer_3,val/logit/mse/layer_4,val/logit/mse/layer_5,val/logit/mse/layer_6,val/logit/mse/layer_7,val/logit/mse/layer_8,val/logit/mse/layer_9,val/logit/mse/layer_10,val/logit/mse/layer_11,val/logit/mse/layer_12,val/logit/mse/layer_13,val/logit/mse/layer_14,val/logit/mse/layer_15,val/logit/mse/layer_16,val/logit/mse/layer_17,val/logit/mse/layer_18,val/logit/mse/layer_19,val/logit/mse/layer_20,val/logit/mse/layer_21,val/logit/mse/layer_22,val/logit/mse/layer_23,val/loss/delta/avg,val/loss/delta/layer_0,val/loss/delta/layer_1,val/loss/delta/layer_2,val/loss/delta/layer_3,val/loss/delta/layer_4,val/loss/delta/layer_5,val/loss/delta/layer_6,val/loss/delta/layer_7,val/loss/delta/layer_8,val/loss/delta/layer_9,val/loss/delta/layer_10,val/loss/delta/layer_11,val/loss/delta/layer_12,val/loss/delta/layer_13,val/loss/delta/layer_14,val/loss/delta/layer_15,val/loss/delta/layer_16,val/loss/delta/layer_17,val/loss/delta/layer_18,val/loss/delta/layer_19,val/loss/delta/layer_20,val/loss/delta/layer_21,val/loss/delta/layer_22,val/loss/delta/layer_23
pythia-160m-deduped,1,32,False,768,0.0337533168494701,0.2212074697017669,0.2549608647823334,1.597648224560544e-05,0.2212074697017669,0.2953877449035644,0.2776975631713867,0.3065384924411773,0.2662868797779083,0.2643759846687317,0.1870741546154022,0.1966661661863327,0.1533442735671997,0.157822847366333,0.2232748717069625,0.2675078809261322,0.0585133619606494,,,,,,,,,,,,,83.44975280761719,81.24958038330078,75.92762756347656,77.00035858154297,85.92716979980469,81.88671875,79.4569320678711,84.25654602050781,78.52349853515625,79.69059753417969,84.42496490478516,84.19697570800781,108.85527801513672,,,,,,,,,,,,,0.1532091200351715,0.0313178859651088,0.0490040928125381,0.070231594145298,0.0911919251084327,0.0994795113801956,0.1002494841814041,0.1051339209079742,0.1211634576320648,0.14554263651371,0.1902637630701065,0.2760999798774719,0.5588302612304688,,,,,,,,,,,,,4558.94482421875,4321.61669921875,3426.425048828125,3494.331298828125,4720.46435546875,4402.8046875,4690.73583984375,4232.62158203125,4523.97509765625,4609.54248046875,5003.90185546875,4704.640625,6576.29736328125,,,,,,,,,,,,,1045.2564697265625,2041.7879638671875,1539.4716796875,1319.825439453125,1334.7333984375,1165.1304931640625,1176.4461669921875,901.0145874023438,810.3896484375,681.3728637695312,564.3084716796875,565.6519165039062,442.9441833496094,,,,,,,,,,,,,1.610897183418274,1.827879905700684,1.2438725233078003,1.250473141670227,1.5790743827819824,1.416800022125244,1.5380932092666626,1.3871654272079468,1.5481103658676147,1.5421606302261353,1.6760720014572144,1.65997576713562,2.6610727310180664,,,,,,,,,,,,
pythia-160m-deduped,2,32,False,1536,0.0336378179490566,0.194193497300148,0.2278313934803009,0.0003195296449121,0.194193497300148,0.2402876913547516,0.2337664812803268,0.2660302817821502,0.23612742125988,0.2352934628725052,0.1679610908031463,0.1773490756750106,0.1395375430583953,0.142119824886322,0.1981657892465591,0.2359558045864105,0.0577277615666389,,,,,,,,,,,,,81.10029602050781,80.20761108398438,75.27183532714844,75.88003540039062,84.6546859741211,80.13636779785156,75.86302185058594,82.32650756835938,76.61714172363281,76.35115814208984,81.19609069824219,79.43457794189453,105.26466369628906,,,,,,,,,,,,,0.1407721042633056,0.0255399104207754,0.041253462433815,0.0609514489769935,0.0808760598301887,0.088547296822071,0.0900738462805748,0.0948374420404434,0.1102818623185157,0.131041944026947,0.1690488755702972,0.2438471913337707,0.5529654026031494,,,,,,,,,,,,,3079.390625,2516.1845703125,2113.066162109375,2212.550048828125,3361.431640625,3218.260986328125,3110.502197265625,3024.819091796875,3177.092041015625,3031.978759765625,2997.946533203125,3195.236572265625,4993.61865234375,,,,,,,,,,,,,762.5254516601562,1535.800048828125,1135.8529052734375,970.6099853515624,885.3526611328125,835.6697998046875,804.551513671875,690.0723266601562,625.0588989257812,571.9880981445312,401.08636474609375,381.539306640625,312.72296142578125,,,,,,,,,,,,,1.0627168416976929,0.9325220584869384,0.7036425471305847,0.7268071174621582,1.0315148830413818,0.9918833374977112,0.9744406342506408,0.9758701920509338,1.0543112754821775,1.0136654376983645,1.0671168565750122,1.1740103960037231,2.106818914413452,,,,,,,,,,,,
pythia-160m-deduped,4,32,False,3072,0.0335193499922752,0.1713860780000686,0.2049056142568588,0.0063433316536247,0.1713860780000686,0.1954130381345749,0.1980802863836288,0.2299801260232925,0.208400011062622,0.2097244262695312,0.1522019207477569,0.1608141660690307,0.1275790929794311,0.1291933208703994,0.177817016839981,0.2097337692975998,0.0576970800757408,,,,,,,,,,,,,80.25839233398438,80.62263488769531,75.64156341552734,75.48872375488281,82.66987609863281,78.24188995361328,74.40589141845703,81.18000030517578,75.7083969116211,75.08477783203125,80.64142608642578,78.6673583984375,104.74815368652344,,,,,,,,,,,,,0.1308072358369827,0.0208224318921566,0.0349517054855823,0.0526927821338176,0.0713893920183181,0.0789315849542617,0.0817181393504142,0.0860491618514061,0.1008715778589248,0.1190785318613052,0.151756078004837,0.2170529514551162,0.5543728470802307,,,,,,,,,,,,,2441.054931640625,1703.7042236328125,1579.3909912109375,1687.4091796875,2638.595458984375,2590.44970703125,2567.9052734375,2490.489013671875,2641.805419921875,2423.180419921875,2348.060302734375,2451.219482421875,4170.447265625,,,,,,,,,,,,,617.1665649414062,1244.7864990234375,901.5991821289062,759.634033203125,723.3141479492188,591.3685302734375,612.1602172851562,538.25439453125,549.2037963867188,502.371826171875,352.601806640625,386.7497863769531,243.95147705078125,,,,,,,,,,,,,0.8382439613342285,0.5926459431648254,0.5103216767311096,0.5462017059326172,0.8137897849082947,0.7994012236595154,0.8136446475982666,0.8090047836303711,0.8828875422477722,0.8173524141311646,0.8375539183616638,0.9089860320091248,1.7271445989608765,,,,,,,,,,,,
pythia-160m-deduped,8,32,False,6144,0.03329898416996,0.1512608081102371,0.184559941291809,0.0348486900329589,0.1512608081102371,0.1559237390756607,0.1654958873987198,0.1979677677154541,0.1828196048736572,0.1862054616212844,0.1367018520832061,0.1451325416564941,0.1168004795908927,0.1182790398597717,0.160399317741394,0.1902738511562347,0.0591297298669815,,,,,,,,,,,,,80.1970443725586,81.00862121582031,76.11618041992188,74.90699768066406,80.96540832519531,76.82537841796875,76.61763000488281,81.51696014404297,74.56956481933594,73.7872314453125,79.2596435546875,78.09125518798828,108.69966888427734,,,,,,,,,,,,,0.1232620403170585,0.0166582204401493,0.0292047057300806,0.0453650057315826,0.0626434534788131,0.0700932592153549,0.0734768211841583,0.0776974037289619,0.0924111306667327,0.109048381447792,0.1369938552379608,0.1970372200012207,0.5685149431228638,,,,,,,,,,,,,2022.2657470703125,1181.2618408203125,1200.0709228515625,1313.5093994140625,2104.06494140625,2089.182373046875,2103.425537109375,2062.43896484375,2235.735107421875,2039.929443359375,1970.4971923828125,2087.97021484375,3879.100341796875,,,,,,,,,,,,,539.42431640625,948.8823852539062,709.7389526367188,571.3975830078125,775.1957397460938,538.1920166015625,543.7741088867188,475.9552307128906,516.1254272460938,474.3604736328125,355.7262878417969,378.1134033203125,185.6277313232422,,,,,,,,,,,,,0.6966536641120911,0.3912612497806549,0.3886590301990509,0.430694580078125,0.6496819257736206,0.646588146686554,0.67128986120224,0.6772234439849854,0.7496023774147034,0.6955872774124146,0.7030531764030457,0.7786245346069336,1.57757568359375,,,,,,,,,,,,
pythia-160m-deduped,16,32,False,12288,0.0330820828676223,0.1341720074415207,0.1672541201114654,0.1211242005228996,0.1341720074415207,0.121992103755474,0.1377879679203033,0.1701754927635193,0.162030890583992,0.1668360084295272,0.123996116220951,0.131562203168869,0.1081543564796447,0.1092210933566093,0.1468634605407714,0.1719754040241241,0.0594695508480072,,,,,,,,,,,,,78.56480407714844,81.50434875488281,75.90984344482422,73.7230224609375,79.13304138183594,74.91996765136719,70.9378890991211,76.67465209960938,73.52294921875,71.08552551269531,78.51607513427734,76.24324798583984,110.60723114013672,,,,,,,,,,,,,0.1162201166152954,0.0130620142444968,0.0243090447038412,0.0389918573200702,0.0555284395813941,0.0628084167838096,0.0667263567447662,0.0704836174845695,0.0856481790542602,0.1007053405046463,0.1255415081977844,0.1783341616392135,0.5725033283233643,,,,,,,,,,,,,1707.330078125,872.1360473632812,951.2196044921876,1042.6170654296875,1697.85205078125,1740.30322265625,1773.510009765625,1750.22119140625,1993.55615234375,1764.05712890625,1690.3026123046875,1788.971923828125,3423.20849609375,,,,,,,,,,,,,488.6983337402344,859.7959594726562,631.28662109375,508.3424987792969,708.67626953125,511.8543395996094,495.2440185546875,437.2677001953125,475.8888549804688,458.1327209472656,306.4422912597656,312.0404663085937,159.40931701660156,,,,,,,,,,,,,0.5915461182594299,0.2888998687267303,0.310297429561615,0.3457832336425781,0.5317826867103577,0.5399699211120605,0.5661632418632507,0.5798850059509277,0.6685556173324585,0.6097322702407837,0.6101287007331848,0.6658568382263184,1.381491780281067,,,,,,,,,,,,
pythia-160m-deduped,32,32,False,24576,0.032875970005989,0.1194313541054725,0.152307316660881,0.2753367722034454,0.1194313541054725,0.0924090966582298,0.113049179315567,0.1458414793014526,0.1446519494056701,0.1500604748725891,0.1126528084278106,0.1200631856918335,0.1001175493001937,0.1011905595660209,0.1357251554727554,0.1575120538473129,0.0599026568233966,,,,,,,,,,,,,77.20452117919922,81.5123062133789,75.611572265625,72.60774230957031,76.60108947753906,72.44013977050781,69.38016510009766,74.76290893554688,70.5042495727539,69.59625244140625,76.16152954101562,74.73926544189453,112.53709411621094,,,,,,,,,,,,,0.1102933436632156,0.0099035734310746,0.0199377816170454,0.0334056727588176,0.0495766140520572,0.056502167135477,0.0606898628175258,0.0643636286258697,0.0793337970972061,0.0933121219277381,0.1161035001277923,0.1634914427995681,0.5768998265266418,,,,,,,,,,,,,1439.1177978515625,595.7040405273438,696.4095458984375,798.9308471679688,1373.8250732421875,1417.20947265625,1475.154296875,1478.1817626953125,1714.3458251953125,1542.760986328125,1462.2186279296875,1554.74169921875,3159.94482421875,,,,,,,,,,,,,420.10931396484375,701.975830078125,513.1112060546875,429.1167297363281,516.4056396484375,443.2521362304688,465.64544677734375,402.3577880859375,438.7645568847656,430.5124206542969,275.8983459472656,278.1352233886719,146.13674926757812,,,,,,,,,,,,,0.5009505748748779,0.1919949352741241,0.2242726236581802,0.2625252306461334,0.4323371350765228,0.4398930370807647,0.4761839807033539,0.4941921234130859,0.5851311087608337,0.5389310121536255,0.5331685543060303,0.5833143591880798,1.24946129322052,,,,,,,,,,,,
pythia-160m-deduped,64,32,False,49152,0.0326838865876197,0.1062363684177398,0.138920322060585,0.4610066711902618,0.1062363684177398,0.0667056664824485,0.0910898223519325,0.1241897046566009,0.1287716627120971,0.1350702494382858,0.1019310131669044,0.1096287220716476,0.0919077396392822,0.0932085439562797,0.1251725554466247,0.1462611258029937,0.0608996003866195,,,,,,,,,,,,,76.07606506347656,82.15982055664062,75.79399871826172,72.11164855957031,74.38553619384766,70.76261138916016,67.19023132324219,76.30721282958984,70.37454986572266,70.15546417236328,75.24602508544922,72.49395751953125,105.93157196044922,,,,,,,,,,,,,0.1054563075304031,0.0071408166550099,0.0160535182803869,0.0284299850463867,0.0441312827169895,0.0508546382188797,0.0549719370901584,0.0588076934218406,0.0728850588202476,0.0859756767749786,0.1071660071611404,0.1519673466682434,0.5870915055274963,,,,,,,,,,,,,1216.1015625,411.1658630371094,529.825927734375,616.3032836914062,1096.5555419921875,1133.1397705078125,1213.342041015625,1242.7147216796875,1462.1708984375,1338.1021728515625,1271.0626220703125,1343.9891357421875,2934.85107421875,,,,,,,,,,,,,385.0298461914063,590.3848876953125,430.91351318359375,372.7848815917969,499.260986328125,411.3943786621094,441.86077880859375,371.0599060058594,399.1717834472656,391.0273132324219,268.7864685058594,297.8236389160156,145.88998413085938,,,,,,,,,,,,,0.4324708580970764,0.131511241197586,0.1740726083517074,0.2016870528459549,0.349243700504303,0.3601760268211365,0.3992466032505035,0.4215647578239441,0.5075259208679199,0.4722092151641845,0.4715516865253448,0.511484682559967,1.189375638961792,,,,,,,,,,,,
pythia-160m-deduped,128,32,False,98304,0.0326608680188655,0.101005919277668,0.1336667835712433,0.6131964325904846,0.101005919277668,0.0543775185942649,0.0810765698552131,0.1140326336026191,0.1208241656422615,0.1276149153709411,0.0965480431914329,0.1041300296783447,0.0883621722459793,0.0898631438612937,0.1206724420189857,0.1411451548337936,0.0734255611896514,,,,,,,,,,,,,74.1377182006836,82.0204849243164,75.18232727050781,70.93353271484375,71.32707977294922,69.05492401123047,65.72972106933594,72.72069549560547,68.84306335449219,67.13241577148438,72.28086853027344,69.69151306152344,104.7359390258789,,,,,,,,,,,,,0.1122064590454101,0.0058075841516256,0.0142794009298086,0.0260901693254709,0.0414015389978885,0.0480451770126819,0.0520911961793899,0.0558706633746624,0.0700846463441848,0.082904614508152,0.1033463478088378,0.1467002481222152,0.6998560428619385,,,,,,,,,,,,,1242.39990234375,345.4687805175781,466.9117431640625,535.6346435546875,976.5003051757812,1027.517333984375,1080.1396484375,1113.294677734375,1340.25244140625,1228.84814453125,1187.851806640625,1274.144775390625,4332.23974609375,,,,,,,,,,,,,365.2376708984375,461.5452880859375,442.801025390625,322.6952514648437,441.3721618652344,408.4226684570313,396.5173645019531,347.86639404296875,393.9219970703125,350.4238586425781,248.8028564453125,300.9131164550781,267.5716552734375,,,,,,,,,,,,,0.4643832147121429,0.1101423650979995,0.152699589729309,0.1787842512130737,0.311168372631073,0.3266715407371521,0.3582429587841034,0.3842032551765442,0.4711708128452301,0.4420574307441711,0.4437775611877441,0.4871277511119842,1.9065529108047483,,,,,,,,,,,,
pythia-160m-deduped,256,32,False,196608,0.0228496771305799,0.0977380946278572,0.1205877661705017,0.7832114696502686,0.0977380946278572,0.0446667335927486,0.0721509903669357,0.1039531752467155,0.1119228899478912,0.119318701326847,0.0904260799288749,0.098511129617691,0.0833875015377998,0.0850723981857299,0.1154138594865799,0.1353933215141296,0.1126399710774421,,,,,,,,,,,,,70.01346588134766,81.9573974609375,74.8564682006836,69.9185562133789,68.95781707763672,66.57731628417969,63.46106719970703,71.57826232910156,64.8360595703125,64.92359161376953,68.33663177490234,67.21488952636719,77.54336547851562,,,,,,,,,,,,,0.1420014053583145,0.0047658490948379,0.0127073340117931,0.0237797368317842,0.0383564047515392,0.0449309609830379,0.048809889703989,0.0528772883117198,0.0661728903651237,0.0784802362322807,0.0988539084792137,0.140763372182846,1.0935189723968506,,,,,,,,,,,,,1516.5987548828125,289.4442749023437,406.8409423828125,489.4756164550781,892.9368896484375,966.17724609375,1017.468505859375,1064.03369140625,1314.08837890625,1223.9713134765625,1170.1551513671875,1307.8447265625,8056.75439453125,,,,,,,,,,,,,378.451171875,439.6791687011719,433.9010925292969,304.4252014160156,393.0913391113281,402.9170227050781,385.2255554199219,354.5359191894531,402.4991760253906,387.5456237792969,258.19110107421875,302.2894287109375,477.1157836914063,,,,,,,,,,,,,0.5509101748466492,0.0901866257190704,0.1308707147836685,0.161049947142601,0.2858102023601532,0.3057533800601959,0.3378239870071411,0.3654115498065948,0.4615074396133423,0.436175525188446,0.4366984963417053,0.4990986287593841,3.1005349159240723,,,,,,,,,,,,


==> test/pythia-160m-deduped/sparsity_k.csv <==
model_name,expansion_factor,k,tuned_lens,n_latents,loss/auxk,loss/mse,loss/total,train/dead/rel,train/fvu/avg,train/fvu/layer_0,train/fvu/layer_1,train/fvu/layer_2,train/fvu/layer_3,train/fvu/layer_4,train/fvu/layer_5,train/fvu/layer_6,train/fvu/layer_7,train/fvu/layer_8,train/fvu/layer_9,train/fvu/layer_10,train/fvu/layer_11,train/fvu/layer_12,train/fvu/layer_13,train/fvu/layer_14,train/fvu/layer_15,train/fvu/layer_16,train/fvu/layer_17,train/fvu/layer_18,train/fvu/layer_19,train/fvu/layer_20,train/fvu/layer_21,train/fvu/layer_22,train/fvu/layer_23,train/l1/avg,train/l1/layer_0,train/l1/layer_1,train/l1/layer_2,train/l1/layer_3,train/l1/layer_4,train/l1/layer_5,train/l1/layer_6,train/l1/layer_7,train/l1/layer_8,train/l1/layer_9,train/l1/layer_10,train/l1/layer_11,train/l1/layer_12,train/l1/layer_13,train/l1/layer_14,train/l1/layer_15,train/l1/layer_16,train/l1/layer_17,train/l1/layer_18,train/l1/layer_19,train/l1/layer_20,train/l1/layer_21,train/l1/layer_22,train/l1/layer_23,train/mse/avg,train/mse/layer_0,train/mse/layer_1,train/mse/layer_2,train/mse/layer_3,train/mse/layer_4,train/mse/layer_5,train/mse/layer_6,train/mse/layer_7,train/mse/layer_8,train/mse/layer_9,train/mse/layer_10,train/mse/layer_11,train/mse/layer_12,train/mse/layer_13,train/mse/layer_14,train/mse/layer_15,train/mse/layer_16,train/mse/layer_17,train/mse/layer_18,train/mse/layer_19,train/mse/layer_20,train/mse/layer_21,train/mse/layer_22,train/mse/layer_23,val/logit/kldiv/avg,val/logit/kldiv/layer_0,val/logit/kldiv/layer_1,val/logit/kldiv/layer_2,val/logit/kldiv/layer_3,val/logit/kldiv/layer_4,val/logit/kldiv/layer_5,val/logit/kldiv/layer_6,val/logit/kldiv/layer_7,val/logit/kldiv/layer_8,val/logit/kldiv/layer_9,val/logit/kldiv/layer_10,val/logit/kldiv/layer_11,val/logit/kldiv/layer_12,val/logit/kldiv/layer_13,val/logit/kldiv/layer_14,val/logit/kldiv/layer_15,val/logit/kldiv/layer_16,val/logit/kldiv/layer_17,val/logit/kldiv/layer_18,val/logit/kldiv/layer_19,val/logit/kldiv/layer_20,val/logit/kldiv/layer_21,val/logit/kldiv/layer_22,val/logit/kldiv/layer_23,val/logit/mse/avg,val/logit/mse/layer_0,val/logit/mse/layer_1,val/logit/mse/layer_2,val/logit/mse/layer_3,val/logit/mse/layer_4,val/logit/mse/layer_5,val/logit/mse/layer_6,val/logit/mse/layer_7,val/logit/mse/layer_8,val/logit/mse/layer_9,val/logit/mse/layer_10,val/logit/mse/layer_11,val/logit/mse/layer_12,val/logit/mse/layer_13,val/logit/mse/layer_14,val/logit/mse/layer_15,val/logit/mse/layer_16,val/logit/mse/layer_17,val/logit/mse/layer_18,val/logit/mse/layer_19,val/logit/mse/layer_20,val/logit/mse/layer_21,val/logit/mse/layer_22,val/logit/mse/layer_23,val/loss/delta/avg,val/loss/delta/layer_0,val/loss/delta/layer_1,val/loss/delta/layer_2,val/loss/delta/layer_3,val/loss/delta/layer_4,val/loss/delta/layer_5,val/loss/delta/layer_6,val/loss/delta/layer_7,val/loss/delta/layer_8,val/loss/delta/layer_9,val/loss/delta/layer_10,val/loss/delta/layer_11,val/loss/delta/layer_12,val/loss/delta/layer_13,val/loss/delta/layer_14,val/loss/delta/layer_15,val/loss/delta/layer_16,val/loss/delta/layer_17,val/loss/delta/layer_18,val/loss/delta/layer_19,val/loss/delta/layer_20,val/loss/delta/layer_21,val/loss/delta/layer_22,val/loss/delta/layer_23
pythia-160m-deduped,64,16,False,49152,0.023508820682764,0.1431231200695037,0.1666318774223327,0.7272844314575195,0.1431231200695037,0.1072436571121215,0.1292143017053604,0.1667102873325348,0.1705839484930038,0.1749433726072311,0.1310455352067947,0.142655462026596,0.1185709089040756,0.1208342015743255,0.165445864200592,0.1890297830104828,0.1011996120214462,,,,,,,,,,,,,55.16319274902344,62.67491149902344,56.453731536865234,53.14638900756836,53.8574333190918,52.264678955078125,51.75564956665039,57.03068542480469,54.36796569824219,52.9979362487793,55.233978271484375,53.92686080932617,58.24791717529297,,,,,,,,,,,,,0.1556171327829361,0.0114964563399553,0.0227893628180027,0.0381825566291809,0.0584716536104679,0.0658866688609123,0.070677675306797,0.0765311494469642,0.0940302088856697,0.111533336341381,0.1416453123092651,0.1962878406047821,0.9798730611801147,,,,,,,,,,,,,2495.054931640625,812.1959228515625,898.9745483398438,1082.8433837890625,1971.7039794921875,2035.900146484375,2154.736083984375,2291.364013671875,2676.724365234375,2557.998046875,2440.69384765625,2486.79541015625,8530.724609375,,,,,,,,,,,,,569.99072265625,901.7457275390624,644.9682006835938,535.740234375,665.9173583984375,549.162109375,609.05419921875,555.0249633789062,634.0396728515625,552.581787109375,377.2813720703125,444.774658203125,369.5955810546875,,,,,,,,,,,,,0.9297251105308532,0.2657487094402313,0.3010095953941345,0.3797589540481567,0.6270289421081543,0.6347336173057556,0.6972434520721436,0.7663171291351318,0.9264807105064392,0.8889347314834595,0.8840557932853699,0.924164354801178,3.8612220287323,,,,,,,,,,,,
pythia-160m-deduped,64,32,False,49152,0.0326838865876197,0.1062363684177398,0.138920322060585,0.4610066711902618,0.1062363684177398,0.0667056664824485,0.0910898223519325,0.1241897046566009,0.1287716627120971,0.1350702494382858,0.1019310131669044,0.1096287220716476,0.0919077396392822,0.0932085439562797,0.1251725554466247,0.1462611258029937,0.0608996003866195,,,,,,,,,,,,,76.07606506347656,82.15982055664062,75.79399871826172,72.11164855957031,74.38553619384766,70.76261138916016,67.19023132324219,76.30721282958984,70.37454986572266,70.15546417236328,75.24602508544922,72.49395751953125,105.93157196044922,,,,,,,,,,,,,0.1054563075304031,0.0071408166550099,0.0160535182803869,0.0284299850463867,0.0441312827169895,0.0508546382188797,0.0549719370901584,0.0588076934218406,0.0728850588202476,0.0859756767749786,0.1071660071611404,0.1519673466682434,0.5870915055274963,,,,,,,,,,,,,1216.1015625,411.1658630371094,529.825927734375,616.3032836914062,1096.5555419921875,1133.1397705078125,1213.342041015625,1242.7147216796875,1462.1708984375,1338.1021728515625,1271.0626220703125,1343.9891357421875,2934.85107421875,,,,,,,,,,,,,385.0298461914063,590.3848876953125,430.91351318359375,372.7848815917969,499.260986328125,411.3943786621094,441.86077880859375,371.0599060058594,399.1717834472656,391.0273132324219,268.7864685058594,297.8236389160156,145.88998413085938,,,,,,,,,,,,,0.4324708580970764,0.131511241197586,0.1740726083517074,0.2016870528459549,0.349243700504303,0.3601760268211365,0.3992466032505035,0.4215647578239441,0.5075259208679199,0.4722092151641845,0.4715516865253448,0.511484682559967,1.189375638961792,,,,,,,,,,,,
pythia-160m-deduped,64,64,False,49152,0.0323107130825519,0.0922294035553932,0.1245400533080101,0.1759759336709976,0.0922294035553932,0.0614266544580459,0.0835354030132293,0.1114857494831085,0.1096791699528694,0.1159053519368171,0.0879572480916976,0.0930296257138252,0.0778718143701553,0.0787104293704032,0.1045343428850174,0.1239233314990997,0.058693490922451,,,,,,,,,,,,,97.4970703125,103.65586853027344,95.4583969116211,92.67928314208984,100.54398345947266,94.91705322265624,87.9890365600586,94.27276611328124,87.2388916015625,86.24134826660156,95.11508178710938,95.88351440429688,135.9700164794922,,,,,,,,,,,,,0.0953319147229194,0.0065724914893507,0.0147228417918086,0.0255236960947513,0.0375877432525157,0.043631125241518,0.0473892837762832,0.0498791672289371,0.0617166608572006,0.0725820809602737,0.0893883407115936,0.1286057382822036,0.566383957862854,,,,,,,,,,,,,899.01123046875,353.9380798339844,446.8547058105469,516.7735595703125,821.047119140625,846.0963134765625,887.5221557617188,860.7742919921875,1003.6845703125,911.5673828125,874.2852172851562,965.3239135742188,2300.26513671875,,,,,,,,,,,,,309.3667907714844,461.9079284667969,372.0332336425781,313.6804504394531,446.6499633789063,329.9839172363281,338.5278015136719,275.2979736328125,321.9907531738281,308.3482971191406,209.23248291015625,218.5091094970703,116.24054718017578,,,,,,,,,,,,,0.3161292970180511,0.1118122339248657,0.1405033618211746,0.166388139128685,0.2604404985904693,0.2657157480716705,0.291472464799881,0.2964711189270019,0.3485702872276306,0.3259778916835785,0.3217719793319702,0.3650626540184021,0.8993628025054932,,,,,,,,,,,,
pythia-160m-deduped,64,128,False,49152,0.0316803492605686,0.0747084617614746,0.1063888296484947,0.041961096227169,0.0747084617614746,0.0503296963870525,0.0688782781362533,0.0916498154401779,0.0865513458847999,0.0922113433480262,0.0706910416483879,0.0745105519890785,0.061745461076498,0.0625992491841316,0.0825914964079856,0.0984203591942787,0.0563228540122509,,,,,,,,,,,,,127.66102600097656,126.05191040039062,116.83235931396484,117.24900817871094,134.98365783691406,129.872802734375,119.6561050415039,123.55448150634766,115.65304565429688,114.37332916259766,127.47638702392578,130.617919921875,175.6112060546875,,,,,,,,,,,,,0.0836655348539352,0.005380667746067,0.0121399452909827,0.0209829621016979,0.0296578649431467,0.0347065739333629,0.0380581282079219,0.039930235594511,0.0489162430167198,0.0577265210449695,0.0705773532390594,0.1020506918430328,0.5438591241836548,,,,,,,,,,,,,601.4287719726562,270.1051940917969,340.6197204589844,370.1922302246094,537.03271484375,544.7557373046875,563.8902587890625,549.862548828125,627.7666015625,572.3261108398438,541.6390380859375,601.6727905273438,1697.278076171875,,,,,,,,,,,,,229.2894287109375,382.01898193359375,320.5990905761719,255.4099273681641,279.25030517578125,236.3706512451172,231.3961181640625,200.77560424804688,229.6968688964844,214.379150390625,145.67604064941406,144.74606323242188,111.15538787841795,,,,,,,,,,,,,0.212155133485794,0.0820375904440879,0.1041822135448455,0.1166482418775558,0.169876292347908,0.1729203313589096,0.1882234662771225,0.1911477893590927,0.2205638885498047,0.2062786817550659,0.2035757899284362,0.2370096147060394,0.6533986330032349,,,,,,,,,,,,
pythia-160m-deduped,64,256,False,49152,0.030797915533185,0.0555788576602935,0.0863768011331558,0.0337791927158832,0.0555788576602935,0.0384797044098377,0.0513083338737487,0.0671661272644996,0.0613986104726791,0.0653440654277801,0.050639696419239,0.0537299141287803,0.0444739758968353,0.0459453128278255,0.0607675984501838,0.0729476809501648,0.0547449849545955,,,,,,,,,,,,,187.21600341796875,172.25177001953125,165.97064208984375,173.268798828125,200.03250122070312,196.5540313720703,174.941162109375,182.09402465820312,170.00238037109375,167.4171142578125,185.5863037109375,186.31326293945312,272.1582946777344,,,,,,,,,,,,,0.0720191523432731,0.0041090734302997,0.009045441634953,0.0153777888044714,0.0210350677371025,0.0245888419449329,0.0272399149835109,0.028784405440092,0.0352241210639476,0.0423926934599876,0.051900777965784,0.0755821987986564,0.5289490818977356,,,,,,,,,,,,,378.1200866699219,189.51026916503903,226.13763427734372,234.7554473876953,302.4542541503906,305.81658935546875,321.0896301269531,317.5950622558594,349.7655334472656,330.6055603027344,315.2049560546875,342.3977966308594,1302.1053466796875,,,,,,,,,,,,,147.59242248535156,261.14404296875,179.53233337402344,142.58840942382812,165.0051727294922,155.35906982421875,155.61474609375,135.69219970703125,143.3184814453125,134.78822326660156,93.0790786743164,74.11080932617188,130.87559509277344,,,,,,,,,,,,,0.1338712126016616,0.0549221150577068,0.0681068301200866,0.0733246579766273,0.0960035249590873,0.0989854484796524,0.1063664034008979,0.1088033393025398,0.1228547245264053,0.1185230687260627,0.1193083599209785,0.1403734534978866,0.498882383108139,,,,,,,,,,,,
pythia-160m-deduped,64,512,False,49152,0.0288434922695159,0.0339521914720535,0.0627957060933113,0.4521086812019348,0.0339521914720535,0.0270984601229429,0.0305362958461046,0.0364410430192947,0.0350695811212062,0.0349403545260429,0.0274589862674474,0.0290912929922342,0.0253860969096422,0.0270085521042346,0.0349937416613101,0.04153473675251,0.0578674189746379,,,,,,,,,,,,,561.8953247070312,533.1900024414062,551.2693481445312,612.9241943359375,668.455322265625,651.080078125,562.2844848632812,578.4566040039062,498.4303894042969,504.6346435546875,579.15478515625,590.7774658203125,412.0860900878906,,,,,,,,,,,,,0.0623872764408588,0.0028862133622169,0.0053871385753154,0.0083456933498382,0.0120108919218182,0.0131447203457355,0.0147580122575163,0.0155855966731905,0.0201296880841255,0.0249730758368968,0.0298795532435178,0.043006133288145,0.5585405826568604,,,,,,,,,,,,,233.4062042236328,123.4749755859375,121.10840606689452,114.89582824707033,141.94863891601562,136.30856323242188,135.8051300048828,133.42359924316406,139.57843017578125,133.8118133544922,129.85867309570312,137.69631958007812,1352.962890625,,,,,,,,,,,,,89.55947875976562,112.68489074707033,83.64112854003906,72.13066864013672,86.83563995361328,82.93205261230469,80.4771957397461,76.44239807128906,66.97883605957031,61.0315055847168,39.237335205078125,32.78715515136719,279.53448486328125,,,,,,,,,,,,,0.078088067471981,0.0337385982275009,0.0339058637619018,0.0325898490846157,0.040791317820549,0.0411315336823463,0.0422035157680511,0.0420777946710586,0.0462181568145751,0.0456384047865867,0.0466658696532249,0.0531271435320377,0.4789688289165497,,,,,,,,,,,,


==> test/pythia-160m-deduped_layer.csv <==
model_name,expansion_factor,k,tuned_lens,layer,n_latents,loss/auxk,loss/mse,loss/total,train/dead/rel,train/fvu/avg,train/fvu/layer_0,train/fvu/layer_1,train/fvu/layer_2,train/fvu/layer_3,train/fvu/layer_4,train/fvu/layer_5,train/fvu/layer_6,train/fvu/layer_7,train/fvu/layer_8,train/fvu/layer_9,train/fvu/layer_10,train/fvu/layer_11,train/fvu/layer_12,train/fvu/layer_13,train/fvu/layer_14,train/fvu/layer_15,train/fvu/layer_16,train/fvu/layer_17,train/fvu/layer_18,train/fvu/layer_19,train/fvu/layer_20,train/fvu/layer_21,train/fvu/layer_22,train/fvu/layer_23,train/l1/avg,train/l1/layer_0,train/l1/layer_1,train/l1/layer_2,train/l1/layer_3,train/l1/layer_4,train/l1/layer_5,train/l1/layer_6,train/l1/layer_7,train/l1/layer_8,train/l1/layer_9,train/l1/layer_10,train/l1/layer_11,train/l1/layer_12,train/l1/layer_13,train/l1/layer_14,train/l1/layer_15,train/l1/layer_16,train/l1/layer_17,train/l1/layer_18,train/l1/layer_19,train/l1/layer_20,train/l1/layer_21,train/l1/layer_22,train/l1/layer_23,train/mse/avg,train/mse/layer_0,train/mse/layer_1,train/mse/layer_2,train/mse/layer_3,train/mse/layer_4,train/mse/layer_5,train/mse/layer_6,train/mse/layer_7,train/mse/layer_8,train/mse/layer_9,train/mse/layer_10,train/mse/layer_11,train/mse/layer_12,train/mse/layer_13,train/mse/layer_14,train/mse/layer_15,train/mse/layer_16,train/mse/layer_17,train/mse/layer_18,train/mse/layer_19,train/mse/layer_20,train/mse/layer_21,train/mse/layer_22,train/mse/layer_23,val/logit/kldiv/avg,val/logit/kldiv/layer_0,val/logit/kldiv/layer_1,val/logit/kldiv/layer_2,val/logit/kldiv/layer_3,val/logit/kldiv/layer_4,val/logit/kldiv/layer_5,val/logit/kldiv/layer_6,val/logit/kldiv/layer_7,val/logit/kldiv/layer_8,val/logit/kldiv/layer_9,val/logit/kldiv/layer_10,val/logit/kldiv/layer_11,val/logit/kldiv/layer_12,val/logit/kldiv/layer_13,val/logit/kldiv/layer_14,val/logit/kldiv/layer_15,val/logit/kldiv/layer_16,val/logit/kldiv/layer_17,val/logit/kldiv/layer_18,val/logit/kldiv/layer_19,val/logit/kldiv/layer_20,val/logit/kldiv/layer_21,val/logit/kldiv/layer_22,val/logit/kldiv/layer_23,val/logit/mse/avg,val/logit/mse/layer_0,val/logit/mse/layer_1,val/logit/mse/layer_2,val/logit/mse/layer_3,val/logit/mse/layer_4,val/logit/mse/layer_5,val/logit/mse/layer_6,val/logit/mse/layer_7,val/logit/mse/layer_8,val/logit/mse/layer_9,val/logit/mse/layer_10,val/logit/mse/layer_11,val/logit/mse/layer_12,val/logit/mse/layer_13,val/logit/mse/layer_14,val/logit/mse/layer_15,val/logit/mse/layer_16,val/logit/mse/layer_17,val/logit/mse/layer_18,val/logit/mse/layer_19,val/logit/mse/layer_20,val/logit/mse/layer_21,val/logit/mse/layer_22,val/logit/mse/layer_23,val/loss/delta/avg,val/loss/delta/layer_0,val/loss/delta/layer_1,val/loss/delta/layer_2,val/loss/delta/layer_3,val/loss/delta/layer_4,val/loss/delta/layer_5,val/loss/delta/layer_6,val/loss/delta/layer_7,val/loss/delta/layer_8,val/loss/delta/layer_9,val/loss/delta/layer_10,val/loss/delta/layer_11,val/loss/delta/layer_12,val/loss/delta/layer_13,val/loss/delta/layer_14,val/loss/delta/layer_15,val/loss/delta/layer_16,val/loss/delta/layer_17,val/loss/delta/layer_18,val/loss/delta/layer_19,val/loss/delta/layer_20,val/loss/delta/layer_21,val/loss/delta/layer_22,val/loss/delta/layer_23
pythia-160m-deduped,64,32,False,0,49152.0,0.0,0.680757999420166,0.680757999420166,0.0915323942899704,0.680757999420166,0.0568006224930286,0.2802234590053558,0.4842711985111236,0.6395686268806458,0.6754641532897949,0.7558940052986145,0.751242995262146,0.793984055519104,0.8005433678627014,0.8078904747962952,0.8655900955200195,1.2576231956481934,,,,,,,,,,,,,68.967041015625,101.32122039794922,76.06298828125,58.73340606689453,52.44444274902344,50.21042251586914,43.79077911376953,56.82843399047852,58.227760314941406,63.57078170776367,65.93128204345703,78.3755111694336,122.10751342773438,,,,,,,,,,,,,0.0002850912569556,1.2194929013276123e-06,1.0002177987189498e-05,2.253164529975038e-05,4.460243508219719e-05,5.159288411960006e-05,8.365864050574601e-05,8.297257591038942e-05,0.0001265181781491,0.0001511507580289,0.0001425077498424,0.0001825403887778,0.0025217980146408,,,,,,,,,,,,,14408.1484375,377.1744079589844,3042.768798828125,12364.9970703125,15907.5546875,15841.1171875,17166.876953125,16753.16015625,16604.982421875,15593.541015625,14871.654296875,13781.232421875,30592.7265625,,,,,,,,,,,,,13069.46875,620.13232421875,1550.6563720703125,2517.274658203125,3116.463623046875,2700.05029296875,2730.73974609375,3188.628173828125,4014.0732421875,3543.383544921875,2660.822509765625,2978.662109375,127212.7421875,,,,,,,,,,,,,6.725184440612793,0.1314053833484649,0.934191107749939,4.4312849044799805,7.1938090324401855,6.316603660583496,7.754129886627197,7.673144340515137,8.193549156188965,7.217089176177978,6.450094699859619,6.3396501541137695,18.067251205444336,,,,,,,,,,,,
pythia-160m-deduped,64,32,False,1,49152.0,0.0,0.6346635222434998,0.6346635222434998,0.0789998397231102,0.6346635222434998,0.2309029996395111,0.0830693766474723,0.3158996403217315,0.4744222462177276,0.5335292816162109,0.6597685217857361,0.6562843918800354,0.721068799495697,0.7781294584274292,0.7858858108520508,0.8639305830001831,1.513071060180664,,,,,,,,,,,,,69.302978515625,95.85004425048828,82.67776489257812,61.72443771362305,53.09634399414063,49.44922637939453,39.45616912841797,55.94614028930664,58.46977233886719,63.24837493896485,67.89729309082031,77.86173248291016,125.95842742919922,,,,,,,,,,,,,0.0003215508186258,4.957425517204683e-06,2.9650423130078707e-06,1.4697812730446458e-05,3.308539089630358e-05,4.075177639606409e-05,7.301998266484588e-05,7.248455221997574e-05,0.0001148992232629,0.000146918464452,0.0001386260846629,0.0001821902551455,0.0030340135563164,,,,,,,,,,,,,13091.2421875,1957.893798828125,496.1756591796875,4542.07763671875,13428.5537109375,13937.9462890625,16273.3837890625,15148.703125,15816.67578125,15189.3720703125,14595.5234375,13402.2919921875,32306.30859375,,,,,,,,,,,,,14483.8388671875,1662.258544921875,657.7991943359375,1794.4478759765625,2689.17724609375,2938.43359375,3157.9892578125,2378.341064453125,3139.221923828125,3333.77490234375,2241.6787109375,2932.286376953125,146880.65625,,,,,,,,,,,,,5.896675109863281,0.6515073776245117,0.1716062277555465,1.444667935371399,5.166179656982422,5.186214923858643,8.029245376586914,5.602412223815918,7.000834941864014,6.836913108825684,5.425299167633057,5.944143772125244,19.301082611083984,,,,,,,,,,,,
pythia-160m-deduped,64,32,False,2,49152.0,0.0,0.6415660381317139,0.6415660381317139,0.08160400390625,0.6415660381317139,0.454823225736618,0.247231513261795,0.1066312417387962,0.3487777411937713,0.4310308396816253,0.582442581653595,0.6060766577720642,0.6928200125694275,0.7822259068489075,0.7970161437988281,0.9027864336967468,1.7469305992126465,,,,,,,,,,,,,72.08464813232422,89.63631439208984,70.86357879638672,72.48040008544922,60.6773681640625,53.65027618408203,43.00236129760742,59.03279113769531,62.74069595336914,67.03230285644531,72.81449127197266,83.1292953491211,129.95587158203125,,,,,,,,,,,,,0.0003586845123209,9.764915375853889e-06,8.824556061881594e-06,4.961207650922006e-06,2.43232225329848e-05,3.292283145128749e-05,6.446173210861161e-05,6.69393120915629e-05,0.0001103983086068,0.0001476919860579,0.0001405895600328,0.000190384715097,0.0035029521677643,,,,,,,,,,,,,11267.716796875,3686.560302734375,1266.057861328125,558.320068359375,5984.05029296875,10636.73046875,14164.0546875,12738.283203125,14225.439453125,14479.4541015625,13212.275390625,13054.3984375,31206.96484375,,,,,,,,,,,,,14926.41015625,1967.517822265625,1095.5675048828125,410.9429321289063,1730.9317626953125,2410.462890625,2501.560302734375,2133.939208984375,3145.5791015625,3288.493408203125,1961.3597412109373,2911.38525390625,155559.171875,,,,,,,,,,,,,5.132561683654785,1.2020161151885986,0.430769681930542,0.1878147274255752,1.756309151649475,3.3937172889709477,5.653268337249756,4.3164381980896,6.025140762329102,6.320235729217529,4.6952314376831055,5.618818283081055,21.990976333618164,,,,,,,,,,,,
pythia-160m-deduped,64,32,False,3,49152.0,0.0,0.6302067041397095,0.6302067041397095,0.0541585311293602,0.6302067041397095,0.7117034196853638,0.4308024942874908,0.3168709874153137,0.1052251234650611,0.26381516456604,0.4596839249134063,0.5231587886810303,0.6489719152450562,0.7377412915229797,0.7270954847335815,0.876764714717865,1.7606463432312012,,,,,,,,,,,,,72.76498413085938,88.32538604736328,66.79011535644531,62.21474838256836,72.23690795898438,56.48365020751953,41.366966247558594,55.56262969970703,58.18626022338867,69.33116912841797,67.48209381103516,80.04512786865234,155.15478515625,,,,,,,,,,,,,0.0003556552110239,1.528011489426717e-05,1.5376846931758337e-05,1.4743003703188153e-05,7.338253453781363e-06,2.015059180848766e-05,5.087550016469322e-05,5.77811588300392e-05,0.0001034109445754,0.0001392931881127,0.0001282558368984,0.0001848967804107,0.00353046040982,,,,,,,,,,,,,10323.779296875,6010.8447265625,3186.3291015625,1750.900390625,949.2022094726562,4458.37158203125,11997.087890625,10926.0078125,13171.3310546875,12998.8701171875,12449.060546875,12732.94921875,33254.390625,,,,,,,,,,,,,17052.8828125,2902.745849609375,1852.5633544921875,1380.8450927734375,636.6061401367188,1322.333740234375,1999.1015625,1930.552734375,2746.88623046875,2625.310791015625,2039.404052734375,2065.92724609375,183132.3125,,,,,,,,,,,,,4.427456855773926,2.812541007995605,1.035516619682312,0.577113926410675,0.3057988286018371,1.2942084074020386,4.212794780731201,3.5475292205810547,5.369194030761719,4.913331985473633,4.242470741271973,4.777212142944336,20.041763305664062,,,,,,,,,,,,
pythia-160m-deduped,64,32,False,4,49152.0,0.0,0.6110743284225464,0.6110743284225464,0.1668294370174408,0.6110743284225464,0.9001703262329102,0.5674803853034973,0.436530590057373,0.2319011986255645,0.1116983965039253,0.2767049074172973,0.4007450640201568,0.5215846300125122,0.653724193572998,0.6254397630691528,0.7817310094833374,1.8251816034317017,,,,,,,,,,,,,75.13337707519531,93.19668579101562,72.3952865600586,66.4352798461914,71.61662292480469,69.68569946289062,52.40869140625,56.44806671142578,56.97340774536133,67.83267974853516,64.14202880859375,76.92560577392578,153.5404510498047,,,,,,,,,,,,,0.0003584228106774,1.932643863256089e-05,2.0255383788025935e-05,2.031038638961036e-05,1.617239286133554e-05,8.53167784953257e-06,3.062425093958154e-05,4.426098530529998e-05,8.311242709169164e-05,0.0001234297669725,0.0001103245595004,0.0001648550969548,0.0036598700098693,,,,,,,,,,,,,8734.7099609375,8597.693359375,5070.60302734375,2754.347412109375,1776.3043212890625,1046.6541748046875,5041.39990234375,6616.310546875,9689.91796875,10920.4736328125,10099.22265625,11224.294921875,31979.29296875,,,,,,,,,,,,,19195.529296875,4286.43505859375,2312.442626953125,1545.1055908203125,939.8822021484376,527.4892578125,1352.346923828125,1636.7891845703125,1997.8109130859373,2118.911865234375,1859.6778564453125,2027.8779296875,209741.578125,,,,,,,,,,,,,3.830567121505737,4.998214244842529,1.87849760055542,0.91445654630661,0.5466010570526123,0.3297871649265289,1.4837309122085571,1.9081238508224487,3.170118570327759,3.7288503646850586,3.2527847290039062,4.085721492767334,19.6699161529541,,,,,,,,,,,,
pythia-160m-deduped,64,32,False,5,49152.0,0.0,0.6872999668121338,0.6872999668121338,0.1555989682674408,0.6872999668121338,1.3491257429122925,0.8956326246261597,0.6727785468101501,0.371029645204544,0.2580987215042114,0.083132617175579,0.261295348405838,0.4110300242900848,0.5161620378494263,0.5665016770362854,0.7487351894378662,2.11407732963562,,,,,,,,,,,,,79.05854797363281,99.8534698486328,82.84532165527344,78.92613983154297,80.2794418334961,73.28861236572266,61.34161758422852,67.61809539794922,65.63272857666016,67.43048858642578,69.63130187988281,79.40586853027344,122.4494400024414,,,,,,,,,,,,,0.0004029851115774,2.8965250749024563e-05,3.196837133145891e-05,3.1302199204219505e-05,2.587485323601868e-05,1.971397432498634e-05,9.200696695188526e-06,2.8859278245363384e-05,6.549615500262007e-05,9.74567883531563e-05,9.992794366553426e-05,0.0001578973024152,0.0042391582392156,,,,,,,,,,,,,8305.0751953125,12798.3857421875,9539.5673828125,5014.212890625,2976.717041015625,1785.55859375,1087.05615234375,2633.39599609375,6234.05078125,8243.10546875,7606.25146484375,9289.3935546875,32453.19921875,,,,,,,,,,,,,18746.953125,3901.48583984375,2664.90478515625,1864.7640380859373,1094.9603271484375,779.2687377929688,513.2586669921875,896.0009765625,2097.67333984375,2092.3876953125,1502.5457763671875,2045.8997802734373,205510.28125,,,,,,,,,,,,,3.754749298095703,6.132626533508301,3.673171758651733,1.7115939855575562,0.9169583320617676,0.55866539478302,0.3569247126579284,0.845432698726654,2.433645248413086,3.112449884414673,2.438119649887085,3.736191987991333,19.141212463378903,,,,,,,,,,,,
pythia-160m-deduped,64,32,False,6,49152.0,0.0,0.5639749765396118,0.5639749765396118,0.1966552734375,0.5639749765396118,1.1010366678237915,0.793755292892456,0.6673306822776794,0.4132260978221893,0.3157502114772796,0.1792344152927398,0.0898090675473213,0.2550429999828338,0.4423351883888244,0.470392644405365,0.6396818161010742,1.4001044034957886,,,,,,,,,,,,,82.22871398925781,98.60179901123048,82.79631042480469,77.73252868652344,77.2327651977539,75.66357421875,77.66812133789062,75.59967041015625,73.29256439208984,76.91059875488281,71.98933410644531,74.22709655761719,125.03016662597656,,,,,,,,,,,,,0.0002762694493867,2.363891871937085e-05,2.833195867424365e-05,3.104875941062346e-05,2.8817688871640712e-05,2.4117452994687483e-05,1.9836777937598526e-05,9.919111107592473e-06,4.064013046445325e-05,8.351721771759912e-05,8.29747732495889e-05,0.0001348994119325,0.0028074909932911,,,,,,,,,,,,,7379.8349609375,12209.9951171875,9350.0654296875,5335.197265625,3801.696044921875,2291.112060546875,1938.784912109375,1166.09814453125,3334.709716796875,5727.18359375,5661.09716796875,7666.291015625,30075.779296875,,,,,,,,,,,,,16310.94921875,4187.720703125,3145.189453125,1850.058349609375,1559.2864990234375,1133.0,792.679931640625,377.3092346191406,933.9580688476562,1090.0074462890625,905.4264526367188,1379.905029296875,178376.84375,,,,,,,,,,,,,3.198425769805908,5.976644992828369,3.411693334579468,1.8009521961212158,1.158659815788269,0.7141467332839966,0.6313056945800781,0.393658846616745,1.0677942037582395,1.690340280532837,1.7324836254119873,2.701550006866455,17.10188102722168,,,,,,,,,,,,
pythia-160m-deduped,64,32,False,7,49152.0,0.0,0.5336989164352417,0.5336989164352417,0.2261759489774704,0.5336989164352417,0.9872339963912964,0.7819698452949524,0.6855855584144592,0.4546349942684173,0.3776106238365173,0.2996878623962402,0.1948263645172119,0.0803112760186195,0.2964388132095337,0.412733793258667,0.5768099427223206,1.2565438747406006,,,,,,,,,,,,,79.16132354736328,89.55426025390625,78.47444152832031,75.27326202392578,75.40178680419922,73.79869842529297,73.00521087646484,75.9984359741211,70.66865539550781,72.46316528320312,72.09520721435547,73.89498901367188,119.30777740478516,,,,,,,,,,,,,0.0002482564887031,2.119559394486714e-05,2.7911313736694865e-05,3.18981874443125e-05,3.170554919051938e-05,2.884240348066669e-05,3.3167943911394104e-05,2.1517949789995328e-05,1.2797283488907851e-05,5.597051131189801e-05,7.280404679477215e-05,0.0001216407108586,0.0025196261703968,,,,,,,,,,,,,7948.64990234375,13841.9208984375,12440.2236328125,9574.6826171875,5774.19580078125,3532.4599609375,3492.21240234375,2108.7431640625,1593.91259765625,3594.917724609375,4285.376953125,6581.58837890625,28563.560546875,,,,,,,,,,,,,15129.044921875,4742.38720703125,4236.13330078125,2619.09423828125,1995.4820556640625,1545.7864990234375,1083.561767578125,619.7885131835938,450.143798828125,784.8436279296875,1196.1060791015625,1319.3468017578125,160955.859375,,,,,,,,,,,,,3.775325298309326,7.244957447052002,6.156390190124512,3.5248942375183105,1.6715482473373413,1.0618252754211426,1.150393843650818,0.71049964427948,0.5383378863334656,1.1263837814331057,1.385143518447876,2.465426206588745,18.26810073852539,,,,,,,,,,,,
pythia-160m-deduped,64,32,False,8,49152.0,0.0,0.543973445892334,0.543973445892334,0.22314453125,0.543973445892334,0.9416936635971068,0.7766560912132263,0.714157223701477,0.4939669370651245,0.4299478828907013,0.3947599232196808,0.3133604824542999,0.1762898713350296,0.0925172939896583,0.3127922713756561,0.5097206234931946,1.3718191385269165,,,,,,,,,,,,,76.92901611328125,88.2314453125,78.8469467163086,75.00078582763672,73.43586730957031,68.92137908935547,62.61375045776367,69.91548919677734,73.08631134033203,67.35844421386719,69.86103057861328,70.86140441894531,125.01531982421876,,,,,,,,,,,,,0.0002654802519828,2.0217923520249315e-05,2.7721673177438788e-05,3.3227424864890054e-05,3.4448428777977824e-05,3.2840045605553314e-05,4.369005182525143e-05,3.4609718568390235e-05,2.809109355439432e-05,1.7468235455453396e-05,5.5174852604977787e-05,0.000107492574898,0.0027507808990776,,,,,,,,,,,,,8258.78125,14847.8095703125,14161.2841796875,11242.548828125,7643.33642578125,4897.31640625,5602.130859375,3357.063720703125,2946.5732421875,1500.629638671875,2874.2119140625,5326.47265625,24705.982421875,,,,,,,,,,,,,14002.611328125,4772.197265625,4428.85595703125,3765.410400390625,2967.819091796875,1963.05517578125,1558.3316650390625,1140.034423828125,958.9856567382812,551.0039672851562,2184.458251953125,1208.5740966796875,142532.609375,,,,,,,,,,,,,4.128429412841797,7.760296821594238,6.998560428619385,5.4817304611206055,2.30702543258667,1.5040031671524048,2.065447807312012,1.093914270401001,1.0499558448791504,0.5240907669067383,0.9490889310836792,2.104088068008423,17.70294761657715,,,,,,,,,,,,
pythia-160m-deduped,64,32,False,9,49152.0,0.0,0.5789592266082764,0.5789592266082764,0.0282999686896801,0.5789592266082764,1.0048161745071411,0.8208576440811157,0.768783450126648,0.5642549991607666,0.4985213577747345,0.482738196849823,0.4123908877372741,0.3736604750156402,0.1952611654996872,0.1122937500476837,0.3447777032852173,1.3691548109054563,,,,,,,,,,,,,77.297607421875,91.51480865478516,87.83625030517578,83.1001205444336,75.51607513427734,69.75474548339844,65.3380355834961,64.98102569580078,65.42872619628906,69.35584259033203,64.8469467163086,62.123165130615234,127.77552032470705,,,,,,,,,,,,,0.0002664503990672,2.1573125195573084e-05,2.929936817963608e-05,3.5769055102718994e-05,3.935019776690751e-05,3.807784378295764e-05,5.342701115296222e-05,4.5547269110102206e-05,5.9541136579355225e-05,3.686713534989394e-05,1.9808030629064888e-05,7.270858623087406e-05,0.0027454358059912,,,,,,,,,,,,,10350.439453125,17386.939453125,18172.220703125,14356.9375,11520.6708984375,7849.34326171875,8952.029296875,5651.8154296875,6374.50830078125,2886.739501953125,1213.6788330078125,3947.472412109375,25892.919921875,,,,,,,,,,,,,16228.6083984375,4845.19580078125,4191.40625,4575.96875,2878.53857421875,2467.70654296875,3474.861328125,2106.892578125,2916.92333984375,1416.800537109375,246.2038116455078,1204.7520751953125,164418.046875,,,,,,,,,,,,,5.209012508392334,8.726587295532227,8.208707809448242,7.704834938049316,4.312144756317139,2.762690544128418,4.661417484283447,2.112668752670288,3.1920008659362797,1.0389162302017212,0.4514223933219909,1.379019856452942,17.95773696899414,,,,,,,,,,,,
pythia-160m-deduped,64,32,False,10,49152.0,0.0,0.5853716731071472,0.5853716731071472,2.034505268966313e-05,0.5853716731071472,0.9227993488311768,0.7955765128135681,0.7635219097137451,0.5948317050933838,0.5547364950180054,0.5866669416427612,0.524645984172821,0.5359330773353577,0.4114889800548553,0.3039985597133636,0.1614543795585632,0.8688060641288757,,,,,,,,,,,,,90.28605651855467,120.52644348144533,120.26305389404295,112.21399688720705,93.0443878173828,85.1579360961914,83.67224884033203,79.93354034423828,81.07916259765625,86.76892852783203,71.93851470947266,64.53118896484375,84.30313873291016,,,,,,,,,,,,,0.0001902802614495,1.981226887437515e-05,2.8396954803611152e-05,3.552425550878979e-05,4.148252264712937e-05,4.237163011566736e-05,6.492950342362747e-05,5.7945337175624445e-05,8.539867121726274e-05,7.769322110107169e-05,5.362365845940076e-05,3.404832386877388e-05,0.0017421367811039,,,,,,,,,,,,,16255.1865234375,21237.357421875,19900.951171875,55020.4609375,16403.984375,13494.603515625,11895.8740234375,10142.8818359375,10148.7177734375,7495.67724609375,2444.983642578125,1503.05419921875,25373.6953125,,,,,,,,,,,,,21721.0859375,4533.1455078125,16465.587890625,111420.1015625,3236.701416015625,2691.53125,3362.674560546875,2972.67138671875,3384.87939453125,2546.83154296875,982.5070190429688,526.9456176757812,108529.4375,,,,,,,,,,,,,6.019280433654785,8.338460922241211,8.551572799682617,8.266022682189941,6.969216346740723,5.369392395019531,5.955312728881836,4.933738231658936,5.169402599334717,3.1138572692871094,0.9513957500457764,0.5160478353500366,14.096942901611328,,,,,,,,,,,,
pythia-160m-deduped,64,32,False,11,49152.0,0.0,2.9376449584960938,2.9376449584960938,4.069010537932627e-05,2.9376449584960938,3.489102840423584,3.691774606704712,3.6019389629364014,3.66240668296814,3.4824349880218506,3.1481707096099854,3.1984591484069824,2.934894561767578,2.721134662628174,2.754960536956787,2.4259610176086426,0.1405008137226104,,,,,,,,,,,,,222.4027557373047,238.4653778076172,240.29818725585935,239.3157501220703,236.7740173339844,235.8029327392578,234.4137420654297,231.7845764160156,230.14739990234372,225.6639404296875,227.2215881347656,220.30862426757807,108.63677978515624,,,,,,,,,,,,,0.003231534268707,0.0007516188779845,0.0013340134173631,0.0016878311289474,0.0025655904319137,0.0026793647557497,0.0034753757063299,0.0035081785172224,0.0047850799746811,0.0051736216992139,0.0048339138738811,0.0051710973493754,0.002812722697854,,,,,,,,,,,,,21276.2265625,19341.83203125,20567.947265625,20878.66796875,21439.318359375,21580.02734375,22308.703125,21157.138671875,21293.18359375,23747.103515625,23093.755859375,26253.3515625,13653.68359375,,,,,,,,,,,,,12312.759765625,6321.658203125,6545.44384765625,7554.30859375,8832.1123046875,8730.1875,9697.2060546875,9161.2646484375,9896.8095703125,15989.8759765625,13543.4384765625,41047.3984375,10433.40625,,,,,,,,,,,,,14.991920471191406,9.995901107788086,14.182866096496582,15.007550239562988,17.427888870239258,17.284273147583008,18.710182189941406,17.74785804748535,17.944787979125977,17.4732608795166,16.600202560424805,13.808856964111328,3.719421863555908,,,,,,,,,,,,


==> test/pythia-410m-deduped-layer/multi_layer/fvu.csv <==
x,y,value
0,0,0.0502315573394298
1,0,0.0739169418811798
2,0,0.0844814926385879
3,0,0.1128285974264144
4,0,0.1277842223644256
5,0,0.0691128298640251
6,0,0.0793641507625579
7,0,0.0820056349039077
8,0,0.0747879147529602
9,0,0.0750025659799575
10,0,0.0749393478035926
11,0,0.0705172419548034
12,0,0.0694103986024856
13,0,0.0669854953885078
14,0,0.0665524750947952
15,0,0.068722479045391
16,0,0.0588503889739513
17,0,0.0580393001437187
18,0,0.0539580173790454
19,0,0.0626394376158714
20,0,0.0615145377814769
21,0,0.0755479857325553
22,0,0.1221900507807731
0,1,0.0502315573394298
1,1,0.0739169418811798
2,1,0.0844814926385879
3,1,0.1128285974264144
4,1,0.1277842223644256
5,1,0.0691128298640251
6,1,0.0793641507625579
7,1,0.0820056349039077
8,1,0.0747879147529602
9,1,0.0750025659799575
10,1,0.0749393478035926
11,1,0.0705172419548034
12,1,0.0694103986024856
13,1,0.0669854953885078
14,1,0.0665524750947952
15,1,0.068722479045391
16,1,0.0588503889739513
17,1,0.0580393001437187
18,1,0.0539580173790454
19,1,0.0626394376158714
20,1,0.0615145377814769
21,1,0.0755479857325553
22,1,0.1221900507807731

==> test/pythia-410m-deduped-layer/multi_layer/loss.csv <==
x,y,value
0,0,0.0673265606164932
1,0,0.0977184772491455
2,0,0.1351486444473266
3,0,0.1628246009349823
4,0,0.1795617789030075
5,0,0.2496402710676193
6,0,0.2774294018745422
7,0,0.3007545173168182
8,0,0.3171052634716034
9,0,0.3520954847335815
10,0,0.4176613986492157
11,0,0.3750563859939575
12,0,0.398024708032608
13,0,0.4227169752120971
14,0,0.4437661468982696
15,0,0.5072697401046753
16,0,0.5604725480079651
17,0,0.5915749073028564
18,0,0.6219949722290039
19,0,0.6102855205535889
20,0,0.6428313851356506
21,0,0.6632155776023865
22,0,0.6854344010353088
0,1,0.0673265606164932
1,1,0.0977184772491455
2,1,0.1351486444473266
3,1,0.1628246009349823
4,1,0.1795617789030075
5,1,0.2496402710676193
6,1,0.2774294018745422
7,1,0.3007545173168182
8,1,0.3171052634716034
9,1,0.3520954847335815
10,1,0.4176613986492157
11,1,0.3750563859939575
12,1,0.398024708032608
13,1,0.4227169752120971
14,1,0.4437661468982696
15,1,0.5072697401046753
16,1,0.5604725480079651
17,1,0.5915749073028564
18,1,0.6219949722290039
19,1,0.6102855205535889
20,1,0.6428313851356506
21,1,0.6632155776023865
22,1,0.6854344010353088

==> test/pythia-410m-deduped-layer/multi_layer/mse.csv <==
x,y,value
0,0,0.0079211005941033
1,0,0.0151793090626597
2,0,0.0281125381588935
3,0,0.0402382835745811
4,0,0.0542679764330387
5,0,0.0768926888704299
6,0,0.0932365804910659
7,0,0.1001912280917167
8,0,0.1031378135085105
9,0,0.1045028716325759
10,0,0.1072675585746765
11,0,0.0976039841771125
12,0,0.0949285328388214
13,0,0.1009127870202064
14,0,0.0995862260460853
15,0,0.1031987890601158
16,0,0.1146344617009162
17,0,0.1271061301231384
18,0,0.152938112616539
19,0,0.1688555479049682
20,0,0.1947347074747085
21,0,0.2076653987169265
22,0,0.2341086566448211
0,1,0.0079211005941033
1,1,0.0151793090626597
2,1,0.0281125381588935
3,1,0.0402382835745811
4,1,0.0542679764330387
5,1,0.0768926888704299
6,1,0.0932365804910659
7,1,0.1001912280917167
8,1,0.1031378135085105
9,1,0.1045028716325759
10,1,0.1072675585746765
11,1,0.0976039841771125
12,1,0.0949285328388214
13,1,0.1009127870202064
14,1,0.0995862260460853
15,1,0.1031987890601158
16,1,0.1146344617009162
17,1,0.1271061301231384
18,1,0.152938112616539
19,1,0.1688555479049682
20,1,0.1947347074747085
21,1,0.2076653987169265
22,1,0.2341086566448211

==> test/pythia-410m-deduped-layer/single_layer/fvu.csv <==
x,y,value
0,0,0.0420005284249782
1,0,0.2496480792760849
2,0,0.3469333052635193
3,0,0.4957619309425354
4,0,0.5789766907691956
5,0,0.8718640804290771
6,0,0.8939809799194336
7,0,0.9114006161689758
8,0,0.9269970655441284
9,0,0.9406157732009888
10,0,0.9458995461463928
11,0,0.9465897679328918
12,0,0.9510822892189026
13,0,0.9482471942901612
14,0,0.9531335830688475
15,0,0.9562166929244996
16,0,0.9555359482765198
17,0,0.9652125239372252
18,0,0.9496753215789796
19,0,0.9825387001037598
20,0,0.9819870591163636
21,0,0.9975884556770324
22,0,1.0148632526397705
0,1,0.1801162660121917
1,1,0.0742091983556747
2,1,0.1954654455184936
3,1,0.3424253463745117
4,1,0.4382327497005462
5,1,0.8427789807319641
6,1,0.8671588897705078
7,1,0.8881111145019531
8,1,0.8993049263954163
9,1,0.915696918964386
10,1,0.9180291295051576
11,1,0.9289776086807252
12,1,0.9376741051673888
13,1,0.9292492270469666
14,1,0.9386099576950072
15,1,0.9406003952026368
16,1,0.9234175682067872
17,1,0.9216927289962769
18,1,0.918643355369568
19,1,0.979438543319702
20,1,0.9517768621444702
21,1,1.0017914772033691
22,1,1.0307639837265017
0,2,0.3327339291572571
1,2,0.1722975373268127
2,2,0.0781679302453994
3,2,0.2551012933254242
4,2,0.3539720475673675
5,2,0.8356394171714783
6,2,0.8689979314804077
7,2,0.8956135511398315
8,2,0.9008457660675048
9,2,0.9200971126556396
10,2,0.9182297587394714
11,2,0.9352899193763732
12,2,0.9475767016410828
13,2,0.9402446150779724
14,2,0.9517964720726012
15,2,0.9542006850242616
16,2,0.952935755252838
17,2,0.967835545539856
18,2,0.9674594402313232
19,2,1.1053173542022705
20,2,1.0496596097946167
21,2,1.165749192237854
22,2,1.220847249031067
0,3,0.4772537648677826
1,3,0.286698579788208
2,3,0.2028243243694305
3,3,0.0988741964101791
4,3,0.2224559634923935
5,3,0.6512705683708191
6,3,0.6868756413459778
7,3,0.716867983341217
8,3,0.7436150312423706
9,3,0.7670395374298096
10,3,0.7732623219490051
11,3,0.7846754789352417
12,3,0.7944267392158508
13,3,0.7972350120544434
14,3,0.8151317834854126
15,3,0.8227759599685669
16,3,0.8528724908828735
17,3,0.8802528381347656
18,3,0.8883873820304871
19,3,1.0321261882781982
20,3,0.9597635865211488
21,3,1.0926719903945925
22,3,1.1862211227416992
0,4,0.6398926973342896
1,4,0.3960686326026916
2,4,0.2845202684402466
3,4,0.196297287940979
4,4,0.1035735458135604
5,4,0.5060751438140869
6,4,0.5451629757881165
7,4,0.579389214515686
8,4,0.6146063804626465
9,4,0.6414332389831543
10,4,0.6552668809890747
11,4,0.6649177670478821
12,4,0.6783172488212585
13,4,0.7016316056251526
14,4,0.7204571962356567
15,4,0.7266362905502319
16,4,0.7777129411697388
17,4,0.8199625611305237
18,4,0.8668665289878845
19,4,0.9701513648033142
20,4,0.9090536832809448
21,4,1.0543906688690186
22,4,1.2370315790176392
0,5,0.767078697681427
1,5,0.5306483507156372
2,5,0.430116593837738
3,5,0.3285468816757202
4,5,0.2551527023315429
5,5,0.048621516674757
6,5,0.0985238626599311
7,5,0.1322015970945358
8,5,0.1448709815740585
9,5,0.1668282300233841
10,5,0.2016118019819259
11,5,0.1960301250219345
12,5,0.2035365849733352
13,5,0.2688183188438415
14,5,0.2749035060405731
15,5,0.283537358045578
16,5,0.4323070645332336
17,5,0.5046867728233337
18,5,0.6070927977561951
19,5,0.6880603432655334
20,5,0.6963785290718079
21,5,0.8300409317016602
22,5,1.0556086301803589
0,6,0.9620628952980042
1,6,0.6671647429466248
2,6,0.5484696626663208
3,6,0.4345605373382568
4,6,0.3486372828483581
5,6,0.0829840153455734
6,6,0.0554923899471759
7,6,0.097875528037548
8,6,0.1156482920050621
9,6,0.1395827382802963
10,6,0.1844657212495803
11,6,0.1759721040725708
12,6,0.1860860288143158
13,6,0.2603578269481659
14,6,0.2646531164646148
15,6,0.2734504342079162
16,6,0.4302229583263397
17,6,0.5004786849021912
18,6,0.5966117978096008
19,6,0.6589867472648621
20,6,0.6688227653503418
21,6,0.7732502818107605
22,6,0.9876483678817748
0,7,1.1878700256347656
1,7,0.8472704887390137
2,7,0.6992648243904114
3,7,0.5630779266357422
4,7,0.4512517750263214
5,7,0.1132328510284423
6,7,0.092619702219963
7,7,0.0569474771618843
8,7,0.0881577357649803
9,7,0.1143115311861038
10,7,0.167318969964981
11,7,0.154598981142044
12,7,0.1670793294906616
13,7,0.249558225274086
14,7,0.2529835999011993
15,7,0.2655819952487945
16,7,0.4284285306930542
17,7,0.4911498129367828
18,7,0.5938349366188049
19,7,0.6420581340789795
20,7,0.6617422699928284
21,7,0.7563724517822266
22,7,0.955315113067627
0,8,1.347454309463501
1,8,1.010393142700195
2,8,0.8535619974136353
3,8,0.7143850922584534
4,8,0.5904298424720764
5,8,0.1553096324205398
6,8,0.1292162090539932
7,8,0.0980990454554557
8,8,0.0519188605248928
9,8,0.0858368352055549
10,8,0.1415835618972778
11,8,0.1284217536449432
12,8,0.1425076574087143
13,8,0.2405925691127777
14,8,0.2400342971086502
15,8,0.2562984228134155
16,8,0.4206952452659607
17,8,0.4896257817745209
18,8,0.5953168869018555
19,8,0.6451273560523987
20,8,0.6670241355895996
21,8,0.7440324425697327
22,8,0.9220303297042848
0,9,1.5230039358139038
1,9,1.1859229803085327
2,9,1.0100843906402588
3,9,0.8748845458030701
4,9,0.7425157427787781
5,9,0.2027822583913803
6,9,0.1673333644866943
7,9,0.1309406161308288
8,9,0.0828424543142318
9,9,0.0527146607637405
10,9,0.1093165948987007
11,9,0.1049843281507492
12,9,0.1217260733246803
13,9,0.2124292850494384
14,9,0.2140978276729583
15,9,0.2316290438175201
16,9,0.397012323141098
17,9,0.4664377570152282
18,9,0.5790548324584961
19,9,0.6424805521965027
20,9,0.6511537432670593
21,9,0.7475055456161499
22,9,0.9098193049430848
0,10,1.4811460971832275
1,10,1.2942568063735962
2,10,1.221376657485962
3,10,1.0877373218536377
4,10,0.9710005521774292
5,10,0.2751175761222839
6,10,0.2383016496896743
7,10,0.1960756629705429
8,10,0.1330015063285827
9,10,0.0969952046871185
10,10,0.0537836365401744
11,10,0.0953451469540596
12,10,0.1221816316246986
13,10,0.1932922005653381
14,10,0.2104025930166244
15,10,0.2218418419361114
16,10,0.3873100280761719
17,10,0.4783023595809936
18,10,0.6203815340995789
19,10,0.6923202276229858
20,10,0.6909776926040649
21,10,0.8773268461227417
22,10,1.10740065574646
0,11,1.7871055603027344
1,11,1.4829130172729492
2,11,1.3119977712631226
3,11,1.141053318977356
4,11,1.0074206590652466
5,11,0.2889188826084137
6,11,0.2462569177150726
7,11,0.2011806517839431
8,11,0.1338861584663391
9,11,0.1049538478255271
10,11,0.0978613421320915
11,11,0.0508588626980781
12,11,0.0784455016255378
13,11,0.1637963503599167
14,11,0.1669588088989257
15,11,0.1894123703241348
16,11,0.3643144071102142
17,11,0.4460099041461944
18,11,0.5485221147537231
19,11,0.6048793792724609
20,11,0.615770697593689
21,11,0.7020958662033081
22,11,0.8792705535888672
0,12,1.654682159423828
1,12,1.4307996034622192
2,12,1.2908483743667605
3,12,1.145383596420288
4,12,1.0378612279891968
5,12,0.3178360760211944
6,12,0.2825642824172973
7,12,0.2373079806566238
8,12,0.163371279835701
9,12,0.1324736326932907
10,12,0.1259034276008606
11,12,0.0792340189218521
12,12,0.0503405146300792
13,12,0.1444969773292541
14,12,0.1461464613676071
15,12,0.1762271225452423
16,12,0.3485316038131714
17,12,0.4306835830211639
18,12,0.5494985580444336
19,12,0.5600464940071106
20,12,0.5845199227333069
21,12,0.6585081815719604
22,12,0.8205322027206421
0,13,1.3026764392852783
1,13,1.254914164543152
2,13,1.2885042428970337
3,13,1.213131546974182
4,13,1.1857008934020996
5,13,0.3566866219043731
6,13,0.3369878828525543
7,13,0.2966530323028564
8,13,0.2213349193334579
9,13,0.1830909699201584
10,13,0.1666896641254425
11,13,0.1246503293514251
12,13,0.0907255411148071
13,13,0.0480019375681877
14,13,0.083191379904747
15,13,0.1108393222093582
16,13,0.248352900147438
17,13,0.3659829199314117
18,13,0.5078668594360352
19,13,0.5433825254440308
20,13,0.5400941371917725
21,13,0.7050192356109619
22,13,0.918207347393036
0,14,1.3825687170028689
1,14,1.2817354202270508
2,14,1.2841293811798096
3,14,1.1714513301849363
4,14,1.1136034727096558
5,14,0.3437985777854919
6,14,0.3257870376110077
7,14,0.2907862663269043
8,14,0.2220522165298462
9,14,0.1928824037313461
10,14,0.1873756498098373
11,14,0.1384749263525009
12,14,0.1025030687451362
13,14,0.0801285505294799
14,14,0.0477466695010662
15,14,0.0908666029572486
16,14,0.2000368684530258
17,14,0.3127811253070831
18,14,0.4558626711368561
19,14,0.4387573599815368
20,14,0.4751287698745727
21,14,0.5782853364944458
22,14,0.7675249576568604
0,15,1.5504072904586792
1,15,1.4949737787246704
2,15,1.5150516033172607
3,15,1.3834470510482788
4,15,1.3153414726257324
5,15,0.3965596556663513
6,15,0.3738303482532501
7,15,0.3267312347888946
8,15,0.2507537305355072
9,15,0.2189246267080307
10,15,0.2174507528543472
11,15,0.1665113568305969
12,15,0.1326483935117721
13,15,0.1055647656321525
14,15,0.083518661558628
15,15,0.047912061214447
16,15,0.1391251385211944
17,15,0.2646351456642151
18,15,0.4520403742790222
19,15,0.4431442022323608
20,15,0.4597378075122833
21,15,0.6524922847747803
22,15,0.9387292265892028
0,16,1.166666865348816
1,16,1.1410876512527466
2,16,1.1475387811660769
3,16,1.1042096614837646
4,16,1.0764052867889404
5,16,0.3513862490653991
6,16,0.3464023768901825
7,16,0.3179079592227936
8,16,0.2560252249240875
9,16,0.2318818718194961
10,16,0.2347446978092193
11,16,0.1909786909818649
12,16,0.1634906232357025
13,16,0.1530905663967132
14,16,0.1338631808757782
15,16,0.1006881445646286
16,16,0.0483297780156135
17,16,0.1347859352827072
18,16,0.3401173651218414
19,16,0.2768906354904175
20,16,0.3312776088714599
21,16,0.4129770696163177
22,16,0.6533362865447998
0,17,1.1606179475784302
1,17,1.126766324043274
2,17,1.1327720880508425
3,17,1.0969326496124268
4,17,1.066392183303833
5,17,0.3453266322612762
6,17,0.339980810880661
7,17,0.3140996396541595
8,17,0.2577506303787231
9,17,0.2387967407703399
10,17,0.2475597560405731
11,17,0.2084084004163742
12,17,0.1828236132860183
13,17,0.1964660882949829
14,17,0.1720861345529556
15,17,0.1419936269521713
16,17,0.1134504377841949
17,17,0.0854977965354919
18,17,0.1750822812318802
19,17,0.2016105651855468
20,17,0.2496906071901321
21,17,0.3176518678665161
22,17,0.6243043541908264
0,18,0.996106207370758
1,18,0.96969336271286
2,18,0.978959858417511
3,18,0.9547773599624634
4,18,0.9489539861679076
5,18,0.3154736161231994
6,18,0.3166333436965942
7,18,0.2996838390827179
8,18,0.253380686044693
9,18,0.2376764863729477
10,18,0.2469139248132705
11,18,0.2148804813623428
12,18,0.2000723481178283
13,18,0.2094441503286361
14,18,0.1994988918304443
15,18,0.1922098398208618
16,18,0.1870985925197601
17,18,0.1607004404067993
18,18,0.0878053605556488
19,18,0.210799440741539
20,18,0.2519118189811706
21,18,0.3255406320095062
22,18,0.5579720735549927
0,19,1.1513360738754272
1,19,1.1326278448104858
2,19,1.1363922357559204
3,19,1.104328155517578
4,19,1.0771286487579346
5,19,0.354256272315979
6,19,0.350201666355133
7,19,0.3249165713787079
8,19,0.2720262110233307
9,19,0.2529714405536651
10,19,0.2606201469898224
11,19,0.2266050577163696
12,19,0.2040846496820449
13,19,0.2298638373613357
14,19,0.2063213735818863
15,19,0.1761805415153503
16,19,0.1799303740262985
17,19,0.1565881669521331
18,19,0.1131704524159431
19,19,0.0911115705966949
20,19,0.1316533684730529
21,19,0.180926114320755
22,19,0.4200475513935089
0,20,1.1016244888305664
1,20,1.067317247390747
2,20,1.0640031099319458
3,20,1.041588306427002
4,20,1.027368187904358
5,20,0.3426777720451355
6,20,0.3451049029827118
7,20,0.3246291577816009
8,20,0.2755483388900757
9,20,0.2589953243732452
10,20,0.2747170627117157
11,20,0.2373043894767761
12,20,0.2126344144344329
13,20,0.2382339239120483
14,20,0.216106966137886
15,20,0.1875208169221878
16,20,0.1991671621799469
17,20,0.1867806613445282
18,20,0.1694768071174621
19,20,0.1214842423796653
20,20,0.0856272354722023
21,20,0.1744681745767593
22,20,0.416446715593338
0,21,1.1729192733764648
1,21,1.144273042678833
2,21,1.152539849281311
3,21,1.1225730180740356
4,21,1.110750436782837
5,21,0.3603526651859283
6,21,0.3573821187019348
7,21,0.3321201205253601
8,21,0.2787185907363891
9,21,0.260323166847229
10,21,0.2732614576816559
11,21,0.2354254573583603
12,21,0.210945725440979
13,21,0.2322753965854644
14,21,0.2135366797447204
15,21,0.1983658671379089
16,21,0.2293661385774612
17,21,0.2178070545196533
18,21,0.1985015869140625
19,21,0.1374231278896331
20,21,0.1288016885519027
21,21,0.104726068675518
22,21,0.271461933851242
0,22,1.0929595232009888
1,22,1.0736291408538818
2,22,1.084856629371643
3,22,1.0542601346969604
4,22,1.0323201417922974
5,22,0.3441834449768066
6,22,0.3459700047969818
7,22,0.3295984864234924
8,22,0.2876401841640472
9,22,0.2733165025711059
10,22,0.2861974239349365
11,22,0.2517939507961273
12,22,0.2362619638442993
13,22,0.2517808079719543
14,22,0.240722581744194
15,22,0.2252839654684066
16,22,0.2603891491889953
17,22,0.2630707919597626
18,22,0.2764695882797241
19,22,0.1859130263328552
20,22,0.1877829283475875
21,22,0.1518286615610122
22,22,0.1353476643562317

==> test/pythia-410m-deduped-layer/single_layer/loss.csv <==
x,y,value
0,0,0.0723299905657768
1,0,0.6054068803787231
2,0,0.9245637059211732
3,0,4.527544498443604
4,0,4.305897235870361
5,0,8.971867561340332
6,0,8.721835136413574
7,0,8.99359130859375
8,0,8.673765182495117
9,0,8.984247207641602
10,0,9.10969352722168
11,0,9.144761085510254
12,0,9.15419864654541
13,0,9.333012580871582
14,0,9.05087947845459
15,0,8.157029151916504
16,0,8.159323692321777
17,0,8.507158279418945
18,0,8.294437408447266
19,0,7.858635425567627
20,0,7.733001708984375
21,0,6.196437358856201
22,0,5.964564800262451
0,1,0.2390110939741134
1,1,0.1062668859958648
2,1,0.3020510375499725
3,1,0.9604907631874084
4,1,1.9462978839874268
5,1,8.345878601074219
6,1,7.589909553527832
7,1,8.570320129394531
8,1,7.912581920623779
9,1,8.879734992980957
10,1,8.409316062927246
11,1,8.493844985961914
12,1,8.310871124267578
13,1,8.5504732131958
14,1,8.920299530029297
15,1,8.033782005310059
16,1,8.327983856201172
17,1,7.974062919616699
18,1,7.395079612731934
19,1,7.7418999671936035
20,1,7.556270599365234
21,1,6.217540740966797
22,1,6.112335205078125
0,2,0.4635368883609772
1,2,0.2177625298500061
2,2,0.1482674181461334
3,2,0.6005535125732422
4,2,1.200506567955017
5,2,7.754294395446777
6,2,7.991331577301025
7,2,8.349504470825195
8,2,8.453696250915527
9,2,8.396636962890625
10,2,8.441778182983398
11,2,8.075069427490234
12,2,8.141490936279297
13,2,8.394451141357422
14,2,8.358258247375488
15,2,7.871065139770508
16,2,8.292741775512695
17,2,8.554340362548828
18,2,7.632529258728027
19,2,7.456669330596924
20,2,7.422928810119629
21,2,6.288326740264893
22,2,6.186533451080322
0,3,0.8236932158470154
1,3,0.4210162162780761
2,3,0.3049102127552032
3,3,0.1666524410247802
4,3,0.4008004367351532
5,3,6.256977558135986
6,3,6.502298831939697
7,3,6.668816566467285
8,3,6.861415863037109
9,3,7.787370204925537
10,3,7.506965637207031
11,3,8.024299621582031
12,3,7.626729965209961
13,3,8.209827423095703
14,3,8.184820175170898
15,3,7.568040370941162
16,3,7.816506862640381
17,3,8.327716827392578
18,3,7.534392356872559
19,3,7.240798950195312
20,3,7.440391540527344
21,3,6.200571537017822
22,3,6.053698539733887
0,4,1.3556199073791504
1,4,0.6707710027694702
2,4,0.9785953164100648
3,4,0.2286595106124878
4,4,0.1652686446905136
5,4,3.871478319168091
6,4,4.139393329620361
7,4,4.895830631256104
8,4,5.768698692321777
9,4,6.792261600494385
10,4,7.156444549560547
11,4,7.775540828704834
12,4,7.379299640655518
13,4,7.816274166107178
14,4,7.579685688018799
15,4,7.447351932525635
16,4,7.90463924407959
17,4,7.862074851989746
18,4,7.162603855133057
19,4,7.081130504608154
20,4,7.157329559326172
21,4,6.120400428771973
22,4,5.833075046539307
0,5,1.951274037361145
1,5,1.2293291091918943
2,5,1.2052125930786133
3,5,0.431657612323761
4,5,0.3750224411487579
5,5,0.215869516134262
6,5,0.4489172101020813
7,5,0.7288766503334045
8,5,1.5608606338500977
9,5,2.521183729171753
10,5,3.7950632572174072
11,5,3.342719793319702
12,5,3.854505777359009
13,5,6.5307698249816895
14,5,5.955399036407471
15,5,5.618386745452881
16,5,7.336555004119873
17,5,7.665591239929199
18,5,7.187097549438477
19,5,6.842709541320801
20,5,6.883509635925293
21,5,6.075415134429932
22,5,5.783568859100342
0,6,2.9418153762817383
1,6,2.179571390151977
2,6,2.19241714477539
3,6,0.6481369137763977
4,6,0.5002115368843079
5,6,0.2662388384342193
6,6,0.2339384257793426
7,6,0.4093091785907745
8,6,0.8483206629753113
9,6,1.7982819080352783
10,6,3.615712881088257
11,6,2.8297343254089355
12,6,3.331061124801636
13,6,6.371063232421875
14,6,5.839973449707031
15,6,5.489473819732666
16,6,7.253005504608154
17,6,7.243439674377441
18,6,7.318262577056885
19,6,6.553831100463867
20,6,6.501977443695068
21,6,5.924096584320068
22,6,5.566221237182617
0,7,3.508823871612549
1,7,2.4811666011810303
2,7,2.3544514179229736
3,7,0.8923985362052917
4,7,0.6841477155685425
5,7,0.3558219373226166
6,7,0.2787223160266876
7,7,0.2415674179792404
8,7,0.471840500831604
9,7,1.121060132980347
10,7,3.20606541633606
11,7,2.2702322006225586
12,7,2.744857788085937
13,7,6.13990592956543
14,7,5.421510696411133
15,7,5.2374796867370605
16,7,7.261153697967529
17,7,7.363741397857666
18,7,6.838404655456543
19,7,6.41859769821167
20,7,6.399752140045166
21,7,5.955887794494629
22,7,5.312934398651123
0,8,4.031973361968994
1,8,3.177466869354248
2,8,2.8990366458892822
3,8,1.3303937911987305
4,8,1.104720950126648
5,8,0.5390225052833557
6,8,0.3479401469230652
7,8,0.2965730130672455
8,8,0.2474869638681411
9,8,0.5020948648452759
10,8,1.841477394104004
11,8,1.2859933376312256
12,8,1.9144163131713867
13,8,5.5915961265563965
14,8,4.720584392547607
15,8,4.800673007965088
16,8,6.722365856170654
17,8,7.152302265167236
18,8,7.561424732208252
19,8,6.724801540374756
20,8,6.648433208465576
21,8,6.068374156951904
22,8,5.450344562530518
0,9,4.377865314483643
1,9,3.564768552780152
2,9,3.7078840732574463
3,9,2.01361083984375
4,9,1.698134422302246
5,9,0.8471382260322571
6,9,0.4670830070972442
7,9,0.3706428110599518
8,9,0.3081016540527344
9,9,0.2853277325630188
10,9,0.9039228558540344
11,9,0.8194574117660522
12,9,1.46852707862854
13,9,4.379018306732178
14,9,3.9859235286712646
15,9,4.037089824676514
16,9,6.146800994873047
17,9,6.461420059204102
18,9,6.6467485427856445
19,9,6.3620429039001465
20,9,6.212614059448242
21,9,6.668957710266113
22,9,5.261228561401367
0,10,5.470040321350098
1,10,5.460727214813232
2,10,6.7574849128723145
3,10,5.201974391937256
4,10,2.9607856273651123
5,10,1.5205398797988892
6,10,0.8863329291343689
7,10,0.7913239598274231
8,10,0.5762592554092407
9,10,0.4611210823059082
10,10,0.3453929126262665
11,10,0.7119994163513184
12,10,1.6813920736312866
13,10,2.9980714321136475
14,10,3.657224178314209
15,10,3.459275007247925
16,10,5.653681755065918
17,10,6.155747890472412
18,10,6.464478015899658
19,10,6.687772274017334
20,10,6.576427459716797
21,10,7.65479564666748
22,10,6.7466349601745605
0,11,5.2173285484313965
1,11,4.624125003814697
2,11,5.052699089050293
3,11,3.245128870010376
4,11,2.812041759490967
5,11,1.5305900573730469
6,11,0.83091139793396
7,11,0.6223496198654175
8,11,0.4763219952583313
9,11,0.4584778845310211
10,11,0.5157356858253479
11,11,0.3134979605674743
12,11,0.5879311561584473
13,11,2.2924907207489014
14,11,2.2385618686676025
15,11,2.440146446228028
16,11,4.912267684936523
17,11,5.3902907371521
18,11,5.981447219848633
19,11,6.032981872558594
20,11,6.700436592102051
21,11,6.369694709777832
22,11,4.93013334274292
0,12,5.571203231811523
1,12,4.919708251953125
2,12,5.089025974273682
3,12,3.839658260345459
4,12,3.24886155128479
5,12,1.9797487258911133
6,12,1.1631319522857666
7,12,0.8194268345832825
8,12,0.5993070006370544
9,12,0.534400463104248
10,12,0.5743215084075928
11,12,0.3722746670246124
12,12,0.3406693935394287
13,12,0.8875018358230591
14,12,1.0316660404205322
15,12,1.531736969947815
16,12,3.98574161529541
17,12,4.819413185119629
18,12,5.5614166259765625
19,12,5.393476486206055
20,12,6.319051742553711
21,12,5.9672136306762695
22,12,4.550395488739014
0,13,6.606510639190674
1,13,6.961316108703613
2,13,7.290839195251465
3,13,6.893134117126465
4,13,5.489798069000244
5,13,3.6203882694244394
6,13,3.436016321182251
7,13,3.013587236404419
8,13,1.8089683055877688
9,13,1.359838366508484
10,13,0.8965359330177307
11,13,0.7799620628356934
12,13,0.5862685441970825
13,13,0.3470127582550049
14,13,0.6412470936775208
15,13,0.9381780624389648
16,13,3.392979860305786
17,13,4.171306133270264
18,13,5.60246467590332
19,13,5.945439338684082
20,13,6.454919338226318
21,13,7.307653427124023
22,13,6.056733131408691
0,14,6.482424736022949
1,14,6.813885688781738
2,14,7.05993127822876
3,14,6.756476879119873
4,14,5.114477157592773
5,14,3.405856132507324
6,14,2.861750602722168
7,14,2.4899468421936035
8,14,1.4426798820495603
9,14,1.1909406185150146
10,14,0.9607354998588562
11,14,0.6764851808547974
12,14,0.5238260626792908
13,14,0.4425327181816101
14,14,0.3749209344387054
15,14,0.6316894292831421
16,14,2.096506834030152
17,14,3.43493914604187
18,14,6.47786808013916
19,14,5.372856140136719
20,14,6.116648674011231
21,14,6.390634059906006
22,14,5.067203998565674
0,15,7.147665500640869
1,15,7.544071674346924
2,15,7.089112758636475
3,15,6.865969657897949
4,15,6.0023512840271
5,15,4.8408732414245605
6,15,4.589017868041992
7,15,4.131789207458496
8,15,2.7944655418396
9,15,2.29226016998291
10,15,1.7035236358642578
11,15,1.2921589612960815
12,15,0.9081792831420898
13,15,0.5503340363502502
14,15,0.5206947326660156
15,15,0.4111620187759399
16,15,1.4205255508422852
17,15,3.246446132659912
18,15,6.897669315338135
19,15,6.143961429595947
20,15,6.422977924346924
21,15,7.250140190124512
22,15,6.5260090827941895
0,16,8.488557815551758
1,16,7.957472801208496
2,16,7.092483997344971
3,16,6.670295715332031
4,16,6.906183242797852
5,16,5.686898708343506
6,16,4.834399700164795
7,16,4.226942539215088
8,16,3.260748147964477
9,16,2.934208393096924
10,16,2.217026233673096
11,16,1.759652853012085
12,16,1.3625178337097168
13,16,1.0001170635223389
14,16,0.8899291157722473
15,16,0.8259586095809937
16,16,0.6435002088546753
17,16,1.3596705198287964
18,16,3.870145320892334
19,16,2.853717565536499
20,16,3.946136951446533
21,16,4.788545608520508
22,16,4.807408332824707
0,17,8.018631935119629
1,17,7.968115329742432
2,17,7.1188645362854
3,17,6.822578430175781
4,17,7.21833610534668
5,17,6.126677513122559
6,17,5.582742691040039
7,17,4.831897735595703
8,17,4.766950130462647
9,17,3.980388164520264
10,17,3.219541311264038
11,17,2.913275957107544
12,17,2.0880050659179688
13,17,1.929425835609436
14,17,1.7469103336334229
15,17,1.3481086492538452
16,17,1.2727923393249512
17,17,0.9604369401931764
18,17,1.995211601257324
19,17,2.1378817558288574
20,17,2.750378131866455
21,17,3.251722812652588
22,17,4.872414588928223
0,18,8.411001205444336
1,18,8.293227195739746
2,18,7.1400017738342285
3,18,6.860224723815918
4,18,7.728809833526611
5,18,7.618591785430908
6,18,6.418303966522217
7,18,6.013260364532471
8,18,6.103346824645996
9,18,5.785364151000977
10,18,4.726415634155273
11,18,4.4278883934021
12,18,3.621174573898315
13,18,3.1120433807373047
14,18,2.8946495056152344
15,18,2.9383881092071533
16,18,2.6643879413604736
17,18,2.240677118301392
18,18,1.4810153245925903
19,18,2.669628143310547
20,18,2.991279602050781
21,18,3.411710739135742
22,18,4.3474650382995605
0,19,8.478886604309082
1,19,9.173165321350098
2,19,7.346770763397217
3,19,6.615079879760742
4,19,7.122391700744629
5,19,6.815094947814941
6,19,6.091864109039307
7,19,5.495775699615479
8,19,5.010069370269775
9,19,4.1587018966674805
10,19,3.537675142288208
11,19,3.3125219345092773
12,19,2.5939037799835205
13,19,2.513302564620972
14,19,2.0622546672821045
15,19,1.8485106229782104
16,19,2.022394895553589
17,19,1.875064730644226
18,19,1.810964822769165
19,19,1.2777522802352903
20,19,1.6543707847595217
21,19,1.755731225013733
22,19,2.7539970874786377
0,20,8.291081428527832
1,20,8.645235061645508
2,20,7.104641914367676
3,20,7.168564319610596
4,20,7.7719221115112305
5,20,6.778716087341309
6,20,6.515713214874268
7,20,5.492519378662109
8,20,5.321460247039795
9,20,4.770002365112305
10,20,4.350658416748047
11,20,3.997284173965454
12,20,3.09437108039856
13,20,2.823148488998413
14,20,2.4315004348754883
15,20,2.1164968013763428
16,20,2.361429452896118
17,20,2.19742202758789
18,20,2.476829767227173
19,20,1.6577889919281006
20,20,1.303816318511963
21,20,1.8701874017715452
22,20,2.706031084060669
0,21,8.48324203491211
1,21,8.865199089050293
2,21,7.214426517486572
3,21,6.788006782531738
4,21,7.369259834289551
5,21,7.1280694007873535
6,21,6.831026077270508
7,21,6.268104553222656
8,21,5.949376583099365
9,21,5.143364906311035
10,21,4.752500057220459
11,21,4.141735076904297
12,21,3.3718860149383545
13,21,2.882481813430786
14,21,2.409930229187012
15,21,2.3246560096740723
16,21,3.0192227363586426
17,21,2.892331123352051
18,21,3.000601053237915
19,21,1.9391249418258667
20,21,1.9901087284088133
21,21,1.3938095569610596
22,21,1.9604032039642332
0,22,8.643275260925293
1,22,8.658222198486328
2,22,7.310206890106201
3,22,7.104365348815918
4,22,7.816394805908203
5,22,7.795079231262207
6,22,6.9772796630859375
7,22,6.403963565826416
8,22,7.894500732421875
9,22,6.624735832214356
10,22,6.460617542266846
11,22,6.309719085693359
12,22,4.717883586883545
13,22,3.9002630710601807
14,22,3.2640628814697266
15,22,2.7675466537475586
16,22,3.1800239086151123
17,22,3.223438262939453
18,22,3.939485549926758
19,22,2.486398935317993
20,22,2.384963035583496
21,22,1.5386821031570437
22,22,0.9500641226768494

==> test/pythia-410m-deduped-layer/single_layer/mse.csv <==
x,y,value
0,0,1.3330472029338123e-05
1,0,0.0001039906055666
2,0,0.0002375661715632
3,0,0.0003621340438257
4,0,0.0005042405682615
5,0,0.0020017453934997
6,0,0.002166248159483
7,0,0.0022966440301388
8,0,0.0026402994990348
9,0,0.0027068101335316
10,0,0.0027943782042711
11,0,0.0027066320180892
12,0,0.0026898426003754
13,0,0.002951230853796
14,0,0.0029474718030542
15,0,0.0029713290277868
16,0,0.0038581807166337
17,0,0.0043808207847177
18,0,0.0055825905874371
19,0,0.0055094370618462
20,0,0.0064531369134783
21,0,0.0057376460172235
22,0,0.0039967615157365
0,1,5.716676605516113e-05
1,1,3.091172038693912e-05
2,1,0.0001338470174232
3,1,0.0002501276612747
4,1,0.0003816647222265
5,1,0.0019349686335772
6,1,0.0021012572105973
7,1,0.0022379581350833
8,1,0.0025614246260374
9,1,0.0026351001579314
10,1,0.0027120406739413
11,1,0.0026562730781733
12,1,0.0026519196107983
13,1,0.0028921032790094
14,1,0.002902558306232
15,1,0.0029228013008832
16,1,0.0037284949794411
17,1,0.0041832961142063
18,1,0.0054001729004085
19,1,0.0054920511320233
20,1,0.006254609208554
21,1,0.0057618240825831
22,1,0.0040593831799924
0,2,0.000105605853605
1,2,7.17702932888642e-05
2,2,5.352633161237464e-05
3,2,0.0001863413053797
4,2,0.0003082801995333
5,2,0.0019185756100341
6,2,0.0021057093981653
7,2,0.0022568637505173
8,2,0.0025658118538558
9,2,0.0026477605570107
10,2,0.0027126353234052
11,2,0.0026743225753307
12,2,0.0026799298357218
13,2,0.0029263235628604
14,2,0.0029433357995003
15,2,0.0029650658834725
16,2,0.0038476805202662
17,2,0.0043927282094955
18,2,0.0056871301494538
19,2,0.0061978930607438
20,2,0.0068978429771959
21,2,0.006704821716994
22,2,0.0048079723492264
0,3,0.000151474843733
1,3,0.0001194239230244
2,3,0.0001388862001476
3,3,7.222358544822782e-05
4,3,0.0001937408669618
5,3,0.0014952769270166
6,3,0.0016644019633531
7,3,0.0018064398318529
8,3,0.0021179828327149
9,3,0.0022073094733059
10,3,0.0022843724582344
11,3,0.0022436617873609
12,3,0.002246790099889
13,3,0.0024812321644276
14,3,0.0025207139551639
15,3,0.0025566781405359
16,3,0.0034436529967933
17,3,0.0039952141232788
18,3,0.0052223117090761
19,3,0.005787490401417
20,3,0.0063070910982787
21,3,0.0062845172360539
22,3,0.0046716080978512
0,4,0.0002030944742728
1,4,0.0001649818586884
2,4,0.0001948282588273
3,4,0.0001433872967027
4,4,9.020400466397405e-05
5,4,0.0011619173455983
6,4,0.0013210122706368
7,4,0.0014600072754547
8,4,0.0017505381256341
9,4,0.001845852122642
10,4,0.0019357908749952
11,4,0.0019012338016182
12,4,0.0019184101838618
13,4,0.0021836881060153
14,4,0.0022279429249465
15,4,0.0022579347714781
16,4,0.0031401806045323
17,4,0.0037215729244053
18,4,0.0050958059728145
19,4,0.0054399739019572
20,4,0.005973853636533
21,4,0.0060643446631729
22,4,0.0048717111349105
0,5,0.0002434618072584
1,5,0.0002210409293184
2,5,0.0002945272717624
3,5,0.0002399901568423
4,5,0.0002222169277956
5,5,0.0001116319544962
6,5,0.0002387379208812
7,5,0.0003331359766889
8,5,0.0004126255516894
9,5,0.0004800813039764
10,5,0.0005956017994321
11,5,0.0005605192855
12,5,0.0005756400641985
13,5,0.0008366430411115
14,5,0.0008501115953549
15,5,0.0008810578146949
16,5,0.001745531684719
17,5,0.0022906262893229
18,5,0.0035687431227415
19,5,0.0038581909611821
20,5,0.0045762602239847
21,5,0.0047739902511239
22,5,0.0041572311893105
0,6,0.0003053475229535
1,6,0.0002779065689537
2,6,0.000375570351025
3,6,0.0003174287558067
4,6,0.0003036341804545
5,6,0.000190526159713
6,6,0.0001344663032796
7,6,0.0002466371806804
8,6,0.0003293924964964
9,6,0.0004016771563328
10,6,0.0005449489690363
11,6,0.0005031659384258
12,6,0.0005262870108708
13,6,0.000810311816167
14,6,0.0008184133912436
15,6,0.0008497139206156
16,6,0.0017371169524267
17,6,0.0022715281229466
18,6,0.0035071324091404
19,6,0.0036951671354472
20,6,0.0043951757252216
21,6,0.0044473623856902
22,6,0.0038895853795111
0,7,0.0003770162293221
1,7,0.0003529295208863
2,7,0.0004788293153978
3,7,0.0004113054601475
4,7,0.0003930030798073
5,7,0.0002599756990093
6,7,0.0002244313072878
7,7,0.0001435024605598
8,7,0.0002510932681616
9,7,0.0003289541054982
10,7,0.0004942937521263
11,7,0.0004420526092872
12,7,0.0004725322651211
13,7,0.0007766999187879
14,7,0.0007823262130841
15,7,0.0008252644329331
16,7,0.0017298713792115
17,7,0.0022291888017207
18,7,0.0034908070228993
19,7,0.0036002430133521
20,7,0.0043486496433615
21,7,0.0043502864427864
22,7,0.0037622512318193
0,8,0.0004276661493349
1,8,0.0004208780883345
2,8,0.0005844854749739
3,8,0.0005218293517827
4,8,0.0005142160807736
5,8,0.0003565812658052
6,8,0.0003131099801976
7,8,0.0002472005726303
8,8,0.0001478766789659
9,8,0.0002470122999511
10,8,0.0004182664270047
11,8,0.0003672029997687
12,8,0.0004030388663522
13,8,0.0007487960974685
14,8,0.0007422814960591
15,8,0.0007964163087308
16,8,0.0016986464615911
17,8,0.0022222697734832
18,8,0.0034995207097381
19,8,0.0036174522247165
20,8,0.0043833572417497
21,8,0.0042793131433427
22,8,0.0036311654839664
0,9,0.00048338342458
1,9,0.0004939945065416
2,9,0.0006916661513969
3,9,0.0006390676135197
4,9,0.0006466695922426
5,9,0.0004655757220461
6,9,0.0004054736928083
7,9,0.0003299581585451
8,9,0.0002359540376346
9,9,0.000151696789544
10,9,0.0003229433204978
11,9,0.0003001872973982
12,9,0.0003442646411713
13,9,0.0006611438584513
14,9,0.0006620768690481
15,9,0.0007197596132755
16,9,0.0016030219849199
17,9,0.0021170272957533
18,9,0.0034039246384054
19,9,0.0036026157904416
20,9,0.0042790654115378
21,9,0.0042992904782295
22,9,0.0035830754786729
0,10,0.0004700982244685
1,10,0.0005391209269873
2,10,0.0008363503147847
3,10,0.0007945485413074
4,10,0.0008456615032628
5,10,0.0006316528888419
6,10,0.0005774404271505
7,10,0.0004940924118272
8,10,0.0003788186295423
9,10,0.0002791228471323
10,10,0.0001588877203175
11,10,0.0002726254169829
12,10,0.0003455529222264
13,10,0.0006015833932906
14,10,0.0006506490171886
15,10,0.0006893472163937
16,10,0.0015638455515727
17,10,0.0021708752028644
18,10,0.0036468624603003
19,10,0.0038820779882371
20,10,0.0045407661236822
21,10,0.0050459592603147
22,10,0.0043611950241029
0,11,0.0005672063562087
1,11,0.0006177052273415
2,11,0.000898404920008
3,11,0.0008334933663718
4,11,0.000877380312886
5,11,0.0006633395096287
6,11,0.0005967166507616
7,11,0.0005069568869657
8,11,0.0003813380899373
9,11,0.0003020256990566
10,11,0.0002891018812078
11,11,0.0001454232842661
12,11,0.0002218586596427
13,11,0.0005097830435261
14,11,0.0005163034074939
15,11,0.0005885764257982
16,11,0.0014709967654198
17,11,0.0020243101753294
18,11,0.0032244429457932
19,11,0.0033917685505002
20,11,0.0040465416386723
21,11,0.0040381150320172
22,11,0.0034627690911293
0,12,0.0005251769325695
1,12,0.0005959983100183
2,12,0.0008839226211421
3,12,0.0008366564288735
4,12,0.0009038916323333
5,12,0.0007297319243662
6,12,0.0006846959004178
7,12,0.0005979941925033
8,12,0.0004653180367313
9,12,0.0003812192881014
10,12,0.0003719441010616
11,12,0.0002265577932121
12,12,0.0001423726353095
13,12,0.0004497179179452
14,12,0.0004519432841334
15,12,0.0005476049263961
16,12,0.0014072710182517
17,12,0.0019547473639249
18,12,0.0032301815226674
19,12,0.0031403771135956
20,12,0.0038411803543567
21,12,0.0037874199915677
22,12,0.0032314436975866
0,13,0.0004134538176003
1,13,0.0005227331421338
2,13,0.0008823171374388
3,13,0.0008861438254825
4,13,0.0010326479095965
5,13,0.0008189306827262
6,13,0.000816571584437
7,13,0.0007475380552932
8,13,0.0006304120179265
9,13,0.0005268807872198
10,13,0.0004924346576444
11,13,0.000356418924639
12,13,0.0002565890899859
13,13,0.0001493964082328
14,13,0.0002572608937043
15,13,0.0003444197354838
16,13,0.0010027774842455
17,13,0.001661090995185
18,13,0.0029854534659534
19,13,0.0030469349585473
20,13,0.0035492312163114
21,13,0.004054928664118
22,13,0.0036161080934107
0,14,0.0004388111119624
1,14,0.0005339053459465
2,14,0.0008793214219622
3,14,0.0008556977845728
4,14,0.0009698564535938
5,14,0.0007893402362242
6,14,0.0007894305745139
7,14,0.0007327544735744
8,14,0.0006324544665403
9,14,0.0005550578935071
10,14,0.0005535455420613
11,14,0.0003959484165534
12,14,0.0002898983948398
13,14,0.000249384145718
14,14,0.0001476516772527
15,14,0.0002823573595378
16,14,0.0008076916565187
17,14,0.0014196230331435
18,14,0.0026797524187713
19,14,0.002460264833644
20,14,0.0031223145779222
21,14,0.003326017409563
22,14,0.003022690070793
0,15,0.0004920809296891
1,15,0.0006227292469702
2,15,0.0010374478297308
3,15,0.0010105520486831
4,15,0.001145553193055
5,15,0.0009104767814278
6,15,0.0009058471187017
7,15,0.0008233317639678
8,15,0.0007142031099647
9,15,0.0006299993838183
10,15,0.0006423931918106
11,15,0.0004761143645737
12,15,0.0003751548938453
13,15,0.0003285493585281
14,15,0.0002582733286544
15,15,0.000148881052155
16,15,0.0005617475253529
17,15,0.0012011020444333
18,15,0.0026572830975055
19,15,0.0024848636239767
20,15,0.0030211708508431
21,15,0.0037528204265981
22,15,0.0036969305947422
0,16,0.0003702864050865
1,16,0.0004753182292915
2,16,0.0007857889286242
3,16,0.0008065807633101
4,16,0.0009374606888741
5,16,0.0008067610906437
6,16,0.0008393845055252
7,16,0.0008010987658053
8,16,0.0007292185327969
9,16,0.0006672862218692
10,16,0.00069348316174
11,16,0.000546075112652
12,16,0.0004623825661838
13,16,0.0004764637851621
14,16,0.0004139586526434
15,16,0.0003128763637505
16,16,0.0001951418671524
17,16,0.0006117547163739
18,16,0.0019993518944829
19,16,0.0015526224160566
20,16,0.0021769944578409
21,16,0.0023752427659928
22,16,0.0025729876942932
0,17,0.0003683667164295
1,17,0.0004693526716437
2,17,0.0007756776176393
3,17,0.0008012647740542
4,17,0.0009287394932471
5,17,0.0007928489358164
6,17,0.0008238241425715
7,17,0.0007915022433735
8,17,0.0007341313175857
9,17,0.0006871850346215
10,17,0.0007313415408134
11,17,0.0005959127447567
12,17,0.0005170602235011
13,17,0.0006114614079706
14,17,0.0005321587668731
15,17,0.0004412281268741
16,17,0.0004580801469273
17,17,0.0003880494623444
18,17,0.0010292071383446
19,17,0.0011304997606202
20,17,0.0016408441588282
21,17,0.001826980151236
22,17,0.0024586524814367
0,18,0.000316152407322
1,18,0.0004039245541207
2,18,0.0006703531253151
3,18,0.0006974262651056
4,18,0.0008264605421572
5,18,0.0007243086001835
6,18,0.0007672496140003
7,18,0.000755175424274
8,18,0.0007216860540211
9,18,0.0006839610286988
10,18,0.0007294337265193
11,18,0.0006144182407297
12,18,0.0005658427835442
13,18,0.000651852460578
14,18,0.0006169300177134
15,18,0.0005972684011794
16,18,0.0007554498733952
17,18,0.0007293731905519
18,18,0.0005161565495654
19,18,0.0011820262297987
20,18,0.0016554400790482
21,18,0.0018723508110269
22,18,0.0021974216215312
0,19,0.0003654207976069
1,19,0.0004717946867458
2,19,0.0007781569729559
3,19,0.0008066674345172
4,19,0.0009380898554809
5,19,0.000813350547105
6,19,0.0008485905709676
7,19,0.0008187594939954
8,19,0.0007747926283627
9,19,0.0007279754499904
10,19,0.0007699248380959
11,19,0.0006479431176558
12,19,0.0005771904252469
13,19,0.0007154051563702
14,19,0.0006380280829034
15,19,0.0005474595236591
16,19,0.0007265068707056
17,19,0.0007107084966264
18,19,0.0006652629235759
19,19,0.0005108940531499
20,19,0.0008651614771224
21,19,0.001040598959662
22,19,0.0016542422818019
0,20,0.0003496425924822
1,20,0.0004445892991498
2,20,0.0007285876199603
3,20,0.0007608382729813
4,20,0.0008947532041929
5,20,0.0007867672247812
6,20,0.0008362404187209
7,20,0.0008180349250324
8,20,0.0007848243112675
9,20,0.0007453100406564
10,20,0.0008115689852274
11,20,0.0006785365403629
12,20,0.0006013705860823
13,20,0.0007414559368044
14,20,0.0006682891398668
15,20,0.0005826982087455
16,20,0.0008041794062592
17,20,0.0008477432420477
18,20,0.0009962556650862
19,20,0.0006812041392549
20,20,0.0005626996862702
21,20,0.0010034565348178
22,20,0.0016400630120187
0,21,0.0003722711408045
1,21,0.000476645247545
2,21,0.000789214100223
3,21,0.0008199940202757
4,21,0.0009673719177953
5,21,0.0008273473358713
6,21,0.0008659891318529
7,21,0.0008369117276743
8,21,0.0007938538910821
9,21,0.0007491315482184
10,21,0.0008072693599388
11,21,0.0006731641478836
12,21,0.0005965945892967
13,21,0.0007229102193377
14,21,0.000660340883769
15,21,0.0006163981743156
16,21,0.0009261149680241
17,21,0.0009885634062811
18,21,0.0011668753577396
19,21,0.0007705793832428
20,21,0.0008464208221994
21,21,0.0006023329915478
22,21,0.0010690793860703
0,22,0.0003468925424385
1,22,0.0004472183645702
2,22,0.0007428670069202
3,22,0.0007700939313508
4,22,0.0008990654023364
5,22,0.0007902234210632
6,22,0.0008383363601751
7,22,0.0008305577212013
8,22,0.0008192645618692
9,22,0.0007865224033594
10,22,0.0008454849012196
11,22,0.0007199674728326
12,22,0.0006681941449642
13,22,0.0007836175500415
14,22,0.0007444107322953
15,22,0.000700042641256
16,22,0.0010513769229874
17,22,0.0011940014082938
18,22,0.0016252035275101
19,22,0.0010424797656014
20,22,0.0012340160319581
21,22,0.0008732447749935
22,22,0.0005330300773493

==> test/pythia-70m-deduped-layer/multi_layer/fvu.csv <==
x,y,value
0,0,0.0690736398100853
1,0,0.1124793589115142
2,0,0.1209141686558723
3,0,0.1039593070745468
4,0,0.1374764293432235
0,1,0.0690736398100853
1,1,0.1124793589115142
2,1,0.1209141686558723
3,1,0.1039593070745468
4,1,0.1374764293432235

==> test/pythia-70m-deduped-layer/multi_layer/kldiv.csv <==
x,y,value
0,0,575.424072265625
1,0,786.3948974609375
2,0,2195.02734375
3,0,1545.852783203125
4,0,1440.5601806640625
0,1,575.424072265625
1,1,786.3948974609375
2,1,2195.02734375
3,1,1545.852783203125
4,1,1440.5601806640625

==> test/pythia-70m-deduped-layer/multi_layer/loss.csv <==
x,y,value
0,0,0.1608887314796447
1,0,0.2302147597074508
2,0,0.6436147093772888
3,0,0.5015344023704529
4,0,0.4321892261505127
0,1,0.1608887314796447
1,1,0.2302147597074508
2,1,0.6436147093772888
3,1,0.5015344023704529
4,1,0.4321892261505127

==> test/pythia-70m-deduped-layer/multi_layer/mse.csv <==
x,y,value
0,0,0.0070057357661426
1,0,0.0174654945731163
2,0,0.0414203964173793
3,0,0.0467448607087135
4,0,0.0666992142796516
0,1,0.0070057357661426
1,1,0.0174654945731163
2,1,0.0414203964173793
3,1,0.0467448607087135
4,1,0.0666992142796516

==> test/pythia-70m-deduped-layer/single_layer/fvu.csv <==
x,y,value
0,0,0.0673952773213386
1,0,0.3801632821559906
2,0,0.6336967349052429
3,0,0.6598765254020691
4,0,0.6759622097015381
0,1,0.296476274728775
1,1,0.1011217534542083
2,1,0.4734514057636261
3,1,0.5757191181182861
4,1,0.6453922390937805
0,2,0.6526800394058228
1,2,0.4265846908092499
2,2,0.1017943918704986
3,2,0.4391446709632873
4,2,0.608945906162262
0,3,0.7091151475906372
1,3,0.5822470188140869
2,3,0.3379948139190674
3,3,0.090865209698677
4,3,0.4737198650836944
0,4,0.8647369146347046
1,4,0.7777009606361389
2,4,0.5704529285430908
3,4,0.4040832221508026
4,4,0.1359864324331283


==> test/pythia-70m-deduped-layer/single_layer/kldiv.csv <==
x,y,value
0,0,510.6722106933594
1,0,3673.366455078125
2,0,10563.2177734375
3,0,10562.1748046875
4,0,9767.291015625
0,1,2291.526123046875
1,1,693.3514404296875
2,1,6124.158203125
3,1,7868.60498046875
4,1,7893.8369140625
0,2,3960.47119140625
1,2,2248.843505859375
2,2,2097.199951171875
3,2,4624.04248046875
4,2,6654.63232421875
0,3,7002.69384765625
1,3,4416.63623046875
2,3,3360.868408203125
3,3,1227.1297607421875
4,3,4136.4189453125
0,4,9561.2880859375
1,4,6847.88232421875
2,4,7316.04150390625
3,4,3589.178466796875
4,4,1051.344970703125


==> test/pythia-70m-deduped-layer/single_layer/loss.csv <==
x,y,value
0,0,0.181843563914299
1,0,1.3018845319747925
2,0,4.46556282043457
3,0,4.282191753387451
4,0,3.665599822998047
0,1,0.8722683787345886
1,1,0.2535772025585174
2,1,2.3052823543548584
3,1,3.158607244491577
4,1,3.00960111618042
0,2,1.5106501579284668
1,2,0.8817181587219238
2,2,0.5421687960624695
3,2,1.8730897903442385
4,2,2.5631468296051025
0,3,2.560218095779419
1,3,1.71490216255188
2,3,1.3693602085113523
3,3,0.4986244142055511
4,3,1.66205632686615
0,4,3.712823629379273
1,4,2.8256077766418457
2,4,2.9859344959259038
3,4,1.6470177173614502
4,4,0.3691258132457733

==> test/pythia-70m-deduped-layer/single_layer/mse.csv <==
x,y,value
0,0,0.0013422454940155
1,0,0.0118765290826559
2,0,0.0439136140048503
3,0,0.0571148991584777
4,0,0.0659175813198089
0,1,0.0059046270325779
1,1,0.0031591039150953
2,1,0.0328090116381645
3,1,0.0498307459056377
4,1,0.0629364997148513
0,2,0.0129987886175513
1,2,0.0133267613127827
2,2,0.0070540993474423
3,2,0.0380096919834613
4,2,0.0593823753297328
0,3,0.0141227496787905
1,3,0.0181897450238466
2,3,0.0234222039580345
3,3,0.0078647397458553
4,3,0.0461955778300762
0,4,0.0172221157699823
1,4,0.0242958422750234
2,4,0.039530973881483
3,4,0.0349749885499477
4,4,0.0132609428837895

==> test/pythia-70m-deduped-lens-layer/multi_layer/fvu.csv <==
x,y,value
0,0,0.0310280006378889
1,0,0.0137107772752642
2,0,0.0172061081975698
3,0,0.0219126883894205
4,0,0.0361859463155269
0,1,0.0310280006378889
1,1,0.0137107772752642
2,1,0.0172061081975698
3,1,0.0219126883894205
4,1,0.0361859463155269


==> test/pythia-70m-deduped-lens-layer/multi_layer/kldiv.csv <==
x,y,value
0,0,3108.05126953125
1,0,1035.0843505859375
2,0,1511.0523681640625
3,0,2775.577880859375
4,0,2129.63330078125
0,1,3108.05126953125
1,1,1035.0843505859375
2,1,1511.0523681640625
3,1,2775.577880859375
4,1,2129.63330078125

==> test/pythia-70m-deduped-lens-layer/multi_layer/loss.csv <==
x,y,value
0,0,-1.6771422624588013
1,0,0.0522320978343486
2,0,1.1800334453582764
3,0,0.1765177696943283
4,0,-0.4727089703083038
0,1.5,-1.6771422624588013
1,1,0.0522320978343486
2,1,1.1800334453582764
3,1,0.1765177696943283
4,1.5,-0.4727089703083038
0,2,-1.6771422624588013
1,1.75,0.0522320978343486
2,1.75,1.1800334453582764
3,1.75,0.1765177696943283
4,2,-0.4727089703083038

==> test/pythia-70m-deduped-lens-layer/multi_layer/mse.csv <==
x,y,value
0,0,0.0059214658103883
1,0,0.023806681856513
2,0,0.0530524030327796
3,0,0.0564446598291397
4,0,0.0685960128903389
0,1,0.0059214658103883
1,1,0.023806681856513
2,1,0.0530524030327796
3,1,0.0564446598291397
4,1,0.0685960128903389


==> test/pythia-70m-deduped-lens-layer/single_layer/fvu.csv <==
x,y,value
0,0,0.0676754117012023
1,0,0.4017165899276733
2,0,0.6495577096939087
3,0,0.7056206464767456
4,0,0.7044368982315063
0,1,0.3006100952625274
1,1,0.1048514246940612
2,1,0.4918859004974365
3,1,0.6307839155197144
4,1,0.6805129647254944
0,2,0.6470792293548584
1,2,0.4371997416019439
2,2,0.1095217168331146
3,2,0.4921911954879761
4,2,0.6391505002975464
0,3,0.7086694836616516
1,3,0.5920760035514832
2,3,0.3586433529853821
3,3,0.0935135260224342
4,3,0.483169287443161
0,4,0.8673059344291687
1,4,0.7973099946975708
2,4,0.5930794477462769
3,4,0.4085592627525329
4,4,0.1383926272392273


==> test/pythia-70m-deduped-lens-layer/single_layer/kldiv.csv <==
x,y,value
0,0,495.8462829589844
1,0,4108.38720703125
2,0,13493.4853515625
3,0,14184.2919921875
4,0,12941.34765625
0,1,2777.724365234375
1,1,695.7439575195312
2,1,9164.6962890625
3,1,11631.333984375
4,1,11158.9150390625
0,2,5777.828125
1,2,2623.5869140625
2,2,2483.689453125
3,2,6291.02099609375
4,2,9410.8466796875
0,3,9332.9921875
1,3,6734.099609375
2,3,5403.42431640625
3,3,1436.8211669921875
4,3,4880.453125
0,4,12716.3203125
1,4,10792.6728515625
2,4,11339.2666015625
3,4,4370.583984375
4,4,1572.7039794921875

==> test/pythia-70m-deduped-lens-layer/single_layer/loss.csv <==
x,y,value
0,0,0.1808354258537292
1,0,1.3070943355560305
2,0,6.567986965179443
3,0,7.844251155853271
4,0,5.711569786071777
0,1,1.420811891555786
1,1,0.2499741464853286
2,1,5.768500804901123
3,1,5.934577465057373
4,1,4.762911319732666
0,2,5.281953811645508
1,2,1.070717453956604
2,2,0.6018941402435303
3,2,2.1942291259765625
4,2,3.2299718856811523
0,3,7.666566371917725
1,3,5.6664862632751465
2,3,2.7053334712982178
3,3,0.5132437944412231
4,3,1.7072666883468628
0,4,8.727825164794922
1,4,7.838447093963623
2,4,5.736364841461182
3,4,1.93387770652771
4,4,0.3958563804626465

==> test/pythia-70m-deduped-lens-layer/single_layer/mse.csv <==
x,y,value
0,0,1.3888303328712936e-05
1,0,0.0001272706867894
2,0,0.0004550681333057
3,0,0.0006491520325653
4,0,0.000697202514857
0,1,6.16909601376392e-05
1,1,3.3218741009477526e-05
2,1,0.0003446061455179
3,1,0.0005803045933134
4,1,0.0006735246279276
0,2,0.0001327931386185
1,2,0.0001385125215165
2,2,7.672891661059111e-05
3,2,0.0004528028366621
4,2,0.0006325867725536
0,3,0.0001454326993552
1,3,0.0001875798334367
2,3,0.0002512589853722
3,3,8.60299842315726e-05
4,3,0.0004782070463988
0,4,0.0001779880403773
1,4,0.0002526013122405
2,4,0.0004155006608925
3,4,0.0003758639504667
4,4,0.0001369713281746

==> test/pythia-70m-deduped-lens/expansion_factor.csv <==
model_name,expansion_factor,k,tuned_lens,n_latents,loss/auxk,loss/mse,loss/total,train/dead/rel,train/fvu/avg,train/fvu/layer_0,train/fvu/layer_1,train/fvu/layer_2,train/fvu/layer_3,train/fvu/layer_4,train/fvu/layer_5,train/fvu/layer_6,train/fvu/layer_7,train/fvu/layer_8,train/fvu/layer_9,train/fvu/layer_10,train/fvu/layer_11,train/fvu/layer_12,train/fvu/layer_13,train/fvu/layer_14,train/fvu/layer_15,train/fvu/layer_16,train/fvu/layer_17,train/fvu/layer_18,train/fvu/layer_19,train/fvu/layer_20,train/fvu/layer_21,train/fvu/layer_22,train/fvu/layer_23,train/l1/avg,train/l1/layer_0,train/l1/layer_1,train/l1/layer_2,train/l1/layer_3,train/l1/layer_4,train/l1/layer_5,train/l1/layer_6,train/l1/layer_7,train/l1/layer_8,train/l1/layer_9,train/l1/layer_10,train/l1/layer_11,train/l1/layer_12,train/l1/layer_13,train/l1/layer_14,train/l1/layer_15,train/l1/layer_16,train/l1/layer_17,train/l1/layer_18,train/l1/layer_19,train/l1/layer_20,train/l1/layer_21,train/l1/layer_22,train/l1/layer_23,train/mse/avg,train/mse/layer_0,train/mse/layer_1,train/mse/layer_2,train/mse/layer_3,train/mse/layer_4,train/mse/layer_5,train/mse/layer_6,train/mse/layer_7,train/mse/layer_8,train/mse/layer_9,train/mse/layer_10,train/mse/layer_11,train/mse/layer_12,train/mse/layer_13,train/mse/layer_14,train/mse/layer_15,train/mse/layer_16,train/mse/layer_17,train/mse/layer_18,train/mse/layer_19,train/mse/layer_20,train/mse/layer_21,train/mse/layer_22,train/mse/layer_23,val/logit/kldiv/avg,val/logit/kldiv/layer_0,val/logit/kldiv/layer_1,val/logit/kldiv/layer_2,val/logit/kldiv/layer_3,val/logit/kldiv/layer_4,val/logit/kldiv/layer_5,val/logit/kldiv/layer_6,val/logit/kldiv/layer_7,val/logit/kldiv/layer_8,val/logit/kldiv/layer_9,val/logit/kldiv/layer_10,val/logit/kldiv/layer_11,val/logit/kldiv/layer_12,val/logit/kldiv/layer_13,val/logit/kldiv/layer_14,val/logit/kldiv/layer_15,val/logit/kldiv/layer_16,val/logit/kldiv/layer_17,val/logit/kldiv/layer_18,val/logit/kldiv/layer_19,val/logit/kldiv/layer_20,val/logit/kldiv/layer_21,val/logit/kldiv/layer_22,val/logit/kldiv/layer_23,val/logit/mse/avg,val/logit/mse/layer_0,val/logit/mse/layer_1,val/logit/mse/layer_2,val/logit/mse/layer_3,val/logit/mse/layer_4,val/logit/mse/layer_5,val/logit/mse/layer_6,val/logit/mse/layer_7,val/logit/mse/layer_8,val/logit/mse/layer_9,val/logit/mse/layer_10,val/logit/mse/layer_11,val/logit/mse/layer_12,val/logit/mse/layer_13,val/logit/mse/layer_14,val/logit/mse/layer_15,val/logit/mse/layer_16,val/logit/mse/layer_17,val/logit/mse/layer_18,val/logit/mse/layer_19,val/logit/mse/layer_20,val/logit/mse/layer_21,val/logit/mse/layer_22,val/logit/mse/layer_23,val/loss/delta/avg,val/loss/delta/layer_0,val/loss/delta/layer_1,val/loss/delta/layer_2,val/loss/delta/layer_3,val/loss/delta/layer_4,val/loss/delta/layer_5,val/loss/delta/layer_6,val/loss/delta/layer_7,val/loss/delta/layer_8,val/loss/delta/layer_9,val/loss/delta/layer_10,val/loss/delta/layer_11,val/loss/delta/layer_12,val/loss/delta/layer_13,val/loss/delta/layer_14,val/loss/delta/layer_15,val/loss/delta/layer_16,val/loss/delta/layer_17,val/loss/delta/layer_18,val/loss/delta/layer_19,val/loss/delta/layer_20,val/loss/delta/layer_21,val/loss/delta/layer_22,val/loss/delta/layer_23
pythia-70m-deduped,1,32,True,512,0.0249520856887102,0.405525267124176,0.4304774403572082,0.0003954179410357,0.0605692602694034,0.1219960004091262,0.0325208306312561,0.0325220562517643,0.0394965820014476,0.0722828060388565,0.0645970404148101,,,,,,,,,,,,,,,,,,,64.39639282226562,52.368988037109375,31.94114112854004,39.89460754394531,40.42692184448242,41.47050857543945,180.27618408203125,,,,,,,,,,,,,,,,,,,0.9553603529930116,0.0231757052242755,0.055766761302948,0.1000318825244903,0.1015388220548629,0.1352186650037765,5.316434383392334,,,,,,,,,,,,,,,,,,,2754.442138671875,3215.961181640625,1264.330810546875,1978.9429931640625,3474.615478515625,2743.328125,3849.47705078125,,,,,,,,,,,,,,,,,,,2665.771484375,9684.1474609375,232.18402099609372,377.9343872070313,1762.83203125,1533.20751953125,2404.322509765625,,,,,,,,,,,,,,,,,,,2.3130056858062744,4.055131912231445,1.3142746686935425,2.53547477722168,3.7560298442840576,1.405489444732666,0.8116297125816345,,,,,,,,,,,,,,,,,,
pythia-70m-deduped,2,32,True,1024,0.0249110423028469,0.3978138267993927,0.4227246940135956,0.0020270161330699,0.0522333718836307,0.0952983722090721,0.0280177816748619,0.0284227672964334,0.0351813435554504,0.062696635723114,0.0637833029031753,,,,,,,,,,,,,,,,,,,63.1099739074707,51.598140716552734,31.063962936401367,40.47157287597656,38.66692352294922,41.20724105834961,175.65206909179688,,,,,,,,,,,,,,,,,,,0.934596598148346,0.0181195624172687,0.0481546372175216,0.0874779894948005,0.0904962942004203,0.1174987405538559,5.245833396911621,,,,,,,,,,,,,,,,,,,2889.010498046875,2789.9609375,1255.16552734375,1853.760986328125,3180.61376953125,2538.378662109375,5716.17822265625,,,,,,,,,,,,,,,,,,,1158.1630859375,767.856201171875,144.45596313476562,360.411865234375,1071.8609619140625,1495.8455810546875,3108.54736328125,,,,,,,,,,,,,,,,,,,1.1439050436019895,-0.7658685445785522,0.9371083974838256,2.2744908332824707,2.529175281524658,0.7710127234458923,1.1175122261047363,,,,,,,,,,,,,,,,,,
pythia-70m-deduped,4,32,True,2048,0.0249254424124956,0.393042653799057,0.4179683327674866,0.0120552545413374,0.0462092086672782,0.0776120647788047,0.0243702754378318,0.0255551878362894,0.0316247567534446,0.0543033629655838,0.0637896060943603,,,,,,,,,,,,,,,,,,,63.11041259765625,51.21981430053711,29.905244827270508,39.51993942260742,37.4695930480957,41.30397415161133,179.24392700195312,,,,,,,,,,,,,,,,,,,0.9286113977432252,0.01477328594774,0.0420457683503627,0.078685887157917,0.0814049392938613,0.1019369959831237,5.252820014953613,,,,,,,,,,,,,,,,,,,2838.64013671875,2962.351806640625,1168.671875,1791.16064453125,3020.80322265625,2342.381103515625,5746.47412109375,,,,,,,,,,,,,,,,,,,1266.6939697265625,1309.533447265625,107.46723175048828,344.10430908203125,1068.4317626953125,1486.9189453125,3283.71435546875,,,,,,,,,,,,,,,,,,,0.7900068163871765,-1.2232978343963623,0.6502019762992859,2.1528494358062744,1.4318156242370603,0.0256133899092674,1.7028542757034302,,,,,,,,,,,,,,,,,,
pythia-70m-deduped,8,32,True,4096,0.0249170213937759,0.3888396024703979,0.4137565195560455,0.04477109760046,0.0413232110440731,0.0629065558314323,0.0211361274123191,0.0232287980616092,0.0287233907729387,0.0482325926423072,0.0637118965387344,,,,,,,,,,,,,,,,,,,64.12592315673828,50.48108673095703,30.244834899902344,38.87988662719727,36.5622444152832,39.61746597290039,188.9700927734375,,,,,,,,,,,,,,,,,,,0.9213280081748962,0.0119850924238562,0.03654395788908,0.0716062262654304,0.0739322900772094,0.0907069072127342,5.243194580078125,,,,,,,,,,,,,,,,,,,2834.631103515625,3061.294677734375,1143.519287109375,1754.880859375,2885.538330078125,2253.223388671875,5909.33349609375,,,,,,,,,,,,,,,,,,,1335.5252685546875,1564.9940185546875,124.40331268310548,341.1209716796875,1083.0899658203125,1544.3128662109375,3355.22998046875,,,,,,,,,,,,,,,,,,,0.5432970523834229,-1.3883204460144043,0.6491366028785706,1.8047627210617063,1.013117790222168,-0.4010024666786194,1.5820891857147217,,,,,,,,,,,,,,,,,,
pythia-70m-deduped,16,32,True,8192,0.0249204467982053,0.3853237330913543,0.410244345664978,0.1310690641403198,0.0372993126511573,0.0511806346476078,0.0183238312602043,0.0207260660827159,0.0263779647648334,0.0435644872486591,0.0636229366064071,,,,,,,,,,,,,,,,,,,61.79541778564453,50.03615951538086,28.66919708251953,37.01990509033203,34.484073638916016,38.47908782958984,182.0841827392578,,,,,,,,,,,,,,,,,,,0.9153037071228028,0.0097606936469674,0.0317290313541889,0.0639332309365272,0.0679420828819274,0.0821624919772148,5.236293315887451,,,,,,,,,,,,,,,,,,,2862.687744140625,3046.853515625,1101.8861083984375,1597.1912841796875,3184.299072265625,2198.020751953125,6047.87451171875,,,,,,,,,,,,,,,,,,,1349.146484375,1223.372802734375,219.96539306640625,318.2196655273437,1392.5338134765625,1509.8941650390625,3430.892822265625,,,,,,,,,,,,,,,,,,,0.2748286128044128,-1.509689211845398,0.222798690199852,1.3695123195648191,0.3042850792407989,-0.3328198492527008,1.5948846340179443,,,,,,,,,,,,,,,,,,
pythia-70m-deduped,32,32,True,16384,0.0249035358428955,0.3820909857749939,0.4069942831993103,0.284464031457901,0.0340113565325737,0.0414606630802154,0.0159443896263837,0.0190906152129173,0.0242304932326078,0.0400401726365089,0.0633017793297767,,,,,,,,,,,,,,,,,,,61.38740921020508,49.66676712036133,28.29428100585937,35.69914627075195,34.397674560546875,38.26777648925781,181.99896240234372,,,,,,,,,,,,,,,,,,,0.9073144793510436,0.007910125888884,0.027660259976983,0.0588630549609661,0.0623735561966896,0.075676679611206,5.211403846740723,,,,,,,,,,,,,,,,,,,2764.864013671875,3107.255615234375,1059.207275390625,1566.5435791015625,2850.07177734375,2172.094970703125,5834.0,,,,,,,,,,,,,,,,,,,1351.4210205078125,1190.726806640625,356.9488525390625,307.7848205566406,1258.0628662109375,1524.8497314453125,3470.15380859375,,,,,,,,,,,,,,,,,,,0.2373644113540649,-1.601230263710022,-0.1054452583193779,1.3579648733139038,0.6536686420440674,-0.5175977945327759,1.6368255615234375,,,,,,,,,,,,,,,,,,
pythia-70m-deduped,64,32,True,32768,0.0247318297624588,0.3740677535533905,0.3987999260425567,0.4766233563423157,0.0298070590943098,0.0310280006378889,0.0137107772752642,0.0172061081975698,0.0219126883894205,0.0361859463155269,0.0587989464402198,,,,,,,,,,,,,,,,,,,61.49489212036133,50.52340316772461,28.33255386352539,35.42425537109375,33.558353424072266,37.359806060791016,183.7711334228516,,,,,,,,,,,,,,,,,,,0.8379601240158081,0.0059214658103883,0.023806681856513,0.0530524030327796,0.0564446598291397,0.0685960128903389,4.819941997528076,,,,,,,,,,,,,,,,,,,2718.2646484375,3108.05126953125,1035.0843505859375,1511.0523681640625,2775.577880859375,2129.63330078125,5750.18359375,,,,,,,,,,,,,,,,,,,1311.9049072265625,1067.712890625,236.0103454589844,360.9483337402344,1237.1102294921875,1544.4766845703125,3425.172607421875,,,,,,,,,,,,,,,,,,,0.2735899686813354,-1.6771422624588013,0.0522320978343486,1.1800334453582764,0.1765177696943283,-0.4727089703083038,2.3826088905334477,,,,,,,,,,,,,,,,,,
pythia-70m-deduped,128,32,True,65536,0.0226876344531774,0.3642290830612182,0.3869170546531677,0.6183460354804993,0.0311407465487718,0.0265499092638492,0.0125015592202544,0.0166751742362976,0.021280288696289,0.0345816761255264,0.0752559006214141,,,,,,,,,,,,,,,,,,,62.9650764465332,49.88673400878906,27.37566375732422,32.35430908203125,32.352012634277344,35.19478225708008,200.6269989013672,,,,,,,,,,,,,,,,,,,1.064500331878662,0.0050659934058785,0.0216893684118986,0.0513572543859481,0.0547393970191478,0.0656201988458633,6.188525199890137,,,,,,,,,,,,,,,,,,,2734.567138671875,3115.240234375,1026.28564453125,1501.5157470703125,2734.058349609375,2138.94677734375,5891.3525390625,,,,,,,,,,,,,,,,,,,1080.177490234375,1159.885498046875,369.5728149414063,588.3291015625,1341.22216796875,1581.297119140625,1440.7584228515625,,,,,,,,,,,,,,,,,,,-0.0677418634295463,-1.7075653076171875,-0.2831781506538391,0.6803790926933289,0.2150618433952331,-0.6529625058174133,1.3418128490447998,,,,,,,,,,,,,,,,,,
pythia-70m-deduped,256,32,True,131072,0.0232845898717641,0.3667230308055877,0.3900071978569031,0.6898806095123291,0.0292395148426294,0.0227548331022262,0.0121049918234348,0.0163111872971057,0.0216116961091756,0.0341986417770385,0.0684556290507316,,,,,,,,,,,,,,,,,,,61.06933975219727,49.625450134277344,26.528003692626957,32.51679611206055,31.67793846130371,35.2888298034668,190.779052734375,,,,,,,,,,,,,,,,,,,0.972724199295044,0.0043388684280216,0.021004369482398,0.0502636730670928,0.0555848143994808,0.0649108961224556,5.640246868133545,,,,,,,,,,,,,,,,,,,2741.892333984375,3113.125,1065.669189453125,1448.2611083984375,3177.255859375,2151.53271484375,5495.498046875,,,,,,,,,,,,,,,,,,,1118.735595703125,866.5013427734375,326.7684936523437,498.2515869140625,1648.561767578125,1571.2491455078125,1801.076416015625,,,,,,,,,,,,,,,,,,,-0.1039906367659568,-1.73493754863739,-0.3015257716178894,0.7278636693954468,-0.2520358860492706,-0.6015425324440002,1.538235425949097,,,,,,,,,,,,,,,,,,


==> test/pythia-70m-deduped-lens/sparsity_k.csv <==
model_name,expansion_factor,k,tuned_lens,n_latents,loss/auxk,loss/mse,loss/total,train/dead/rel,train/fvu/avg,train/fvu/layer_0,train/fvu/layer_1,train/fvu/layer_2,train/fvu/layer_3,train/fvu/layer_4,train/fvu/layer_5,train/fvu/layer_6,train/fvu/layer_7,train/fvu/layer_8,train/fvu/layer_9,train/fvu/layer_10,train/fvu/layer_11,train/fvu/layer_12,train/fvu/layer_13,train/fvu/layer_14,train/fvu/layer_15,train/fvu/layer_16,train/fvu/layer_17,train/fvu/layer_18,train/fvu/layer_19,train/fvu/layer_20,train/fvu/layer_21,train/fvu/layer_22,train/fvu/layer_23,train/l1/avg,train/l1/layer_0,train/l1/layer_1,train/l1/layer_2,train/l1/layer_3,train/l1/layer_4,train/l1/layer_5,train/l1/layer_6,train/l1/layer_7,train/l1/layer_8,train/l1/layer_9,train/l1/layer_10,train/l1/layer_11,train/l1/layer_12,train/l1/layer_13,train/l1/layer_14,train/l1/layer_15,train/l1/layer_16,train/l1/layer_17,train/l1/layer_18,train/l1/layer_19,train/l1/layer_20,train/l1/layer_21,train/l1/layer_22,train/l1/layer_23,train/mse/avg,train/mse/layer_0,train/mse/layer_1,train/mse/layer_2,train/mse/layer_3,train/mse/layer_4,train/mse/layer_5,train/mse/layer_6,train/mse/layer_7,train/mse/layer_8,train/mse/layer_9,train/mse/layer_10,train/mse/layer_11,train/mse/layer_12,train/mse/layer_13,train/mse/layer_14,train/mse/layer_15,train/mse/layer_16,train/mse/layer_17,train/mse/layer_18,train/mse/layer_19,train/mse/layer_20,train/mse/layer_21,train/mse/layer_22,train/mse/layer_23,val/logit/kldiv/avg,val/logit/kldiv/layer_0,val/logit/kldiv/layer_1,val/logit/kldiv/layer_2,val/logit/kldiv/layer_3,val/logit/kldiv/layer_4,val/logit/kldiv/layer_5,val/logit/kldiv/layer_6,val/logit/kldiv/layer_7,val/logit/kldiv/layer_8,val/logit/kldiv/layer_9,val/logit/kldiv/layer_10,val/logit/kldiv/layer_11,val/logit/kldiv/layer_12,val/logit/kldiv/layer_13,val/logit/kldiv/layer_14,val/logit/kldiv/layer_15,val/logit/kldiv/layer_16,val/logit/kldiv/layer_17,val/logit/kldiv/layer_18,val/logit/kldiv/layer_19,val/logit/kldiv/layer_20,val/logit/kldiv/layer_21,val/logit/kldiv/layer_22,val/logit/kldiv/layer_23,val/logit/mse/avg,val/logit/mse/layer_0,val/logit/mse/layer_1,val/logit/mse/layer_2,val/logit/mse/layer_3,val/logit/mse/layer_4,val/logit/mse/layer_5,val/logit/mse/layer_6,val/logit/mse/layer_7,val/logit/mse/layer_8,val/logit/mse/layer_9,val/logit/mse/layer_10,val/logit/mse/layer_11,val/logit/mse/layer_12,val/logit/mse/layer_13,val/logit/mse/layer_14,val/logit/mse/layer_15,val/logit/mse/layer_16,val/logit/mse/layer_17,val/logit/mse/layer_18,val/logit/mse/layer_19,val/logit/mse/layer_20,val/logit/mse/layer_21,val/logit/mse/layer_22,val/logit/mse/layer_23,val/loss/delta/avg,val/loss/delta/layer_0,val/loss/delta/layer_1,val/loss/delta/layer_2,val/loss/delta/layer_3,val/loss/delta/layer_4,val/loss/delta/layer_5,val/loss/delta/layer_6,val/loss/delta/layer_7,val/loss/delta/layer_8,val/loss/delta/layer_9,val/loss/delta/layer_10,val/loss/delta/layer_11,val/loss/delta/layer_12,val/loss/delta/layer_13,val/loss/delta/layer_14,val/loss/delta/layer_15,val/loss/delta/layer_16,val/loss/delta/layer_17,val/loss/delta/layer_18,val/loss/delta/layer_19,val/loss/delta/layer_20,val/loss/delta/layer_21,val/loss/delta/layer_22,val/loss/delta/layer_23
pythia-70m-deduped,64,16,True,32768,0.0244406089186668,0.3691653907299042,0.3936055302619934,0.5919954180717468,0.0431381277740001,0.0515170879662036,0.0186022073030471,0.0228215474635362,0.0295468568801879,0.0479750037193298,0.0883660092949867,,,,,,,,,,,,,,,,,,,47.37115859985352,38.600868225097656,22.4769344329834,26.676532745361328,24.97110939025879,27.19107437133789,144.31044006347656,,,,,,,,,,,,,,,,,,,1.2618287801742554,0.009829543530941,0.0321680083870887,0.0701978877186775,0.0758990570902824,0.0906712040305137,7.292201042175293,,,,,,,,,,,,,,,,,,,2991.819091796875,3053.334716796875,1098.99169921875,1715.462158203125,3551.12109375,2325.587890625,6206.4248046875,,,,,,,,,,,,,,,,,,,1209.916748046875,1288.5908203125,326.051025390625,644.56103515625,1660.3798828125,1767.395263671875,1572.5223388671875,,,,,,,,,,,,,,,,,,,1.1554725170135498,-1.5006412267684937,-0.1450457423925399,0.9742598533630372,0.473400741815567,-0.4449878334999084,7.575843334197998,,,,,,,,,,,,,,,,,,
pythia-70m-deduped,64,32,True,32768,0.0247318297624588,0.3740677535533905,0.3987999260425567,0.4766233563423157,0.0298070590943098,0.0310280006378889,0.0137107772752642,0.0172061081975698,0.0219126883894205,0.0361859463155269,0.0587989464402198,,,,,,,,,,,,,,,,,,,61.49489212036133,50.52340316772461,28.33255386352539,35.42425537109375,33.558353424072266,37.359806060791016,183.7711334228516,,,,,,,,,,,,,,,,,,,0.8379601240158081,0.0059214658103883,0.023806681856513,0.0530524030327796,0.0564446598291397,0.0685960128903389,4.819941997528076,,,,,,,,,,,,,,,,,,,2718.2646484375,3108.05126953125,1035.0843505859375,1511.0523681640625,2775.577880859375,2129.63330078125,5750.18359375,,,,,,,,,,,,,,,,,,,1311.9049072265625,1067.712890625,236.0103454589844,360.9483337402344,1237.1102294921875,1544.4766845703125,3425.172607421875,,,,,,,,,,,,,,,,,,,0.2735899686813354,-1.6771422624588013,0.0522320978343486,1.1800334453582764,0.1765177696943283,-0.4727089703083038,2.3826088905334477,,,,,,,,,,,,,,,,,,
pythia-70m-deduped,64,64,True,32768,0.0248859375715255,0.3765252828598022,0.4014115631580353,0.2762212753295898,0.0266680810600519,0.0234911665320396,0.0119677037000656,0.0135526619851589,0.0181824620813131,0.0296932626515626,0.0631212219595909,,,,,,,,,,,,,,,,,,,76.9090576171875,61.62480926513672,36.21087265014648,48.30425643920898,43.705352783203125,48.65077590942383,222.95843505859372,,,,,,,,,,,,,,,,,,,0.8931665420532227,0.0044823652133345,0.0208118613809347,0.0418850444257259,0.0468722134828567,0.0561819449067115,5.188767910003662,,,,,,,,,,,,,,,,,,,2767.306396484375,3123.95458984375,1002.8853759765624,1416.3272705078125,2692.444580078125,2060.368896484375,6307.85009765625,,,,,,,,,,,,,,,,,,,1403.7418212890625,1136.5267333984375,236.7035217285156,384.8059387207031,1314.9290771484375,1527.638916015625,3821.847412109375,,,,,,,,,,,,,,,,,,,-0.0084611615166068,-1.7255672216415403,-0.0559025295078754,0.9397715926170348,-0.1006337776780128,-0.6043642163276672,1.4959291219711304,,,,,,,,,,,,,,,,,,
pythia-70m-deduped,64,128,True,32768,0.0248358435928821,0.3727826178073883,0.3976181447505951,0.1620787382125854,0.0231139659881591,0.0175933986902236,0.009990882128477,0.0109185129404068,0.0148760257288813,0.0233729500323534,0.0619320571422576,,,,,,,,,,,,,,,,,,,93.17916870117188,85.87281036376953,47.2484130859375,67.69470977783203,57.87474822998047,65.10372924804688,235.28045654296875,,,,,,,,,,,,,,,,,,,0.8694068193435669,0.0033567219506949,0.0173869561403989,0.0337886065244674,0.0383757054805755,0.0441537052392959,5.079381942749023,,,,,,,,,,,,,,,,,,,2795.66796875,3117.676025390625,1036.02490234375,1350.8990478515625,2364.10009765625,2009.1624755859373,6896.1416015625,,,,,,,,,,,,,,,,,,,1389.0078125,919.5050659179688,187.18724060058597,278.9762268066406,1188.5531005859375,1541.281005859375,4218.54052734375,,,,,,,,,,,,,,,,,,,-0.1362052857875824,-1.7610058784484863,-0.0246345289051532,1.0359266996383667,0.0480881594121456,-0.716277003288269,0.6006712317466736,,,,,,,,,,,,,,,,,,
pythia-70m-deduped,64,256,True,32768,0.024822287261486,0.3676166236400604,0.3924389779567718,0.2997374236583709,0.020085060968995,0.0135320555418729,0.0075756995938718,0.0087365331128239,0.0112589886412024,0.0164637099951505,0.0629433915019035,,,,,,,,,,,,,,,,,,,152.37396240234375,149.62547302246094,98.63428497314452,123.70552825927734,105.99446868896484,140.06924438476562,296.2142639160156,,,,,,,,,,,,,,,,,,,0.8779580593109131,0.0025805165059864,0.0131638394668698,0.027028065174818,0.0290280245244503,0.0310297831892967,5.164918422698975,,,,,,,,,,,,,,,,,,,2788.199951171875,3140.048095703125,1046.10107421875,1248.3839111328125,2306.24267578125,1958.7962646484373,7029.63720703125,,,,,,,,,,,,,,,,,,,1278.2724609375,934.10302734375,151.14491271972656,259.01873779296875,1195.0845947265625,1574.1063232421875,3556.179443359375,,,,,,,,,,,,,,,,,,,-0.3113431334495544,-1.7843010425567627,0.0743526443839073,0.8268291354179382,-0.1745878458023071,-0.7925642132759094,-0.0177868828177452,,,,,,,,,,,,,,,,,,
pythia-70m-deduped,64,512,True,32768,0.0249198507517576,0.3621188104152679,0.3870384395122528,0.796588659286499,0.0138763301074504,0.0021712724119424,0.0018901918083429,0.0030602132901549,0.0035087375435978,0.003106296993792,0.0695213004946708,,,,,,,,,,,,,,,,,,,529.8173828125,686.2681884765625,560.8460083007812,517.4820556640625,466.0117492675781,566.0501708984375,382.24749755859375,,,,,,,,,,,,,,,,,,,0.954812228679657,0.0004123502003494,0.0033060386776924,0.0095233870670199,0.0091518396511673,0.005868159700185,5.700606822967529,,,,,,,,,,,,,,,,,,,2493.98681640625,3170.193603515625,1022.3695068359376,1061.544921875,1912.4927978515625,1879.84521484375,5917.47705078125,,,,,,,,,,,,,,,,,,,1096.4261474609375,931.8917846679688,124.59773254394533,231.3527984619141,1029.282470703125,1631.2086181640625,2630.221923828125,,,,,,,,,,,,,,,,,,,-0.7575182318687439,-1.832169890403748,-0.125261515378952,0.4789510667324066,-0.2275113463401794,-0.8855562210083008,-1.953561782836914,,,,,,,,,,,,,,,,,,


==> test/pythia-70m-deduped/expansion_factor.csv <==
model_name,expansion_factor,k,tuned_lens,n_latents,loss/auxk,loss/mse,loss/total,train/dead/rel,train/fvu/avg,train/fvu/layer_0,train/fvu/layer_1,train/fvu/layer_2,train/fvu/layer_3,train/fvu/layer_4,train/fvu/layer_5,train/fvu/layer_6,train/fvu/layer_7,train/fvu/layer_8,train/fvu/layer_9,train/fvu/layer_10,train/fvu/layer_11,train/fvu/layer_12,train/fvu/layer_13,train/fvu/layer_14,train/fvu/layer_15,train/fvu/layer_16,train/fvu/layer_17,train/fvu/layer_18,train/fvu/layer_19,train/fvu/layer_20,train/fvu/layer_21,train/fvu/layer_22,train/fvu/layer_23,train/l1/avg,train/l1/layer_0,train/l1/layer_1,train/l1/layer_2,train/l1/layer_3,train/l1/layer_4,train/l1/layer_5,train/l1/layer_6,train/l1/layer_7,train/l1/layer_8,train/l1/layer_9,train/l1/layer_10,train/l1/layer_11,train/l1/layer_12,train/l1/layer_13,train/l1/layer_14,train/l1/layer_15,train/l1/layer_16,train/l1/layer_17,train/l1/layer_18,train/l1/layer_19,train/l1/layer_20,train/l1/layer_21,train/l1/layer_22,train/l1/layer_23,train/mse/avg,train/mse/layer_0,train/mse/layer_1,train/mse/layer_2,train/mse/layer_3,train/mse/layer_4,train/mse/layer_5,train/mse/layer_6,train/mse/layer_7,train/mse/layer_8,train/mse/layer_9,train/mse/layer_10,train/mse/layer_11,train/mse/layer_12,train/mse/layer_13,train/mse/layer_14,train/mse/layer_15,train/mse/layer_16,train/mse/layer_17,train/mse/layer_18,train/mse/layer_19,train/mse/layer_20,train/mse/layer_21,train/mse/layer_22,train/mse/layer_23,val/logit/kldiv/avg,val/logit/kldiv/layer_0,val/logit/kldiv/layer_1,val/logit/kldiv/layer_2,val/logit/kldiv/layer_3,val/logit/kldiv/layer_4,val/logit/kldiv/layer_5,val/logit/kldiv/layer_6,val/logit/kldiv/layer_7,val/logit/kldiv/layer_8,val/logit/kldiv/layer_9,val/logit/kldiv/layer_10,val/logit/kldiv/layer_11,val/logit/kldiv/layer_12,val/logit/kldiv/layer_13,val/logit/kldiv/layer_14,val/logit/kldiv/layer_15,val/logit/kldiv/layer_16,val/logit/kldiv/layer_17,val/logit/kldiv/layer_18,val/logit/kldiv/layer_19,val/logit/kldiv/layer_20,val/logit/kldiv/layer_21,val/logit/kldiv/layer_22,val/logit/kldiv/layer_23,val/logit/mse/avg,val/logit/mse/layer_0,val/logit/mse/layer_1,val/logit/mse/layer_2,val/logit/mse/layer_3,val/logit/mse/layer_4,val/logit/mse/layer_5,val/logit/mse/layer_6,val/logit/mse/layer_7,val/logit/mse/layer_8,val/logit/mse/layer_9,val/logit/mse/layer_10,val/logit/mse/layer_11,val/logit/mse/layer_12,val/logit/mse/layer_13,val/logit/mse/layer_14,val/logit/mse/layer_15,val/logit/mse/layer_16,val/logit/mse/layer_17,val/logit/mse/layer_18,val/logit/mse/layer_19,val/logit/mse/layer_20,val/logit/mse/layer_21,val/logit/mse/layer_22,val/logit/mse/layer_23,val/loss/delta/avg,val/loss/delta/layer_0,val/loss/delta/layer_1,val/loss/delta/layer_2,val/loss/delta/layer_3,val/loss/delta/layer_4,val/loss/delta/layer_5,val/loss/delta/layer_6,val/loss/delta/layer_7,val/loss/delta/layer_8,val/loss/delta/layer_9,val/loss/delta/layer_10,val/loss/delta/layer_11,val/loss/delta/layer_12,val/loss/delta/layer_13,val/loss/delta/layer_14,val/loss/delta/layer_15,val/loss/delta/layer_16,val/loss/delta/layer_17,val/loss/delta/layer_18,val/loss/delta/layer_19,val/loss/delta/layer_20,val/loss/delta/layer_21,val/loss/delta/layer_22,val/loss/delta/layer_23
pythia-70m-deduped,1,32,False,512,0.0312862135469913,0.2173231989145279,0.2486093342304229,7.98824112280272e-05,0.2173231989145279,0.2583763599395752,0.2946051061153412,0.2321675419807434,0.206059843301773,0.2740950882434845,0.0386351086199283,,,,,,,,,,,,,,,,,,,75.9576644897461,66.8718490600586,69.56199645996094,80.26581573486328,74.22066497802734,71.48564147949219,93.33999633789062,,,,,,,,,,,,,,,,,,,0.1414584070444107,0.0260033067315816,0.0456830635666847,0.0795116946101188,0.0922879055142402,0.1324134618043899,0.4728510081768036,,,,,,,,,,,,,,,,,,,5534.82958984375,5038.76318359375,4789.5185546875,6477.8505859375,5430.6337890625,4992.44970703125,6479.76220703125,,,,,,,,,,,,,,,,,,,8045.88330078125,15266.2431640625,13554.4130859375,13801.291015625,3352.7490234375,1679.339111328125,621.2503662109375,,,,,,,,,,,,,,,,,,,4.339141368865967,6.288038730621338,5.855724334716797,6.4001569747924805,2.759558916091919,1.932654619216919,2.798712968826294,,,,,,,,,,,,,,,,,,
pythia-70m-deduped,2,32,False,1024,0.0310302171856164,0.1852782219648361,0.2163085341453552,0.0008787065162323,0.1852782219648361,0.2087729275226593,0.249039277434349,0.2007257640361786,0.1808240562677383,0.2347537577152252,0.0375541523098945,,,,,,,,,,,,,,,,,,,73.8075942993164,65.26097869873047,67.2099838256836,77.20869445800781,72.9008560180664,69.2433853149414,91.021728515625,,,,,,,,,,,,,,,,,,,0.130751147866249,0.0210314858704805,0.038624107837677,0.0687278807163238,0.0810134634375572,0.1134209036827087,0.4616894423961639,,,,,,,,,,,,,,,,,,,4197.0107421875,3652.904541015625,3672.882568359375,5255.96923828125,3975.821044921875,3298.166015625,5326.3271484375,,,,,,,,,,,,,,,,,,,3631.107666015625,6623.78125,5036.32177734375,5810.93115234375,2339.305908203125,1568.89501953125,407.4192504882813,,,,,,,,,,,,,,,,,,,2.3253321647644043,3.074941396713257,2.688920259475708,3.1249513626098637,1.586645007133484,1.1588640213012695,2.3176732063293457,,,,,,,,,,,,,,,,,,
pythia-70m-deduped,4,32,False,2048,0.0308135841041803,0.1600774377584457,0.1908909976482391,0.0068888594396412,0.1600774377584457,0.1716389656066894,0.2103172093629837,0.1776612102985382,0.1602178215980529,0.2033404558897018,0.0372888520359993,,,,,,,,,,,,,,,,,,,72.94195556640625,64.34443664550781,65.09970092773438,75.11915588378906,70.82598876953125,69.21279907226562,93.04986572265624,,,,,,,,,,,,,,,,,,,0.1232397034764289,0.0173189807683229,0.0326335467398166,0.0608355775475502,0.0718145444989204,0.0983040183782577,0.4585311114788055,,,,,,,,,,,,,,,,,,,3095.101318359375,2163.203369140625,2176.57666015625,4185.41943359375,2832.40966796875,2491.89892578125,4721.10400390625,,,,,,,,,,,,,,,,,,,1923.1556396484373,2387.5205078125,1558.977783203125,4174.990234375,1588.7454833984375,1473.4234619140625,355.2777709960937,,,,,,,,,,,,,,,,,,,1.2402970790863037,0.954309344291687,0.8542556166648865,1.7448309659957886,1.0027368068695068,0.8465543985366821,2.039094924926758,,,,,,,,,,,,,,,,,,
pythia-70m-deduped,8,32,False,4096,0.0306061208248138,0.1389389634132385,0.1695450246334076,0.03945042937994,0.1389389634132385,0.1385258883237838,0.1789609640836715,0.1585022509098053,0.1409359574317932,0.179951936006546,0.0367567203938961,,,,,,,,,,,,,,,,,,,73.24816131591797,65.89202880859375,64.86236572265625,73.8324203491211,70.85526275634766,68.84237670898438,95.20458984375,,,,,,,,,,,,,,,,,,,0.116400808095932,0.0140025066211819,0.0277786292135715,0.0542815923690795,0.0632222741842269,0.0870623663067817,0.4520571231842041,,,,,,,,,,,,,,,,,,,2521.385498046875,1277.75146484375,1463.9071044921875,3562.45361328125,2592.221923828125,2061.35400390625,4170.6279296875,,,,,,,,,,,,,,,,,,,1631.3477783203125,1364.2281494140625,1068.93994140625,3912.976318359375,1850.0382080078125,1300.6143798828125,291.2802124023437,,,,,,,,,,,,,,,,,,,0.8727519512176514,0.4076085388660431,0.4924820065498352,1.005859613418579,0.8482253551483154,0.6875381469726562,1.7948001623153689,,,,,,,,,,,,,,,,,,
pythia-70m-deduped,16,32,False,8192,0.0304137896746397,0.1227155551314354,0.1531293988227844,0.1225740686058998,0.1227155551314354,0.111415222287178,0.1525294482707977,0.1457250863313675,0.1271602064371109,0.1629320979118347,0.03653160110116,,,,,,,,,,,,,,,,,,,71.18626403808594,65.50811767578125,63.62936401367188,68.96833801269531,69.05723571777344,66.12373352050781,93.8306655883789,,,,,,,,,,,,,,,,,,,0.1116616204380989,0.0112816309556365,0.0236834939569234,0.0499115139245986,0.0570849478244781,0.0789135992527008,0.4490939080715179,,,,,,,,,,,,,,,,,,,2198.24560546875,981.9654541015624,1199.677734375,3023.18408203125,2292.75244140625,1834.207275390625,3857.697509765625,,,,,,,,,,,,,,,,,,,1604.84619140625,1303.1431884765625,1263.9017333984375,3650.239501953125,1763.9725341796875,1443.54638671875,204.2792053222656,,,,,,,,,,,,,,,,,,,0.7519788146018982,0.3097313046455383,0.3832590579986572,0.846123993396759,0.7200807332992554,0.585231363773346,1.6674482822418213,,,,,,,,,,,,,,,,,,
pythia-70m-deduped,32,32,False,16384,0.0302034206688404,0.1090441942214965,0.1392475813627243,0.2683096826076507,0.1090441942214965,0.0887264311313629,0.1307921260595321,0.1343612521886825,0.1153199449181556,0.1488304287195205,0.0362351462244987,,,,,,,,,,,,,,,,,,,69.0223617553711,64.40934753417969,61.80283737182617,63.08047103881836,66.47151947021484,64.56734466552734,93.80258178710938,,,,,,,,,,,,,,,,,,,0.107494980096817,0.0089974328875541,0.0203136000782251,0.0460276529192924,0.0518182888627052,0.0721498951315879,0.4456627964973449,,,,,,,,,,,,,,,,,,,1863.872314453125,772.1722412109375,993.8076782226562,2386.04638671875,1828.880859375,1608.80224609375,3593.522705078125,,,,,,,,,,,,,,,,,,,1412.408447265625,1124.3443603515625,1152.770263671875,3186.822998046875,1546.2259521484375,1276.33056640625,187.95114135742188,,,,,,,,,,,,,,,,,,,0.64313805103302,0.233336716890335,0.3041967451572418,0.6746172904968262,0.6020027995109558,0.501335084438324,1.5433393716812134,,,,,,,,,,,,,,,,,,
pythia-70m-deduped,64,32,False,32768,0.0300430618226528,0.0965826213359832,0.1266256868839264,0.4545636177062988,0.0965826213359832,0.0690740197896957,0.1124779731035232,0.1209154576063156,0.103961631655693,0.1374813914299011,0.0355850458145141,,,,,,,,,,,,,,,,,,,66.473388671875,64.3188247680664,60.789493560791016,61.20931243896485,65.32711791992188,61.85696029663086,85.33845520019531,,,,,,,,,,,,,,,,,,,0.1028717681765556,0.0070057669654488,0.0174654349684715,0.0414207428693771,0.0467451848089695,0.0667005106806755,0.4378930628299713,,,,,,,,,,,,,,,,,,,1619.713134765625,575.4457397460938,790.1358642578125,2181.9052734375,1540.798828125,1443.586669921875,3186.408935546875,,,,,,,,,,,,,,,,,,,1329.2689208984375,882.5341796875,1164.482177734375,2967.52734375,1374.0528564453125,1403.52685546875,183.4928131103516,,,,,,,,,,,,,,,,,,,0.5648366212844849,0.1611433625221252,0.2305370867252349,0.6426886916160583,0.5005073547363281,0.4328227639198303,1.4213229417800903,,,,,,,,,,,,,,,,,,
pythia-70m-deduped,128,32,False,65536,0.0291013214737176,0.0879571735858917,0.1170585304498672,0.6198867559432983,0.0879571735858917,0.053830113261938,0.0970312505960464,0.1104419976472854,0.09513670951128,0.1259481608867645,0.0453547053039073,,,,,,,,,,,,,,,,,,,63.979000091552734,63.689208984375,59.93665313720703,59.26743698120117,63.983184814453125,60.949405670166016,76.0481948852539,,,,,,,,,,,,,,,,,,,0.1185596287250518,0.0054545309394598,0.0150592504069209,0.0378244593739509,0.0427953526377677,0.061159037053585,0.5490654110908508,,,,,,,,,,,,,,,,,,,1609.2042236328125,469.8592834472656,644.2723388671875,1998.1986083984373,1241.038330078125,1196.3291015625,4105.517578125,,,,,,,,,,,,,,,,,,,1198.476318359375,759.3482666015625,805.479248046875,3034.412841796875,1058.6678466796875,1118.106689453125,414.8367309570313,,,,,,,,,,,,,,,,,,,0.559450089931488,0.1263918578624725,0.1888345927000045,0.4608410000801086,0.4156963229179382,0.3674629628658294,1.7974739074707031,,,,,,,,,,,,,,,,,,
pythia-70m-deduped,256,32,False,131072,0.0290322676301002,0.0820877850055694,0.1111200451850891,0.7288612127304077,0.0820877850055694,0.0445315688848495,0.0873599350452423,0.1036541759967804,0.0899454355239868,0.1195863485336303,0.0474490076303482,,,,,,,,,,,,,,,,,,,61.72994613647461,63.19474792480469,59.152774810791016,57.46603393554688,62.96395492553711,58.89427947998047,68.70795440673828,,,,,,,,,,,,,,,,,,,0.1207479313015937,0.0045092748478055,0.0135530773550271,0.035497710108757,0.0404761657118797,0.0580802597105503,0.5723709464073181,,,,,,,,,,,,,,,,,,,1436.4715576171875,380.5150146484375,574.7490844726562,1564.9161376953125,1125.9300537109375,1109.872802734375,3862.84375,,,,,,,,,,,,,,,,,,,1123.91064453125,724.526611328125,859.379638671875,2535.665283203125,1075.932861328125,1192.03271484375,355.9245910644531,,,,,,,,,,,,,,,,,,,0.512846052646637,0.0877687409520149,0.1482191532850265,0.4012497365474701,0.3666579127311706,0.3309275805950165,1.7422534227371216,,,,,,,,,,,,,,,,,,


==> test/pythia-70m-deduped/sparsity_k.csv <==
model_name,expansion_factor,k,tuned_lens,n_latents,loss/auxk,loss/mse,loss/total,train/dead/rel,train/fvu/avg,train/fvu/layer_0,train/fvu/layer_1,train/fvu/layer_2,train/fvu/layer_3,train/fvu/layer_4,train/fvu/layer_5,train/fvu/layer_6,train/fvu/layer_7,train/fvu/layer_8,train/fvu/layer_9,train/fvu/layer_10,train/fvu/layer_11,train/fvu/layer_12,train/fvu/layer_13,train/fvu/layer_14,train/fvu/layer_15,train/fvu/layer_16,train/fvu/layer_17,train/fvu/layer_18,train/fvu/layer_19,train/fvu/layer_20,train/fvu/layer_21,train/fvu/layer_22,train/fvu/layer_23,train/l1/avg,train/l1/layer_0,train/l1/layer_1,train/l1/layer_2,train/l1/layer_3,train/l1/layer_4,train/l1/layer_5,train/l1/layer_6,train/l1/layer_7,train/l1/layer_8,train/l1/layer_9,train/l1/layer_10,train/l1/layer_11,train/l1/layer_12,train/l1/layer_13,train/l1/layer_14,train/l1/layer_15,train/l1/layer_16,train/l1/layer_17,train/l1/layer_18,train/l1/layer_19,train/l1/layer_20,train/l1/layer_21,train/l1/layer_22,train/l1/layer_23,train/mse/avg,train/mse/layer_0,train/mse/layer_1,train/mse/layer_2,train/mse/layer_3,train/mse/layer_4,train/mse/layer_5,train/mse/layer_6,train/mse/layer_7,train/mse/layer_8,train/mse/layer_9,train/mse/layer_10,train/mse/layer_11,train/mse/layer_12,train/mse/layer_13,train/mse/layer_14,train/mse/layer_15,train/mse/layer_16,train/mse/layer_17,train/mse/layer_18,train/mse/layer_19,train/mse/layer_20,train/mse/layer_21,train/mse/layer_22,train/mse/layer_23,val/logit/kldiv/avg,val/logit/kldiv/layer_0,val/logit/kldiv/layer_1,val/logit/kldiv/layer_2,val/logit/kldiv/layer_3,val/logit/kldiv/layer_4,val/logit/kldiv/layer_5,val/logit/kldiv/layer_6,val/logit/kldiv/layer_7,val/logit/kldiv/layer_8,val/logit/kldiv/layer_9,val/logit/kldiv/layer_10,val/logit/kldiv/layer_11,val/logit/kldiv/layer_12,val/logit/kldiv/layer_13,val/logit/kldiv/layer_14,val/logit/kldiv/layer_15,val/logit/kldiv/layer_16,val/logit/kldiv/layer_17,val/logit/kldiv/layer_18,val/logit/kldiv/layer_19,val/logit/kldiv/layer_20,val/logit/kldiv/layer_21,val/logit/kldiv/layer_22,val/logit/kldiv/layer_23,val/logit/mse/avg,val/logit/mse/layer_0,val/logit/mse/layer_1,val/logit/mse/layer_2,val/logit/mse/layer_3,val/logit/mse/layer_4,val/logit/mse/layer_5,val/logit/mse/layer_6,val/logit/mse/layer_7,val/logit/mse/layer_8,val/logit/mse/layer_9,val/logit/mse/layer_10,val/logit/mse/layer_11,val/logit/mse/layer_12,val/logit/mse/layer_13,val/logit/mse/layer_14,val/logit/mse/layer_15,val/logit/mse/layer_16,val/logit/mse/layer_17,val/logit/mse/layer_18,val/logit/mse/layer_19,val/logit/mse/layer_20,val/logit/mse/layer_21,val/logit/mse/layer_22,val/logit/mse/layer_23,val/loss/delta/avg,val/loss/delta/layer_0,val/loss/delta/layer_1,val/loss/delta/layer_2,val/loss/delta/layer_3,val/loss/delta/layer_4,val/loss/delta/layer_5,val/loss/delta/layer_6,val/loss/delta/layer_7,val/loss/delta/layer_8,val/loss/delta/layer_9,val/loss/delta/layer_10,val/loss/delta/layer_11,val/loss/delta/layer_12,val/loss/delta/layer_13,val/loss/delta/layer_14,val/loss/delta/layer_15,val/loss/delta/layer_16,val/loss/delta/layer_17,val/loss/delta/layer_18,val/loss/delta/layer_19,val/loss/delta/layer_20,val/loss/delta/layer_21,val/loss/delta/layer_22,val/loss/delta/layer_23
pythia-70m-deduped,64,16,False,32768,0.026763942092657,0.1298780143260955,0.1566418558359146,0.6532416343688965,0.1298780143260955,0.098108135163784,0.1472510993480682,0.1618425846099853,0.1382063329219818,0.1742106527090072,0.0596491321921348,,,,,,,,,,,,,,,,,,,49.03248596191406,49.74775695800781,46.86229705810547,47.507720947265625,49.924095153808594,47.10074234008789,53.05229568481445,,,,,,,,,,,,,,,,,,,0.1617485731840133,0.0099511509761214,0.0228708162903785,0.055445808917284,0.0621736533939838,0.0845085829496383,0.7355414032936096,,,,,,,,,,,,,,,,,,,3395.523193359375,881.4710083007812,1174.337890625,3928.207763671875,2415.52587890625,2399.488525390625,9574.111328125,,,,,,,,,,,,,,,,,,,2067.904052734375,1273.2344970703125,1690.7353515625,5350.205078125,1777.6337890625,1894.7484130859373,420.8686218261719,,,,,,,,,,,,,,,,,,,1.2787367105484009,0.2783218920230865,0.3674981296062469,1.0225887298583984,0.81772780418396,0.719650149345398,4.466639518737793,,,,,,,,,,,,,,,,,,
pythia-70m-deduped,64,32,False,32768,0.0300430618226528,0.0965826213359832,0.1266256868839264,0.4545636177062988,0.0965826213359832,0.0690740197896957,0.1124779731035232,0.1209154576063156,0.103961631655693,0.1374813914299011,0.0355850458145141,,,,,,,,,,,,,,,,,,,66.473388671875,64.3188247680664,60.789493560791016,61.20931243896485,65.32711791992188,61.85696029663086,85.33845520019531,,,,,,,,,,,,,,,,,,,0.1028717681765556,0.0070057669654488,0.0174654349684715,0.0414207428693771,0.0467451848089695,0.0667005106806755,0.4378930628299713,,,,,,,,,,,,,,,,,,,1619.713134765625,575.4457397460938,790.1358642578125,2181.9052734375,1540.798828125,1443.586669921875,3186.408935546875,,,,,,,,,,,,,,,,,,,1329.2689208984375,882.5341796875,1164.482177734375,2967.52734375,1374.0528564453125,1403.52685546875,183.4928131103516,,,,,,,,,,,,,,,,,,,0.5648366212844849,0.1611433625221252,0.2305370867252349,0.6426886916160583,0.5005073547363281,0.4328227639198303,1.4213229417800903,,,,,,,,,,,,,,,,,,
pythia-70m-deduped,64,64,False,32768,0.0293926429003477,0.0766580924391746,0.1060506850481033,0.2204124927520752,0.0766580924391746,0.0546806380152702,0.0912317335605621,0.0878053680062294,0.0839159488677978,0.1100639849901199,0.0322508178651332,,,,,,,,,,,,,,,,,,,88.49410247802734,80.43377685546875,78.4049072265625,87.97503662109375,82.5652847290039,82.54596710205078,119.0394058227539,,,,,,,,,,,,,,,,,,,0.0895991325378418,0.0055420566350221,0.0141645558178424,0.0300711318850517,0.0377207994461059,0.0533573068678379,0.3967390060424804,,,,,,,,,,,,,,,,,,,1100.513427734375,461.3518981933594,594.6817626953125,1439.8673095703125,1066.8524169921875,850.9024047851562,2189.42822265625,,,,,,,,,,,,,,,,,,,854.5216674804688,812.7511596679688,587.7345581054688,1997.0791015625,909.6317749023438,707.96826171875,111.96526336669922,,,,,,,,,,,,,,,,,,,0.3655641376972198,0.1189354211091995,0.1666597872972488,0.3843000829219818,0.345662772655487,0.2804944515228271,0.8973318934440613,,,,,,,,,,,,,,,,,,
pythia-70m-deduped,64,128,False,32768,0.0286209322512149,0.0568314716219902,0.0854524001479148,0.1006992682814598,0.0568314716219902,0.0412984043359756,0.069052368402481,0.0573356933891773,0.0622300095856189,0.0817842707037925,0.0292879994958639,,,,,,,,,,,,,,,,,,,121.3255844116211,105.07219696044922,104.83065032958984,127.58283233642578,114.1981201171875,111.21341705322266,165.05667114257812,,,,,,,,,,,,,,,,,,,0.0771653205156326,0.0041829082183539,0.0107172224670648,0.0196299590170383,0.0279560610651969,0.0396158620715141,0.3608898222446441,,,,,,,,,,,,,,,,,,,702.0852661132812,357.376220703125,440.0327453613281,731.7463989257812,687.0175170898438,553.9965209960938,1442.34130859375,,,,,,,,,,,,,,,,,,,509.6612548828125,635.3970336914062,360.3707885742188,835.9716796875,644.8605346679688,492.1775512695313,89.19042205810547,,,,,,,,,,,,,,,,,,,0.2281138002872467,0.0794596970081329,0.1111397668719291,0.2162878066301345,0.2145076990127563,0.1774422079324722,0.5698450803756714,,,,,,,,,,,,,,,,,,
pythia-70m-deduped,64,256,False,32768,0.0273696053773164,0.0285160411149263,0.0558856427669525,0.5387380123138428,0.0285160411149263,0.0242758467793464,0.0319406576454639,0.0242969449609518,0.0258953254669904,0.03633414208889,0.0283533260226249,,,,,,,,,,,,,,,,,,,236.32603454589844,214.0562438964844,237.3497314453125,248.7709808349609,236.07583618164065,239.6993103027344,242.0050048828125,,,,,,,,,,,,,,,,,,,0.0656737089157104,0.0024518077261745,0.0049557518213987,0.0083208726719021,0.0116226784884929,0.0175614468753337,0.3491296470165252,,,,,,,,,,,,,,,,,,,413.4293212890625,248.4635162353516,259.1621398925781,310.5807189941406,272.576904296875,241.81930541992188,1147.9727783203125,,,,,,,,,,,,,,,,,,,175.42083740234375,227.1388702392578,172.90916442871094,184.1123809814453,146.0664520263672,114.49949645996094,207.7984771728516,,,,,,,,,,,,,,,,,,,0.121387131512165,0.0405512377619743,0.0467398613691329,0.0688607096672058,0.062699019908905,0.0620618984103202,0.4474101960659027,,,,,,,,,,,,,,,,,,
pythia-70m-deduped,64,512,False,32768,0.0263768658041954,0.0078417295590043,0.0342186093330383,0.6898215413093567,0.0078417295590043,0.0026491801254451,0.0025362251326441,0.0034528074320405,0.0042579905129969,0.0049499138258397,0.0292042531073093,,,,,,,,,,,,,,,,,,,983.2291870117188,960.1102905273438,1122.2515869140625,1162.1614990234375,1132.727783203125,1195.93359375,326.1923217773437,,,,,,,,,,,,,,,,,,,0.0608719289302825,0.0002666330547071,0.0003929208323825,0.0011831707088276,0.0019165225094184,0.0023898545186966,0.3590823113918304,,,,,,,,,,,,,,,,,,,284.3329162597656,156.02102661132812,153.27590942382812,162.70114135742188,142.621826171875,126.91319274902344,964.4638061523438,,,,,,,,,,,,,,,,,,,142.1101531982422,54.87755584716797,26.588008880615234,34.7693977355957,22.199419021606445,35.697174072265625,678.5294799804688,,,,,,,,,,,,,,,,,,,0.0637590810656547,0.0035444709938019,0.0030301725491881,0.0056766490451991,0.0042988662607967,0.0033737251069396,0.3626304566860199,,,,,,,,,,,,,,,,,,


==> test/pythia-70m-deduped_layer.csv <==
model_name,expansion_factor,k,tuned_lens,layer,n_latents,loss/auxk,loss/mse,loss/total,train/dead/rel,train/fvu/avg,train/fvu/layer_0,train/fvu/layer_1,train/fvu/layer_2,train/fvu/layer_3,train/fvu/layer_4,train/fvu/layer_5,train/fvu/layer_6,train/fvu/layer_7,train/fvu/layer_8,train/fvu/layer_9,train/fvu/layer_10,train/fvu/layer_11,train/fvu/layer_12,train/fvu/layer_13,train/fvu/layer_14,train/fvu/layer_15,train/fvu/layer_16,train/fvu/layer_17,train/fvu/layer_18,train/fvu/layer_19,train/fvu/layer_20,train/fvu/layer_21,train/fvu/layer_22,train/fvu/layer_23,train/l1/avg,train/l1/layer_0,train/l1/layer_1,train/l1/layer_2,train/l1/layer_3,train/l1/layer_4,train/l1/layer_5,train/l1/layer_6,train/l1/layer_7,train/l1/layer_8,train/l1/layer_9,train/l1/layer_10,train/l1/layer_11,train/l1/layer_12,train/l1/layer_13,train/l1/layer_14,train/l1/layer_15,train/l1/layer_16,train/l1/layer_17,train/l1/layer_18,train/l1/layer_19,train/l1/layer_20,train/l1/layer_21,train/l1/layer_22,train/l1/layer_23,train/mse/avg,train/mse/layer_0,train/mse/layer_1,train/mse/layer_2,train/mse/layer_3,train/mse/layer_4,train/mse/layer_5,train/mse/layer_6,train/mse/layer_7,train/mse/layer_8,train/mse/layer_9,train/mse/layer_10,train/mse/layer_11,train/mse/layer_12,train/mse/layer_13,train/mse/layer_14,train/mse/layer_15,train/mse/layer_16,train/mse/layer_17,train/mse/layer_18,train/mse/layer_19,train/mse/layer_20,train/mse/layer_21,train/mse/layer_22,train/mse/layer_23,val/logit/kldiv/avg,val/logit/kldiv/layer_0,val/logit/kldiv/layer_1,val/logit/kldiv/layer_2,val/logit/kldiv/layer_3,val/logit/kldiv/layer_4,val/logit/kldiv/layer_5,val/logit/kldiv/layer_6,val/logit/kldiv/layer_7,val/logit/kldiv/layer_8,val/logit/kldiv/layer_9,val/logit/kldiv/layer_10,val/logit/kldiv/layer_11,val/logit/kldiv/layer_12,val/logit/kldiv/layer_13,val/logit/kldiv/layer_14,val/logit/kldiv/layer_15,val/logit/kldiv/layer_16,val/logit/kldiv/layer_17,val/logit/kldiv/layer_18,val/logit/kldiv/layer_19,val/logit/kldiv/layer_20,val/logit/kldiv/layer_21,val/logit/kldiv/layer_22,val/logit/kldiv/layer_23,val/logit/mse/avg,val/logit/mse/layer_0,val/logit/mse/layer_1,val/logit/mse/layer_2,val/logit/mse/layer_3,val/logit/mse/layer_4,val/logit/mse/layer_5,val/logit/mse/layer_6,val/logit/mse/layer_7,val/logit/mse/layer_8,val/logit/mse/layer_9,val/logit/mse/layer_10,val/logit/mse/layer_11,val/logit/mse/layer_12,val/logit/mse/layer_13,val/logit/mse/layer_14,val/logit/mse/layer_15,val/logit/mse/layer_16,val/logit/mse/layer_17,val/logit/mse/layer_18,val/logit/mse/layer_19,val/logit/mse/layer_20,val/logit/mse/layer_21,val/logit/mse/layer_22,val/logit/mse/layer_23,val/loss/delta/avg,val/loss/delta/layer_0,val/loss/delta/layer_1,val/loss/delta/layer_2,val/loss/delta/layer_3,val/loss/delta/layer_4,val/loss/delta/layer_5,val/loss/delta/layer_6,val/loss/delta/layer_7,val/loss/delta/layer_8,val/loss/delta/layer_9,val/loss/delta/layer_10,val/loss/delta/layer_11,val/loss/delta/layer_12,val/loss/delta/layer_13,val/loss/delta/layer_14,val/loss/delta/layer_15,val/loss/delta/layer_16,val/loss/delta/layer_17,val/loss/delta/layer_18,val/loss/delta/layer_19,val/loss/delta/layer_20,val/loss/delta/layer_21,val/loss/delta/layer_22,val/loss/delta/layer_23
pythia-70m-deduped,64,32,True,0,32768.0,0.0,0.5785335302352905,0.5785335302352905,0.4117431640625,0.5785335302352905,0.0676754117012023,0.4017165899276733,0.6495577096939087,0.7056206464767456,0.7044368982315063,0.9421937465667723,,,,,,,,,,,,,,,,,,,93.8050765991211,72.72110748291016,53.94045639038086,48.09593963623047,53.244667053222656,55.56338882446289,279.2649230957031,,,,,,,,,,,,,,,,,,,0.0043486533686518,1.3888303328712936e-05,0.0001272706867894,0.0004550681333057,0.0006491520325653,0.000697202514857,0.0241493359208107,,,,,,,,,,,,,,,,,,,12956.5185546875,495.8462829589844,4108.38720703125,13493.4853515625,14184.2919921875,12941.34765625,32515.75390625,,,,,,,,,,,,,,,,,,,49374.8125,1124.94580078125,2148.392578125,5908.0654296875,8446.5537109375,4780.32421875,273840.5625,,,,,,,,,,,,,,,,,,,7.523922920227051,0.1808354258537292,1.3070943355560305,6.567986965179443,7.844251155853271,5.711569786071777,23.531797409057617,,,,,,,,,,,,,,,,,,
pythia-70m-deduped,64,32,True,1,32768.0,0.0,0.5261833667755127,0.5261833667755127,0.302276611328125,0.5261833667755127,0.3006100952625274,0.1048514246940612,0.4918859004974365,0.6307839155197144,0.6805129647254944,0.9484559893608092,,,,,,,,,,,,,,,,,,,93.4550323486328,63.410377502441406,61.6799201965332,53.62718200683594,53.09619903564453,57.63086318969727,271.2855834960937,,,,,,,,,,,,,,,,,,,0.0043338672257959,6.16909601376392e-05,3.3218741009477526e-05,0.0003446061455179,0.0005803045933134,0.0006735246279276,0.0243098568171262,,,,,,,,,,,,,,,,,,,11308.9609375,2777.724365234375,695.7439575195312,9164.6962890625,11631.333984375,11158.9150390625,32425.345703125,,,,,,,,,,,,,,,,,,,46781.24609375,3190.533447265625,1122.96337890625,8892.9580078125,6116.609375,4040.572265625,257323.828125,,,,,,,,,,,,,,,,,,,7.074342250823975,1.420811891555786,0.2499741464853286,5.768500804901123,5.934577465057373,4.762911319732666,24.309276580810547,,,,,,,,,,,,,,,,,,
pythia-70m-deduped,64,32,True,2,32768.0,0.0,0.5929378271102905,0.5929378271102905,0.27374267578125,0.5929378271102905,0.6470792293548584,0.4371997416019439,0.1095217168331146,0.4921911954879761,0.6391505002975464,1.2324845790863037,,,,,,,,,,,,,,,,,,,101.75236511230467,71.87123107910156,61.67819595336914,59.10042572021485,53.59236907958984,55.40484237670898,308.8670654296875,,,,,,,,,,,,,,,,,,,0.0055038649588823,0.0001327931386185,0.0001385125215165,7.672891661059111e-05,0.0004528028366621,0.0006325867725536,0.0315897651016712,,,,,,,,,,,,,,,,,,,9391.1982421875,5777.828125,2623.5869140625,2483.689453125,6291.02099609375,9410.8466796875,29760.21484375,,,,,,,,,,,,,,,,,,,54293.421875,11249.5859375,2025.369140625,3375.711181640625,1708.9417724609375,3627.586669921875,303773.3125,,,,,,,,,,,,,,,,,,,5.730483055114746,5.281953811645508,1.070717453956604,0.6018941402435303,2.1942291259765625,3.2299718856811523,22.004131317138672,,,,,,,,,,,,,,,,,,
pythia-70m-deduped,64,32,True,3,32768.0,0.0,0.5562018156051636,0.5562018156051636,0.40679931640625,0.5562018156051636,0.7086694836616516,0.5920760035514832,0.3586433529853821,0.0935135260224342,0.483169287443161,1.1011393070220947,,,,,,,,,,,,,,,,,,,102.3874053955078,74.09847259521484,66.60945129394531,63.0028190612793,60.63177108764648,56.84938430786133,293.13250732421875,,,,,,,,,,,,,,,,,,,0.0048952996730804,0.0001454326993552,0.0001875798334367,0.0002512589853722,8.60299842315726e-05,0.0004782070463988,0.0282232873141765,,,,,,,,,,,,,,,,,,,9000.892578125,9332.9921875,6734.099609375,5403.42431640625,1436.8211669921875,4880.453125,26217.5625,,,,,,,,,,,,,,,,,,,51451.1796875,15458.7509765625,11179.5068359375,3636.80859375,1118.655517578125,1192.5924072265625,276120.75,,,,,,,,,,,,,,,,,,,6.135062217712402,7.666566371917725,5.6664862632751465,2.7053334712982178,0.5132437944412231,1.7072666883468628,18.55147361755371,,,,,,,,,,,,,,,,,,
pythia-70m-deduped,64,32,True,4,32768.0,0.0,0.5624638199806213,0.5624638199806213,0.004791259765625,0.5624638199806213,0.8673059344291687,0.7973099946975708,0.5930794477462769,0.4085592627525329,0.1383926272392273,0.5701356530189514,,,,,,,,,,,,,,,,,,,89.05078125,77.23316955566406,74.32525634765625,69.64773559570312,69.99087524414062,54.01143264770508,189.09620666503903,,,,,,,,,,,,,,,,,,,0.002662010025233,0.0001779880403773,0.0002526013122405,0.0004155006608925,0.0003758639504667,0.0001369713281746,0.014613133855164,,,,,,,,,,,,,,,,,,,10129.1923828125,12716.3203125,10792.6728515625,11339.2666015625,4370.583984375,1572.7039794921875,19983.603515625,,,,,,,,,,,,,,,,,,,22704.529296875,14484.939453125,12976.5537109375,6024.09912109375,1529.869140625,1988.0272216796875,99223.6875,,,,,,,,,,,,,,,,,,,6.964644432067871,8.727825164794922,7.838447093963623,5.736364841461182,1.93387770652771,0.3958563804626465,17.155494689941406,,,,,,,,,,,,,,,,,,
pythia-70m-deduped,64,32,True,5,32768.0,0.0,2.606118679046631,2.606118679046631,6.103515625e-05,2.606118679046631,2.973302125930786,3.160508155822754,3.258519411087036,3.066387891769409,3.034487247467041,0.1435072273015976,,,,,,,,,,,,,,,,,,,172.13201904296875,190.08409118652344,193.17770385742188,193.4884490966797,190.90402221679688,188.6427764892578,76.49507141113281,,,,,,,,,,,,,,,,,,,0.0022328153718262,0.0006101798499003,0.0010013023857027,0.0022828597575426,0.0028209956362843,0.0030033241491764,0.0036782305687665,,,,,,,,,,,,,,,,,,,19476.4765625,18154.013671875,20938.71875,25467.193359375,21992.81640625,19700.279296875,10605.8330078125,,,,,,,,,,,,,,,,,,,17873.861328125,15395.3154296875,15538.1318359375,17391.20703125,16756.142578125,15636.845703125,26525.521484375,,,,,,,,,,,,,,,,,,,11.04581069946289,11.549336433410645,12.870762825012209,14.713324546813965,13.05618953704834,12.04342269897461,2.0418269634246826,,,,,,,,,,,,,,,,,,


==> variances/gemma2b.csv <==
model_name,n_layers,n_latents,expansion_factor,k,step,tokens,exp_var_l_f,exp_var_l_tf,var_l,rel_var_f,rel_var_t
google/gemma-2-2b,26,147456,64,32,9767,10002432,0.2390339970588684,0.006767940707504749,0.2878475487232208,0.8309008479118347,0.02858961559832096


==> variances/gpt2.csv <==
model_name,n_layers,n_latents,expansion_factor,k,step,tokens,exp_var_l_f,exp_var_l_tf,var_l,rel_var_f,rel_var_t
gpt2,12,49152,64,32,9767,10002432,0.04821664094924927,0.005563745740801096,0.07280918955802917,0.662672758102417,0.11656609177589417


==> variances/llama3b.csv <==
model_name,n_layers,n_latents,expansion_factor,k,step,tokens,exp_var_l_f,exp_var_l_tf,var_l,rel_var_f,rel_var_t
meta-llama/Llama-3.2-3B,28,196608,64,32,19533,10001408,0.3201131820678711,0.0020205106120556593,0.36546337604522705,0.8757374286651611,0.006403929088264704


==> variances/model_name/with_tuned_lens.csv <==
model_name,n_layers,n_latents,expansion_factor,k,step,tokens,exp_var_l_f,exp_var_l_tf,var_l,rel_var_f,rel_var_t
Pythia-70m,6,32768,64,32,4884,10004480,0.015608381479978561,0.001055705826729536,0.03849466145038605,0.40522271394729614,0.06823214888572693
Pythia-160m,12,49152,64,32,4884,10004480,0.08290056884288788,0.0034417405258864164,0.18465770781040192,0.44889241456985474,0.04185941070318222
Pythia-410m,24,65536,64,32,4884,10004480,0.581390380859375,0.007533327676355839,0.8231068849563599,0.7065547704696655,0.01306243147701025

==> variances/model_name/without_tuned_lens.csv <==
model_name,n_layers,n_latents,expansion_factor,k,step,tokens,exp_var_l_f,exp_var_l_tf,var_l,rel_var_f,rel_var_t
Pythia-70m,6,32768,64,32,4884,10004480,0.025132840499281883,0.000251119228778407,0.04693439230322838,0.5355610251426697,0.01001095399260521
Pythia-160m,12,49152,64,32,4884,10004480,0.13684214651584625,0.0013437335146591067,0.20579339563846588,0.6652683615684509,0.009836838580667973
Pythia-410m,24,65536,64,32,4884,10004480,0.6147822737693787,0.005323351826518774,0.7752915620803833,0.7934396266937256,0.008710378780961037
Pythia-1b,16,131072,64,32,4884,10004480,0.1022268533706665,0.0013715412933379412,0.11958261579275131,0.8551667332649231,0.01348281279206276
Pythia-1.4b,24,131072,64,32,9767,10002432,0.2315676063299179,0.0031001956667751074,0.3143749237060547,0.736873984336853,0.013472892343997955
gemma-2-2b,26,147456,64,32,9767,10002432,0.2390339970588684,0.006767940707504749,0.2878475487232208,0.8309008479118347,0.02858961559832096
Llama-3.2-3B,28,196608,64,32,19533,10001408,0.3201131820678711,0.0020205106120556593,0.36546337604522705,0.8757374286651611,0.006403929088264704
gpt2,12,49152,64,32,9767,10002432,0.04821664094924927,0.005563745740801096,0.07280918955802917,0.662672758102417,0.11656609177589417


==> variances/pythia-1.4b-deduped.csv <==
model_name,n_layers,n_latents,expansion_factor,k,step,tokens,exp_var_l_f,exp_var_l_tf,var_l,rel_var_f,rel_var_t
Pythia-1.4b,24,131072,64,32,9767,10002432,0.2315676063299179,0.0031001956667751074,0.3143749237060547,0.736873984336853,0.013472892343997955


==> variances/pythia-160m-deduped-lens.csv <==
model_name,n_layers,n_latents,expansion_factor,k,step,tokens,exp_var_l_f,exp_var_l_tf,var_l,rel_var_f,rel_var_t
Pythia-160m,12,49152,64,32,4884,10004480,0.08290056884288788,0.0034417405258864164,0.18465770781040192,0.44889241456985474,0.04185941070318222


==> variances/pythia-160m-deduped/expansion_factor.csv <==
model_name,n_layers,n_latents,expansion_factor,k,step,tokens,exp_var_l_f,exp_var_l_tf,var_l,rel_var_f,rel_var_t
EleutherAI/pythia-160m-deduped,12,768,1,32,4884,10004480,4.112793922424316,0.24108438193798065,8.315279960632324,0.4948902130126953,0.05879399925470352
EleutherAI/pythia-160m-deduped,12,1536,2,32,4884,10004480,2.474423408508301,0.0937296524643898,4.707779884338379,0.5259552001953125,0.037983477115631104
EleutherAI/pythia-160m-deduped,12,3072,4,32,4884,10004480,1.4104952812194824,0.03879701718688011,2.5516252517700195,0.5529537200927734,0.027601400390267372
EleutherAI/pythia-160m-deduped,12,6144,8,32,4884,10004480,0.7910833954811096,0.016471048817038536,1.3740184307098389,0.5760737061500549,0.02088102325797081
EleutherAI/pythia-160m-deduped,12,12288,16,32,4884,10004480,0.45148104429244995,0.007039680611342192,0.7231292128562927,0.6246306896209717,0.015633951872587204
EleutherAI/pythia-160m-deduped,12,24576,32,32,4884,10004480,0.251242995262146,0.0030403523705899715,0.38363468647003174,0.6553000211715698,0.0121237114071846
EleutherAI/pythia-160m-deduped,12,49152,64,32,4884,10004480,0.13684214651584625,0.0013437335146591067,0.20579339563846588,0.6652683615684509,0.009836838580667973
EleutherAI/pythia-160m-deduped,12,98304,128,32,4884,10004480,0.07228207588195801,0.0006306591094471514,0.11140020936727524,0.6491104364395142,0.008740703575313091
EleutherAI/pythia-160m-deduped,12,196608,256,32,4884,10004480,0.03921222314238548,0.0002818131761159748,0.058134887367486954,0.674759030342102,0.007206643465906382

==> variances/pythia-160m-deduped/sparsity_k.csv <==
model_name,n_layers,n_latents,expansion_factor,k,step,tokens,exp_var_l_f,exp_var_l_tf,var_l,rel_var_f,rel_var_t
EleutherAI/pythia-160m-deduped,12,49152,64,16,4884,10004480,0.06756122410297394,0.0006710643065162003,0.10842155665159225,0.6234613060951233,0.009969477541744709
EleutherAI/pythia-160m-deduped,12,49152,64,32,4884,10004480,0.13684214651584625,0.0013437335146591067,0.20579339563846588,0.6652683615684509,0.009836838580667973
EleutherAI/pythia-160m-deduped,12,49152,64,64,4884,10004480,0.28006720542907715,0.003054287750273943,0.4032077193260193,0.6948273777961731,0.010916456580162048
EleutherAI/pythia-160m-deduped,12,49152,64,128,4884,10004480,0.5866995453834534,0.007535833399742842,0.7935637831687927,0.7394404411315918,0.012854288332164288
EleutherAI/pythia-160m-deduped,12,49152,64,256,4884,10004480,1.0215049982070923,0.026027459651231766,1.3963826894760132,0.7316365242004395,0.025507578626275063
EleutherAI/pythia-160m-deduped,12,49152,64,512,4884,10004480,0.26887330412864685,0.11656869202852249,0.9731261730194092,0.27547162771224976,0.441010445356369


==> variances/pythia-1b-deduped.csv <==
model_name,n_layers,n_latents,expansion_factor,k,step,tokens,exp_var_l_f,exp_var_l_tf,var_l,rel_var_f,rel_var_t
Pythia-1b,16,131072,64,32,4884,10004480,0.1022268533706665,0.0013715412933379412,0.11958261579275131,0.8551667332649231,0.01348281279206276


==> variances/pythia-410m-deduped-lens.csv <==
model_name,n_layers,n_latents,expansion_factor,k,step,tokens,exp_var_l_f,exp_var_l_tf,var_l,rel_var_f,rel_var_t
Pythia-410m,24,65536,64,32,4884,10004480,0.581390380859375,0.007533327676355839,0.8231068849563599,0.7065547704696655,0.01306243147701025

==> variances/pythia-410m-deduped.csv <==
model_name,n_layers,n_latents,expansion_factor,k,step,tokens,exp_var_l_f,exp_var_l_tf,var_l,rel_var_f,rel_var_t
Pythia-410m,24,65536,64,32,4884,10004480,0.6147822737693787,0.005323351826518774,0.7752915620803833,0.7934396266937256,0.008710378780961037


==> variances/pythia-70m-deduped-lens/expansion_factor.csv <==
model_name,n_layers,n_latents,expansion_factor,k,step,tokens,exp_var_l_f,exp_var_l_tf,var_l,rel_var_f,rel_var_t
EleutherAI/pythia-70m-deduped,6,512,1,32,4884,10004480,0.6701186299324036,0.11315149813890457,1.754302978515625,0.3820304870605469,0.16958288848400116
EleutherAI/pythia-70m-deduped,6,1024,2,32,4884,10004480,0.38206928968429565,0.05200214684009552,1.0000970363616943,0.3818964660167694,0.13713468611240387
EleutherAI/pythia-70m-deduped,6,2048,4,32,4884,10004480,0.203746497631073,0.022932449355721474,0.5527896881103516,0.36838629841804504,0.11353598535060883
EleutherAI/pythia-70m-deduped,6,4096,8,32,4884,10004480,0.1073591560125351,0.010949624702334404,0.27966877818107605,0.3837142586708069,0.10275174677371979
EleutherAI/pythia-70m-deduped,6,8192,16,32,4884,10004480,0.0576745830476284,0.004816066939383745,0.14833492040634155,0.3885921239852905,0.08425667881965637
EleutherAI/pythia-70m-deduped,6,16384,32,32,4884,10004480,0.030135905370116234,0.0023214714601635933,0.0756947323679924,0.39795467257499695,0.0776638463139534
EleutherAI/pythia-70m-deduped,6,32768,64,32,4884,10004480,0.015608376823365688,0.0010557067580521107,0.03849463537335396,0.40522289276123047,0.06823226809501648
EleutherAI/pythia-70m-deduped,6,65536,128,32,4884,10004480,0.006902663968503475,0.0006481359014287591,0.017806217074394226,0.3873567581176758,0.09459405392408371
EleutherAI/pythia-70m-deduped,6,131072,256,32,4884,10004480,0.0034587427508085966,0.00034566898830235004,0.008651454001665115,0.39943161606788635,0.1007947251200676


==> variances/pythia-70m-deduped-lens/sparsity_k.csv <==
model_name,n_layers,n_latents,expansion_factor,k,step,tokens,exp_var_l_f,exp_var_l_tf,var_l,rel_var_f,rel_var_t
EleutherAI/pythia-70m-deduped,6,32768,64,16,4884,10004480,0.00650613522157073,0.0008503164281137288,0.0165494866669178,0.3927355706691742,0.13191762566566467
EleutherAI/pythia-70m-deduped,6,32768,64,32,4884,10004480,0.015608381479978561,0.001055705826729536,0.03849466145038605,0.40522271394729614,0.06823214888572693
EleutherAI/pythia-70m-deduped,6,32768,64,64,4884,10004480,0.03372042626142502,0.002077423967421055,0.0784853920340538,0.4294698238372803,0.06207551062107086
EleutherAI/pythia-70m-deduped,6,32768,64,128,4884,10004480,0.0672188475728035,0.004435654729604721,0.15374521911144257,0.4371070861816406,0.06636976450681686
EleutherAI/pythia-70m-deduped,6,32768,64,256,4884,10004480,0.10118377208709717,0.011708141304552555,0.2711971700191498,0.37305977940559387,0.1163659617304802
EleutherAI/pythia-70m-deduped,6,32768,64,512,4884,10004480,0.06311531364917755,0.03662616014480591,0.3294614851474762,0.1917063146829605,0.5829476714134216


==> variances/pythia-70m-deduped/expansion_factor.csv <==
model_name,n_layers,n_latents,expansion_factor,k,step,tokens,exp_var_l_f,exp_var_l_tf,var_l,rel_var_f,rel_var_t
EleutherAI/pythia-70m-deduped,6,512,1,32,4884,10004480,0.8301237225532532,0.058944493532180786,2.0828750133514404,0.39861804246902466,0.07123129814863205
EleutherAI/pythia-70m-deduped,6,1024,2,32,4884,10004480,0.5083708763122559,0.021448729559779167,1.185383677482605,0.42894095182418823,0.042321398854255676
EleutherAI/pythia-70m-deduped,6,2048,4,32,4884,10004480,0.29075130820274353,0.008010034449398518,0.6482051014900208,0.4486245810985565,0.02761252410709858
EleutherAI/pythia-70m-deduped,6,4096,8,32,4884,10004480,0.15947911143302917,0.003531996626406908,0.3361019492149353,0.4745660126209259,0.02220628410577774
EleutherAI/pythia-70m-deduped,6,8192,16,32,4884,10004480,0.08551030606031418,0.0014541320269927382,0.1765011101961136,0.48454007506370544,0.017042437568306923
EleutherAI/pythia-70m-deduped,6,16384,32,32,4884,10004480,0.047278087586164474,0.0005780014325864613,0.091502346098423,0.5167667269706726,0.012252269312739372
EleutherAI/pythia-70m-deduped,6,32768,64,32,4884,10004480,0.025132840499281883,0.000251119228778407,0.04693439230322838,0.5355610251426697,0.01001095399260521
EleutherAI/pythia-70m-deduped,6,65536,128,32,4884,10004480,0.013144235126674175,0.00011206870840396732,0.024369049817323685,0.5394607782363892,0.008539936505258083
EleutherAI/pythia-70m-deduped,6,131072,256,32,4884,10004480,0.0071032983250916,5.307652099872939e-05,0.012277879752218723,0.5786243081092834,0.007480013184249401


==> variances/pythia-70m-deduped/sparsity_k.csv <==
model_name,n_layers,n_latents,expansion_factor,k,step,tokens,exp_var_l_f,exp_var_l_tf,var_l,rel_var_f,rel_var_t
EleutherAI/pythia-70m-deduped,6,32768,64,16,4884,10004480,0.012335380539298058,0.00011312595597701147,0.02484344132244587,0.49659308791160583,0.009196707978844643
EleutherAI/pythia-70m-deduped,6,32768,64,32,4884,10004480,0.02513279765844345,0.0002511203638277948,0.04693436995148659,0.5355603694915771,0.010011021979153156
EleutherAI/pythia-70m-deduped,6,32768,64,64,4884,10004480,0.05288330838084221,0.0006116890581324697,0.09005346149206161,0.5873170495033264,0.01157289557158947
EleutherAI/pythia-70m-deduped,6,32768,64,128,4884,10004480,0.10561990737915039,0.0018869609339162707,0.17098842561244965,0.6177666187286377,0.01787283457815647
EleutherAI/pythia-70m-deduped,6,32768,64,256,4884,10004480,0.12886394560337067,0.011448055505752563,0.2916167080402374,0.44212645292282104,0.08914777636528015
EleutherAI/pythia-70m-deduped,6,32768,64,512,4884,10004480,0.06473693996667862,0.030989274382591248,0.2592080235481262,0.2489502727985382,0.4872082471847534


==> wdec_sim/pythia-1.4b-deduped-x64-k32.csv <==
bins,actual,negative,positive1,positive2,positive3,positive4,positive5,positive6,positive7,positive8,positive9,positive10,positive11,positive12,positive13,positive14,positive15,positive16,positive17,positive18,positive19,positive20
-1.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.98,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.97,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.96,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.95,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.94,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.93,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.92,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.91,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.9,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.89,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.88,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.87,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.86,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.85,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.84,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.83,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.82,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.81,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.8,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.79,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.78,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.77,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.76,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.75,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.74,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.73,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.72,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.71,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.7,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.69,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.68,5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.67,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.66,5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.65,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.64,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.63,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.62,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.61,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.6,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.59,9,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.58,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.57,5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.56,9,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.55,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.54,17,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.53,12,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.52,18,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.51,16,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.5,16,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.49,20,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.48,22,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.47,22,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.46,32,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.45,28,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.44,44,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.43,42,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.42,36,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.41,52,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.4,54,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.39,74,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.38,74,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.37,95,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.36,108,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.35,138,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.34,144,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.33,153,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.32,198,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.31,256,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.3,300,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.29,348,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.28,407,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.27,525,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.26,623,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.25,834,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.24,1069,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.23,1309,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.22,1703,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.21,2241,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.2,2845,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.19,4018,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.18,5453,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.17,7665,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.16,11450,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.15,17216,0,0,0,0,0,0,1,0,1,0,1,1,1,2,0,0,1,1,0,3,0
-0.14,27962,10,0,1,2,25,11,13,16,14,12,19,17,10,10,14,9,10,10,15,13,12
-0.13,47364,235,8,117,109,268,249,218,221,199,229,202,208,173,197,216,202,219,217,175,205,191
-0.12,88469,2369,1195,2423,1913,2497,2573,2265,2424,2419,2392,2339,2453,2406,2332,2353,2392,2394,2321,2304,2318,2406
-0.11,191896,22101,21625,21034,21381,22493,23795,22182,22588,22403,22073,22377,22112,22160,22010,22154,22020,22486,22184,22113,22162,22074
-0.1,491523,168770,177566,166945,166658,169027,172342,169131,169403,168824,169323,168919,168468,169815,169173,168657,169040,169352,168732,168654,169186,169474
-0.09,1469819,1048436,1016803,1046142,1043166,1042421,1054918,1046975,1050244,1045992,1048623,1048324,1047147,1047266,1050080,1048746,1045746,1047418,1046737,1047433,1045398,1047851
-0.08,4831746,5294735,5264498,5295997,5294501,5267505,5294513,5279537,5301284,5283384,5298545,5293303,5289578,5291562,5293179,5295518,5295196,5298526,5287115,5296444,5290415,5296098
-0.07,15786531,21780195,21957846,21721347,21794255,21724034,21754232,21716414,21799314,21754106,21783940,21778542,21771573,21790561,21779963,21780675,21780877,21785134,21758500,21778603,21782665,21764729
-0.06,47799611,73113511,73300802,73185482,73097378,73054025,73055286,72931517,73138868,73024958,73102766,73112897,73076112,73138835,73103458,73097774,73100965,73143941,73055831,73137990,73090191,73088069
-0.05,127975434,200327512,200303498,200392920,200189840,200250071,200243945,199958139,200323976,200138152,200262855,200282559,200238877,200350301,200239308,200301188,200301935,200323868,200201405,200346827,200278706,200231336
-0.04,294752931,448280665,448445532,448308236,447842486,448209635,448184321,447804782,448268721,448037929,448155274,448244982,448184719,448420958,448148771,448252778,448255308,448320730,448103263,448343352,448235596,448208056
-0.03,575010160,819897025,820574569,819816361,819263826,819595994,819671349,819511059,819770766,819678091,819634578,819828599,819713482,820006785,819707214,819738219,819806599,819909728,819624015,819898598,819877859,819709024
-0.02,940333833,1225994364,1225776639,1225989168,1225478003,1225692989,1225541071,1225785925,1225646533,1225763546,1225600832,1225801987,1225728419,1225983486,1225684876,1225748158,1225722927,1225840097,1225549390,1225890333,1225763688,1225667632
-0.01,1280710933,1498961040,1497452837,1498841793,1498849802,1498747320,1498619539,1498990355,1498563362,1498828374,1498650747,1498814311,1498727877,1498827434,1498675492,1498749430,1498670211,1498817248,1498656211,1498825929,1498735284,1498784412
0.0,1447655407,1499014621,1498786581,1498743949,1499276100,1498821021,1498710428,1499147991,1498557256,1498893094,1498671309,1498858764,1498701258,1498708921,1498745577,1498678812,1498689528,1498710515,1498796948,1498665469,1498755867,1498823509
0.01,1359123434,1225943575,1224586339,1226086220,1226056164,1225799340,1225774688,1226149342,1225569828,1225908950,1225840576,1225713279,1225790020,1225526413,1225792243,1225750874,1225716370,1225607099,1225944072,1225572248,1225655446,1225767981
0.02,1064511454,819948237,820615571,819629475,819881465,819819613,819896332,820048414,819822635,819910500,819948406,819725189,819834695,819535778,819813192,819808408,819789149,819618379,819948997,819639009,819813557,819817405
0.03,701425377,448324867,448297490,447638820,448434391,448276428,448391961,448314417,448382409,448310549,448367786,448150490,448279517,447999400,448320660,448208466,448255167,448151786,448355559,448135915,448185979,448256722
0.04,393663482,200311269,200366569,200001832,200388725,200331066,200430293,200224312,200431315,200262881,200343150,200186157,200328809,200182756,200355579,200302187,200306479,200235001,200372488,200220940,200262250,200288514
0.05,191662481,73122342,73111236,73124020,73032963,73166986,73195924,73010961,73191822,73063105,73124008,73051261,73127508,73062781,73135052,73109180,73107833,73060476,73132433,73069673,73087926,73096701
0.06,83193518,21779695,21790257,21824606,21718732,21833516,21802241,21733627,21806700,21748051,21791827,21755316,21787417,21763402,21787072,21769958,21786910,21772066,21789368,21768105,21776444,21783276
0.07,33565812,5290849,5251912,5303189,5289321,5297409,5297291,5278802,5297297,5279709,5299418,5281751,5298106,5290946,5293963,5287578,5295550,5286207,5303094,5291270,5288427,5294522
0.08,13339686,1048634,1074771,1037050,1049720,1045867,1049102,1043853,1050338,1044405,1049177,1047148,1049238,1046119,1048483,1046495,1047235,1045514,1048793,1046802,1047942,1048715
0.09,5587446,169193,163476,163415,166309,167814,169859,167598,169545,167969,169283,168566,169310,168955,169164,169598,169494,168804,169611,169005,169463,168523
0.1,2605216,22174,21526,19723,21712,21912,22823,21708,22493,21759,22209,22019,22431,22054,22297,21921,22131,22272,21998,22222,22315,22165
0.11,1366995,2403,2643,1602,2646,2391,2600,2200,2347,2315,2370,2372,2348,2418,2343,2351,2451,2424,2403,2270,2413,2452
0.12,798076,218,123,45,317,230,214,166,195,215,186,218,196,203,208,195,181,205,203,202,235,900
0.13,504642,10,0,0,27,14,11,8,11,18,18,20,16,13,14,9,6,11,13,13,225,3099
0.14,336907,1,0,0,0,1,1,0,1,0,0,1,0,0,0,0,1,1,0,39,1069,10898
0.15,234744,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,193,4389,31244
0.16,168162,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23,1160,14702,73786
0.17,123768,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,183,4703,40744,141108
0.18,91981,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5,840,16411,91270,217898
0.19,69510,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,51,3650,44529,165459,271314
0.2,53394,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,411,13227,97648,240400,274102
0.21,41514,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17,1939,37513,173883,281378,221620
0.22,32806,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,101,7715,87738,248580,264205,143358
0.23,25922,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,586,24954,162230,284701,198176,74334
0.24,20558,0,0,0,0,0,0,0,0,0,0,0,0,0,0,11,2708,64150,241703,261431,118832,30383
0.25,16442,0,0,0,0,0,0,0,0,0,0,0,0,0,0,89,10755,131393,286651,190346,56535,9855
0.26,13170,0,0,0,0,0,0,0,0,0,0,0,0,0,0,471,32681,213702,270003,109427,21491,2651
0.27,10637,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2331,80127,279683,201567,49958,6409,570
0.28,8690,0,0,0,0,0,0,0,0,0,0,0,0,0,22,9445,155777,287513,119152,17829,1509,77
0.29,6919,0,0,0,0,0,0,0,0,0,0,0,0,0,165,30762,241219,233866,55581,5033,273,10
0.3,5742,0,0,0,0,0,0,0,0,0,0,0,0,0,979,78117,294018,148659,19999,1044,33,0
0.31,4633,0,0,0,0,0,0,0,0,0,0,0,0,3,4557,155488,280392,73681,5648,209,3,0
0.32,3846,0,0,0,0,0,0,0,0,0,0,0,0,20,17238,244374,208889,28638,1169,18,1,0
0.33,3230,0,0,0,0,0,0,0,0,0,0,0,0,157,51445,300320,121061,8394,232,0,0,0
0.34,2636,0,0,0,0,0,0,0,0,0,0,0,0,922,117708,285458,54170,1989,32,1,0,0
0.35,2047,0,0,0,0,0,0,0,0,0,0,0,0,4857,211249,209719,18619,345,2,0,0,0
0.36,1795,0,0,0,0,0,0,0,0,0,0,0,8,18549,291400,118662,4899,47,0,0,0,0
0.37,1477,0,0,0,0,0,0,0,0,0,0,0,47,56121,309422,50619,956,8,0,0,0,0
0.38,1200,0,0,0,0,0,0,0,0,0,0,0,424,130316,249415,16559,138,1,0,0,0,0
0.39,977,0,0,0,0,0,0,0,0,0,0,0,2448,230671,151837,3921,25,0,0,0,0,0
0.4,799,0,0,0,0,0,0,0,0,0,0,0,10842,310593,70629,672,3,0,0,0,0,0
0.41,710,0,0,0,0,0,0,0,0,0,0,2,38160,312922,23847,112,0,0,0,0,0,0
0.42,615,0,0,0,0,0,0,0,0,0,0,28,102793,236915,5987,11,0,0,0,0,0,0
0.43,510,0,0,0,0,0,0,0,0,0,0,306,205238,131797,1087,2,0,0,0,0,0,0
0.44,441,0,0,0,0,0,0,0,0,0,0,2136,305028,53518,145,0,0,0,0,0,0,0
0.45,347,0,0,0,0,0,0,0,0,0,0,10961,334790,15754,8,0,0,0,0,0,0,0
0.46,270,0,0,0,0,0,0,0,0,0,0,42248,267721,3498,2,0,0,0,0,0,0,0
0.47,227,0,0,0,0,0,0,0,0,0,5,117781,153757,469,0,0,0,0,0,0,0,0
0.48,213,0,0,0,0,0,0,0,0,0,45,236032,63337,56,0,0,0,0,0,0,0,0
0.49,194,0,0,0,0,0,0,0,0,0,645,339382,18382,6,0,0,0,0,0,0,0,0
0.5,150,0,0,0,0,0,0,0,0,0,4782,345682,3603,0,0,0,0,0,0,0,0,0
0.51,105,0,0,0,0,0,0,0,0,0,24125,244712,527,0,0,0,0,0,0,0,0,0
0.52,100,0,0,0,0,0,0,0,0,1,83936,118778,34,0,0,0,0,0,0,0,0,0
0.53,110,0,0,0,0,0,0,0,0,0,203213,39055,5,0,0,0,0,0,0,0,0,0
0.54,71,0,0,0,0,0,0,0,0,33,338909,8728,0,0,0,0,0,0,0,0,0,0
0.55,66,0,0,0,0,0,0,0,0,467,380194,1205,0,0,0,0,0,0,0,0,0,0
0.56,47,0,0,0,0,0,0,0,0,4066,282950,99,0,0,0,0,0,0,0,0,0,0
0.57,49,0,0,0,0,0,0,0,0,23222,137276,9,0,0,0,0,0,0,0,0,0,0
0.58,36,0,0,0,0,0,0,0,0,92578,42058,0,0,0,0,0,0,0,0,0,0,0
0.59,30,0,0,0,0,0,0,0,0,239702,8013,0,0,0,0,0,0,0,0,0,0,0
0.6,25,0,0,0,0,0,0,0,2,394449,935,0,0,0,0,0,0,0,0,0,0,0
0.61,34,0,0,0,0,0,0,0,52,401170,56,0,0,0,0,0,0,0,0,0,0,0
0.62,31,0,0,0,0,0,0,0,962,245105,2,0,0,0,0,0,0,0,0,0,0,0
0.63,19,0,0,0,0,0,0,0,9506,87020,0,0,0,0,0,0,0,0,0,0,0,0
0.64,19,0,0,0,0,0,0,0,57565,17357,0,0,0,0,0,0,0,0,0,0,0,0
0.65,18,0,0,0,0,0,0,0,206113,1863,0,0,0,0,0,0,0,0,0,0,0,0
0.66,9,0,0,0,0,0,0,0,420535,109,0,0,0,0,0,0,0,0,0,0,0,0
0.67,14,0,0,0,0,0,0,1,463518,2,0,0,0,0,0,0,0,0,0,0,0,0
0.68,10,0,0,0,0,0,0,25,263706,0,0,0,0,0,0,0,0,0,0,0,0,0
0.69,6,0,0,0,0,0,0,750,74690,0,0,0,0,0,0,0,0,0,0,0,0,0
0.7,7,0,0,0,0,0,0,11561,9901,0,0,0,0,0,0,0,0,0,0,0,0,0
0.71,6,0,0,0,0,0,0,94252,581,0,0,0,0,0,0,0,0,0,0,0,0,0
0.72,6,0,0,0,0,0,0,353158,13,0,0,0,0,0,0,0,0,0,0,0,0,0
0.73,1,0,0,0,0,0,0,570005,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.74,4,0,0,0,0,0,0,375666,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.75,4,0,0,0,0,0,5,93641,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.76,1,0,0,0,0,0,363,7888,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.77,4,0,0,0,0,0,11588,196,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.78,5,0,0,0,0,0,147898,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.79,3,0,0,0,0,0,580945,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.8,2,0,0,0,0,0,612262,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.81,3,0,0,0,0,0,147182,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.82,1,0,0,0,0,0,6832,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.83,0,0,0,0,0,203,68,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.84,1,0,0,0,0,30035,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.85,2,0,0,0,0,503457,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.86,0,0,0,0,0,860648,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.87,0,0,0,0,0,112196,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.88,0,0,0,0,0,605,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.89,0,0,0,0,9,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.9,0,0,0,0,31574,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.91,0,0,0,0,1126708,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.92,0,0,0,0,348766,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.93,0,0,0,0,87,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.94,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.95,0,0,0,275141,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.96,1,0,0,1232003,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.97,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.98,0,0,611283,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.99,0,0,895861,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> wdec_sim/pythia-160m-deduped-x64-k32-lens.csv <==
bins,actual,negative,positive
-1.0,0,0,0
-0.99,0,0,0
-0.98,0,0,0
-0.97,0,0,0
-0.96,1,0,0
-0.95,0,0,0
-0.94,1,0,0
-0.93,2,0,0
-0.92,3,0,0
-0.91,2,0,0
-0.9,0,0,0
-0.89,3,0,0
-0.88,2,0,0
-0.87,2,0,0
-0.86,0,0,0
-0.85,4,0,0
-0.84,4,0,0
-0.83,2,0,0
-0.82,5,0,0
-0.81,0,0,0
-0.8,2,0,0
-0.79,2,0,0
-0.78,3,0,0
-0.77,5,0,0
-0.76,2,0,0
-0.75,7,0,0
-0.74,13,0,0
-0.73,8,0,0
-0.72,4,0,0
-0.71,6,0,0
-0.7,11,0,0
-0.69,10,0,0
-0.68,8,0,0
-0.67,5,0,0
-0.66,9,0,0
-0.65,14,0,0
-0.64,12,0,0
-0.63,12,0,0
-0.62,8,0,0
-0.61,15,0,0
-0.6,12,0,0
-0.59,14,0,0
-0.58,11,0,0
-0.57,13,0,0
-0.56,20,0,0
-0.55,19,0,0
-0.54,17,0,0
-0.53,26,0,0
-0.52,32,0,0
-0.51,30,0,0
-0.5,26,0,0
-0.49,28,0,0
-0.48,28,0,0
-0.47,37,0,0
-0.46,25,0,0
-0.45,58,0,0
-0.44,63,0,0
-0.43,51,0,0
-0.42,57,0,0
-0.41,84,0,0
-0.4,88,0,0
-0.39,117,0,0
-0.38,128,0,0
-0.37,144,0,0
-0.36,173,0,0
-0.35,214,0,0
-0.34,244,0,0
-0.33,333,0,0
-0.32,387,0,0
-0.31,509,0,0
-0.3,610,0,0
-0.29,787,0,0
-0.28,972,0,0
-0.27,1287,0,0
-0.26,1672,0,0
-0.25,2264,0,0
-0.24,2939,0,0
-0.23,4050,1,0
-0.22,5821,0,0
-0.21,8543,10,0
-0.2,13361,54,4
-0.19,21709,225,288
-0.18,36221,931,1583
-0.17,63134,3770,4045
-0.16,113816,12974,13134
-0.15,211407,41323,39838
-0.14,397706,122123,119369
-0.13,756523,334555,333956
-0.12,1441728,843881,844674
-0.11,2698277,1967995,1968402
-0.1,4926125,4239577,4266062
-0.09,8683315,8450527,8473372
-0.08,14665818,15582719,15570596
-0.07,23566324,26601602,26633681
-0.06,35844549,42055157,42022124
-0.05,51435004,61548218,61425943
-0.04,69469279,83475936,83478594
-0.03,88128394,104871827,104924044
-0.02,104803082,122075897,122237084
-0.01,116755755,131734731,131870127
0.0,121813188,131746606,131692981
0.01,118976350,122081580,121891227
0.02,108820643,104884311,104734031
0.03,93270017,83466628,83397549
0.04,75024103,61521388,61563962
0.05,56680005,42050140,42037655
0.06,40345185,26615785,26564901
0.07,27107768,15587567,15557783
0.08,17264831,8448641,8425396
0.09,10481655,4239132,4232123
0.1,6098717,1967029,1976874
0.11,3436902,845694,845334
0.12,1902657,334118,334830
0.13,1044499,122406,122251
0.14,583897,41832,41953
0.15,337477,13063,14228
0.16,204513,3719,3829
0.17,130999,995,648
0.18,87651,238,155
0.19,61466,60,10
0.2,44163,10,0
0.21,32617,0,0
0.22,24823,1,0
0.23,18964,0,0
0.24,14725,0,0
0.25,11553,0,0
0.26,9193,0,0
0.27,7439,0,0
0.28,6055,0,0
0.29,4783,0,0
0.3,3926,0,0
0.31,3308,0,0
0.32,2760,0,0
0.33,2190,0,0
0.34,1774,0,0
0.35,1594,0,0
0.36,1315,0,0
0.37,1105,0,0
0.38,897,0,0
0.39,740,0,0
0.4,659,0,0
0.41,551,0,0
0.42,489,0,0
0.43,380,0,0
0.44,309,0,0
0.45,279,0,0
0.46,222,0,0
0.47,188,0,0
0.48,159,0,0
0.49,143,0,0
0.5,122,0,0
0.51,98,0,0
0.52,105,0,0
0.53,90,0,0
0.54,75,0,0
0.55,81,0,0
0.56,67,0,0
0.57,67,0,0
0.58,58,0,0
0.59,44,0,0
0.6,51,0,0
0.61,34,0,0
0.62,44,0,0
0.63,38,0,0
0.64,35,0,0
0.65,35,0,0
0.66,37,0,0
0.67,41,0,0
0.68,31,0,0
0.69,27,0,0
0.7,27,0,0
0.71,28,0,0
0.72,27,0,0
0.73,23,0,0
0.74,29,0,0
0.75,26,0,0
0.76,18,0,0
0.77,13,0,0
0.78,14,0,0
0.79,17,0,0
0.8,12,0,0
0.81,12,0,0
0.82,12,0,0
0.83,7,0,0
0.84,6,0,0
0.85,11,0,0
0.86,8,0,0
0.87,10,0,0
0.88,5,0,0
0.89,5,0,0
0.9,4,0,0
0.91,2,0,0
0.92,1,0,0
0.93,0,0,0
0.94,2,0,0
0.95,2,0,0
0.96,1,0,0
0.97,1,0,0
0.98,0,0,118827
0.99,0,0,151509
1.0,0,0,0


==> wdec_sim/pythia-160m-deduped-x64-k32.csv <==
bins,actual,negative,positive1,positive2,positive3,positive4,positive5,positive6,positive7,positive8,positive9,positive10,positive11,positive12,positive13,positive14,positive15,positive16,positive17,positive18,positive19,positive20
-1.0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.99,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.98,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.97,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.96,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.95,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.94,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.93,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.92,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.91,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.9,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.89,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.88,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.87,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.86,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.85,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.84,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.83,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.82,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.81,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.8,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.79,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.78,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.77,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.76,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.75,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.74,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.73,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.72,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.71,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.7,7,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.69,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.68,5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.67,10,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.66,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.65,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.64,5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.63,5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.62,11,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.61,11,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.6,9,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.59,9,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.58,14,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.57,12,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.56,18,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.55,20,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.54,13,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.53,18,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.52,18,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.51,15,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.5,15,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.49,23,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.48,29,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.47,41,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.46,32,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.45,29,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.44,49,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.43,51,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.42,61,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.41,105,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.4,83,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.39,106,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.38,106,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.37,141,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.36,161,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.35,205,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.34,199,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.33,278,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.32,326,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.31,390,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.3,508,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.29,654,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.28,785,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.27,967,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.26,1234,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.25,1676,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.24,2098,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.23,2685,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0
-0.22,3722,2,57,1,7,6,7,2,1,3,2,4,2,1,1,0,1,1,0,3,3,1
-0.21,5141,10,82,20,16,24,22,11,10,8,10,6,8,10,6,11,7,6,11,10,8,10
-0.2,7606,45,37,138,47,86,85,45,51,38,57,64,57,59,61,58,50,44,54,63,56,54
-0.19,11266,220,299,376,229,320,293,245,249,214,202,251,244,245,248,248,267,235,246,239,261,239
-0.18,17974,1020,718,1170,1001,1107,1052,933,928,941,997,1005,1027,953,933,1017,1012,991,979,949,969,967
-0.17,31177,3698,3743,3996,3887,3906,3997,3583,3540,3661,3714,3687,3687,3751,3710,3624,3694,3636,3692,3673,3705,3726
-0.16,57473,12713,13227,13236,12947,13252,13288,12818,12813,12904,12659,12754,12734,12979,12895,12719,12949,13054,12761,13153,13067,12930
-0.15,114402,41128,39789,41349,41687,42141,42299,41137,41017,41498,41367,41492,41817,41125,41167,41585,40924,41266,41287,41525,41404,41671
-0.14,234380,122520,123958,123845,122716,123924,123435,122245,121830,122770,121754,122852,122331,122628,121933,122769,122627,121981,122338,122596,122595,122344
-0.13,486630,334475,333320,339605,336053,336509,334823,333277,333299,335498,333590,334831,335405,333403,334038,334856,333974,333840,334281,334913,335747,334800
-0.12,1009346,844966,836811,849940,847514,845864,844530,845213,840273,844859,840552,844675,845176,843381,841935,845284,844086,844078,843909,844837,842958,844750
-0.11,2041871,1967370,1980436,1971766,1971820,1970506,1967072,1972314,1965694,1967528,1963260,1971275,1966344,1966095,1962696,1966826,1967319,1965630,1967909,1970725,1970180,1966235
-0.1,3966242,4240337,4269066,4245464,4246830,4250241,4242706,4246013,4232481,4240967,4239489,4241549,4241444,4242688,4236805,4241912,4235319,4235911,4241813,4239365,4238109,4240887
-0.09,7364739,8452763,8434649,8455167,8460497,8466175,8452804,8455922,8443783,8453294,8444448,8457637,8447298,8445329,8449631,8455577,8443879,8443938,8454682,8446019,8450663,8450899
-0.08,12986786,15579129,15535737,15569232,15585444,15607279,15585297,15588871,15578188,15574389,15582975,15587581,15589626,15583572,15577181,15589368,15583749,15573583,15576924,15578298,15576137,15580816
-0.07,21636726,26604779,26580439,26572747,26597441,26622238,26591734,26610807,26601834,26588903,26590524,26616905,26606392,26592588,26583514,26599762,26593961,26583645,26598861,26601712,26589784,26605214
-0.06,33967917,42047934,41976096,42015810,42035115,42048550,42024838,42034539,42037099,42024056,42036203,42061418,42055506,42055383,42019767,42038117,42024574,42008234,42044940,42036947,42037116,42052233
-0.05,50054417,61541618,61480215,61526679,61551516,61543357,61505976,61506578,61530631,61537263,61542172,61566548,61548878,61555297,61526199,61550139,61535981,61515662,61537632,61528849,61522126,61537854
-0.04,69153593,83480179,83435438,83471692,83497392,83445758,83416766,83409672,83431677,83437671,83448636,83471636,83458220,83451238,83420327,83429740,83433174,83427232,83445873,83455018,83435894,83442212
-0.03,89338481,104857449,104811940,104867058,104911072,104831866,104801074,104812236,104838274,104869164,104854699,104860102,104837997,104868368,104818031,104843538,104830842,104811577,104845626,104838921,104821467,104849201
-0.02,107703329,122101952,122076017,122038284,122104019,122077896,122017201,122040865,122063707,122080058,122094219,122077618,122081108,122057336,122057094,122062844,122048750,122054129,122084003,122069478,122043406,122066571
-0.01,120963204,131747580,131760685,131687395,131677859,131700559,131700474,131721621,131718945,131718583,131727322,131672279,131702697,131706076,131693147,131680256,131701118,131682462,131708728,131704059,131688776,131713975
0.0,126382855,131736076,131800884,131684770,131678676,131710834,131724709,131734069,131697546,131731738,131711913,131686717,131704669,131715447,131706626,131696473,131705008,131719755,131720518,131694163,131720857,131711510
0.01,122711042,122082312,122138311,122085929,122004242,122089373,122107636,122081910,122046536,122086813,122067307,122040367,122055170,122059770,122080724,122075175,122082062,122065703,122080184,122068687,122062071,122073578
0.02,110862686,104856513,104909406,104866419,104821604,104881037,104900140,104859711,104839434,104827635,104831129,104815889,104817358,104833586,104858736,104848018,104854112,104859474,104830004,104846524,104869091,104835003
0.03,93364975,83458717,83496621,83458197,83403899,83456495,83487837,83456035,83445221,83444303,83429053,83418686,83439676,83443183,83462482,83447761,83456714,83472793,83431446,83446630,83449553,83434744
0.04,73599130,61553094,61532435,61547992,61514776,61528887,61551671,61538217,61552584,61533782,61519798,61523307,61532273,61525810,61555793,61544392,61546838,61565835,61531333,61529626,61551172,61538057
0.05,54524512,42044370,42011836,42055052,42036855,41985612,42044032,42039882,42040298,42022030,42033152,42044578,42026881,42025340,42055822,42030661,42051717,42067040,42027085,42039693,42049166,42019346
0.06,38195715,26607224,26538312,26600913,26599827,26546265,26602054,26600442,26610124,26585204,26590711,26593589,26604595,26587271,26614637,26600667,26595448,26621726,26590601,26602044,26615710,26587398
0.07,25437882,15584304,15587844,15573427,15587988,15549713,15576999,15580816,15592698,15576518,15584975,15577840,15578622,15579624,15595113,15583773,15591721,15599800,15573237,15583299,15590408,15577849
0.08,16234977,8454683,8420128,8431103,8448304,8431009,8443409,8447897,8459090,8441616,8448525,8450143,8442947,8445707,8459615,8449107,8453780,8456691,8444122,8451947,8446765,8450830
0.09,10001842,4244715,4228330,4224191,4233383,4230364,4237124,4241812,4247938,4236907,4238510,4241086,4236400,4242968,4241933,4238191,4243583,4243519,4240817,4242747,4245320,4241088
0.1,6016047,1969349,1962043,1969982,1963344,1966409,1963866,1966526,1971530,1963815,1968304,1968318,1968370,1965913,1970445,1968167,1966984,1970904,1969167,1967483,1969969,1969564
0.11,3572838,844461,828118,850740,846004,840930,842354,843886,845909,843677,844752,843032,842800,843198,844888,845334,843338,844497,843673,844562,844834,844242
0.12,2122442,334983,326033,337911,337290,334800,333602,334208,335326,335086,335673,333444,334665,333982,334970,335266,333708,334085,334664,334707,335010,338196
0.13,1278392,122825,126809,122550,123444,122859,121379,121690,123531,122523,122775,122729,122569,121555,122542,122229,122408,122382,122308,122402,125032,128300
0.14,786285,41458,44100,42021,41307,41124,40770,41078,42268,40992,41463,40911,41692,41230,41370,41297,41217,41412,41519,42798,44996,50235
0.15,499537,12985,14814,13412,13300,12684,12386,12672,13136,12838,12743,12900,12967,12563,12635,12810,12803,13023,13142,14970,19303,26401
0.16,327742,3713,3999,3930,3912,3462,3662,3656,3805,3686,3744,3653,3676,3623,3698,3770,3673,3777,4567,7494,13698,22039
0.17,222806,1008,1272,966,1080,957,935,913,1021,918,946,989,971,1048,986,991,1000,1158,2720,7573,16066,24500
0.18,156457,232,340,160,231,213,213,208,259,233,264,219,254,253,231,228,263,882,3571,10707,20625,28269
0.19,111468,56,106,5,50,37,66,53,53,51,41,63,63,52,56,74,181,1346,6076,15498,25423,30663
0.2,81647,8,114,0,12,11,17,12,7,4,10,8,21,11,17,17,345,2619,9673,20694,29170,30581
0.21,60736,2,26,0,2,0,5,0,2,1,1,2,2,1,4,30,737,4780,14444,26079,31041,28360
0.22,45809,0,0,0,0,0,1,0,0,0,0,1,1,0,2,96,1437,8124,20008,29805,30506,24260
0.23,34912,0,0,0,0,0,0,0,0,0,0,0,0,0,6,253,2991,12522,25433,31764,27388,19012
0.24,26683,0,0,0,0,0,0,0,0,0,0,0,0,0,20,608,5274,17832,29696,30288,22557,13578
0.25,20868,0,0,0,0,0,0,0,0,0,0,0,0,0,61,1362,8991,23605,31902,26982,17032,8945
0.26,16394,0,0,0,0,0,0,0,0,0,0,0,0,1,156,2760,13932,28614,31148,22157,11803,5277
0.27,12846,0,0,0,0,0,0,0,0,0,0,0,0,4,366,5090,19610,31704,28115,16559,7476,2994
0.28,10397,0,0,0,0,0,0,0,0,0,0,0,0,12,803,8529,25212,32263,23208,11249,4396,1456
0.29,8215,0,0,0,0,0,0,0,0,0,0,0,0,51,1846,13640,30212,29712,16983,6965,2221,663
0.3,6578,0,0,0,0,0,0,0,0,0,0,0,1,117,3616,19642,32899,25033,11821,3918,1112,285
0.31,5406,0,0,0,0,0,0,0,0,0,0,0,1,356,6680,25453,32070,19344,7369,2023,492,111
0.32,4327,0,0,0,0,0,0,0,0,0,0,0,8,877,11184,30822,28993,13512,4197,939,190,40
0.33,3543,0,0,0,0,0,0,0,0,0,0,1,14,1862,16937,33373,23704,8726,2071,423,60,9
0.34,2886,0,0,0,0,0,0,0,0,0,0,1,56,3834,23038,33147,17755,5045,955,145,22,4
0.35,2366,0,0,0,0,0,0,0,0,0,0,0,158,6836,29494,29520,11773,2601,404,54,7,0
0.36,1946,0,0,0,0,0,0,0,0,0,0,2,485,11817,33485,23906,7107,1198,164,17,0,0
0.37,1645,0,0,0,0,0,0,0,0,0,0,3,1205,17954,34394,17469,3880,493,65,5,3,0
0.38,1301,0,0,0,0,0,0,0,0,0,0,7,2733,24987,31985,11457,1889,205,14,3,0,0
0.39,1117,0,0,0,0,0,0,0,0,0,0,50,5302,31129,26965,6871,866,82,1,0,0,0
0.4,891,0,0,0,0,0,0,0,0,0,0,175,9840,34816,20266,3613,335,10,1,0,0,0
0.41,808,0,0,0,0,0,0,0,0,0,1,504,15866,35371,13444,1645,107,11,1,0,0,0
0.42,605,0,0,0,0,0,0,0,0,0,0,1214,23149,31848,8002,699,31,4,0,0,0,0
0.43,541,0,0,0,0,0,0,0,0,0,1,2651,30802,25950,4308,242,9,0,0,0,0,0
0.44,432,0,0,0,0,0,0,0,0,0,9,5587,35711,18516,2030,72,2,0,0,0,0,0
0.45,395,0,0,0,0,0,0,0,0,0,37,10385,37456,12064,842,21,0,0,0,0,0,0
0.46,296,0,0,0,0,0,0,0,0,0,144,17315,34749,6515,298,5,0,0,0,0,0,0
0.47,286,0,0,0,0,0,0,0,0,0,485,25854,28165,3278,81,0,0,0,0,0,0,0
0.48,235,0,0,0,0,0,0,0,0,0,1322,33659,20122,1426,24,0,0,0,0,0,0,0
0.49,195,0,0,0,0,0,0,0,0,1,3382,38453,12501,463,1,0,0,0,0,0,0,0
0.5,164,0,0,0,0,0,0,0,0,13,7366,39640,6749,190,0,0,0,0,0,0,0,0
0.51,160,0,0,0,0,0,0,0,0,31,13801,34195,3341,50,0,0,0,0,0,0,0,0
0.52,127,0,0,0,0,0,0,0,0,111,22698,26425,1234,10,0,0,0,0,0,0,0,0
0.53,124,0,0,0,0,0,0,0,0,362,32822,17037,488,0,0,0,0,0,0,0,0,0
0.54,112,0,0,0,0,0,0,0,0,1155,40443,9682,152,2,0,0,0,0,0,0,0,0
0.55,65,0,0,0,0,0,0,0,1,3195,42726,4689,37,0,0,0,0,0,0,0,0,0
0.56,80,0,0,0,0,0,0,0,0,7280,39319,1939,8,0,0,0,0,0,0,0,0,0
0.57,60,0,0,0,0,0,0,0,1,14985,30009,645,3,0,0,0,0,0,0,0,0,0
0.58,52,0,0,0,0,0,0,0,22,25643,18852,171,0,0,0,0,0,0,0,0,0,0
0.59,44,0,0,0,0,0,0,0,108,37317,10165,45,0,0,0,0,0,0,0,0,0,0
0.6,30,0,0,0,0,0,0,0,430,46063,4434,6,0,0,0,0,0,0,0,0,0,0
0.61,40,0,0,0,0,0,0,0,1556,47033,1709,1,0,0,0,0,0,0,0,0,0,0
0.62,34,0,0,0,0,0,0,0,4461,38669,496,0,0,0,0,0,0,0,0,0,0,0
0.63,35,0,0,0,0,0,0,0,11031,26081,96,0,0,0,0,0,0,0,0,0,0,0
0.64,34,0,0,0,0,0,0,0,22844,13940,18,0,0,0,0,0,0,0,0,0,0,0
0.65,18,0,0,0,0,0,0,7,37705,5902,1,0,0,0,0,0,0,0,0,0,0,0
0.66,13,0,0,0,0,0,0,53,50425,1957,0,0,0,0,0,0,0,0,0,0,0,0
0.67,20,0,0,0,0,0,0,247,53474,492,0,0,0,0,0,0,0,0,0,0,0,0
0.68,8,0,0,0,0,0,0,1248,43468,89,0,0,0,0,0,0,0,0,0,0,0,0
0.69,12,0,0,0,0,0,0,4438,27069,17,0,0,0,0,0,0,0,0,0,0,0,0
0.7,10,0,0,0,0,0,0,13177,12488,0,0,0,0,0,0,0,0,0,0,0,0,0
0.71,9,0,0,0,0,0,0,30514,4074,0,0,0,0,0,0,0,0,0,0,0,0,0
0.72,7,0,0,0,0,0,0,51456,999,0,0,0,0,0,0,0,0,0,0,0,0,0
0.73,5,0,0,0,0,0,7,63973,165,0,0,0,0,0,0,0,0,0,0,0,0,0
0.74,3,0,0,0,0,0,48,55390,14,0,0,0,0,0,0,0,0,0,0,0,0,0
0.75,4,0,0,0,0,0,490,33000,1,0,0,0,0,0,0,0,0,0,0,0,0,0
0.76,3,0,0,0,0,0,3192,13170,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.77,3,0,0,0,0,0,14327,3160,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.78,1,0,0,0,0,0,41216,465,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.79,2,0,0,0,0,0,73461,38,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.8,2,0,0,0,0,1,77688,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.81,0,0,0,0,0,6,44843,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.82,0,0,0,0,0,187,13135,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.83,0,0,0,0,0,3151,1828,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.84,1,0,0,0,0,23964,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.85,2,0,0,0,0,82160,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.86,1,0,0,0,0,107525,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.87,1,0,0,0,0,47576,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.88,0,0,0,0,1,5613,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.89,1,0,0,0,822,152,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.9,0,0,0,0,28284,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.91,0,0,0,0,152650,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.92,0,0,0,0,86111,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.93,0,0,0,0,2468,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.94,0,0,0,33,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.95,0,0,0,77659,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.96,0,0,0,192570,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.97,0,0,0,74,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.98,0,0,119645,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.99,0,0,150691,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> wdec_sim/pythia-1b-deduped-x64-k32.csv <==
bins,actual,negative,positive1,positive2,positive3,positive4,positive5,positive6,positive7,positive8,positive9,positive10,positive11,positive12,positive13,positive14,positive15,positive16,positive17,positive18,positive19,positive20
-1.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.98,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.97,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.96,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.95,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.94,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.93,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.92,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.91,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.9,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.89,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.88,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.87,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.86,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.85,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.84,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.83,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.82,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.81,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.8,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.79,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.78,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.77,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.76,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.75,5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.74,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.73,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.72,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.71,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.7,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.69,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.68,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.67,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.66,7,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.65,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.64,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.63,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.62,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.61,8,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.6,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.59,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.58,15,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.57,13,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.56,15,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.55,14,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.54,11,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.53,15,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.52,17,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.51,22,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.5,26,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.49,21,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.48,31,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.47,35,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.46,32,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.45,55,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.44,37,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.43,47,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.42,57,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.41,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.4,83,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.39,98,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.38,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.37,135,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.36,150,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.35,213,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.34,192,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.33,239,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.32,278,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.31,353,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.3,415,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.29,523,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.28,680,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.27,718,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.26,997,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.25,1193,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.24,1538,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.23,1931,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.22,2449,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.21,3195,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.2,4232,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.19,5452,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.18,7637,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.17,10652,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.16,15394,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0
-0.15,23055,1,0,0,0,0,3,1,0,2,2,1,0,1,0,1,1,0,0,1,0,0
-0.14,36966,9,0,6,23,9,22,15,10,20,14,16,14,19,13,15,13,14,23,15,15,15
-0.13,62558,211,93,264,358,195,189,207,210,193,216,180,194,206,233,216,198,205,209,238,202,185
-0.12,118028,2423,2234,2567,2798,2377,2216,2382,2401,2289,2430,2394,2353,2387,2329,2330,2366,2265,2361,2315,2348,2397
-0.11,259576,22013,21035,22667,22730,22377,21711,22352,22212,22261,22265,22095,22211,22445,22057,22145,22280,22225,22119,22244,22094,22022
-0.1,679404,168610,160513,168055,168422,169033,169010,168806,169225,168536,169636,169683,169733,169989,169073,168788,168044,169004,169349,169351,168737,168965
-0.09,2067482,1049966,1043758,1052729,1043852,1044707,1048654,1049088,1048233,1047472,1049306,1048479,1048301,1047849,1049379,1046249,1047210,1048505,1048581,1047529,1046995,1047876
-0.08,6727897,5291672,5253445,5320870,5277932,5281914,5301192,5299844,5289330,5292500,5297382,5298957,5294646,5295164,5291350,5292948,5291490,5291109,5292569,5293401,5293691,5292104
-0.07,21432643,21776454,21808909,21825524,21721927,21761675,21823343,21793462,21787497,21773119,21796265,21786936,21785262,21786115,21780015,21780741,21774107,21785748,21791591,21771105,21772056,21781877
-0.06,62577438,73109556,73006142,73031991,73007016,73087601,73227301,73138563,73093177,73099347,73148988,73153154,73096962,73120817,73110024,73125517,73089183,73120373,73100767,73090644,73106331,73087441
-0.05,160927356,200317548,200431169,200262733,200310455,200255810,200511861,200332634,200269313,200296641,200376616,200370127,200287460,200325350,200350851,200311715,200273463,200317968,200328876,200265681,200290194,200286626
-0.04,355495098,448301688,448422689,448353244,448409746,448329262,448449947,448245167,448242859,448208183,448368911,448412298,448202824,448269401,448326442,448283050,448195908,448294472,448319148,448194005,448236139,448252887
-0.03,664215389,819950037,820574393,819956636,819962096,820028386,819877922,819780838,819808612,819791774,819964247,819963470,819717103,819801832,819893968,819863011,819778062,819892896,819816685,819776470,819863764,819785831
-0.02,1038927478,1225977954,1226061761,1225855026,1226148734,1226115682,1225588959,1225845444,1225780464,1225825199,1225860883,1225924446,1225741322,1225808240,1225824026,1225819945,1225843879,1225930581,1225828274,1225793301,1225861688,1225785170
-0.01,1351024500,1499038811,1498234216,1498499820,1498862653,1498820808,1498568164,1498884278,1498779711,1498916464,1498830028,1498863432,1498783185,1498798216,1498791074,1498781237,1498831924,1498827184,1498870185,1498831249,1498853729,1498809710
0.0,1455468186,1498903683,1498062214,1498529860,1498690963,1498818176,1498506963,1498718302,1498808726,1498782687,1498667035,1498805774,1498879577,1498803932,1498738353,1498722085,1498837083,1498829071,1498795737,1498938005,1498776068,1498806812
0.01,1299501750,1225983590,1225733022,1226019317,1225698960,1225765888,1225719292,1225759836,1225930136,1225894482,1225668524,1225691541,1225849089,1225882563,1225768991,1225824102,1225797915,1225755707,1225790293,1225891730,1225797259,1225860350
0.02,966692172,819933401,819697616,819873877,819686867,819770517,819881238,819761270,819849725,819815640,819717217,819644539,819891796,819864372,819807107,819814276,819869778,819777317,819823733,819833049,819819979,819852060
0.03,605610554,448286585,448387324,448364306,448108562,448150173,448359913,448258690,448284137,448194352,448189969,448121270,448341787,448253010,448241948,448267938,448271746,448210773,448234702,448287630,448256774,448324786
0.04,325203290,200330281,200446920,200365691,200244052,200202397,200357417,200316508,200314398,200320704,200302454,200243445,200335180,200265069,200311480,200341397,200344036,200224947,200248456,200267390,200300515,200295328
0.05,153667446,73107133,73140069,73103053,73150334,73003315,73167925,73151092,73107065,73109972,73119909,73068568,73108458,73077054,73090982,73098895,73124598,73080503,73094618,73101603,73112005,73114302
0.06,66399080,21784007,21827730,21746461,21804113,21720871,21782812,21800309,21766816,21790017,21791016,21764992,21785734,21762736,21782918,21781108,21786991,21770687,21772643,21775184,21777329,21776693
0.07,27685319,5292709,5305860,5299914,5308755,5283779,5285388,5308941,5287938,5293855,5298491,5289054,5297730,5289219,5291380,5296177,5293095,5294496,5294628,5293315,5287687,5289782
0.08,11837773,1046537,1067993,1037672,1057015,1054330,1041930,1053324,1050145,1047164,1049195,1047723,1050557,1047048,1048531,1048884,1048584,1046430,1046855,1047170,1047483,1048753
0.09,5466382,169454,171009,169085,173627,171449,167912,169460,168907,168554,169932,168799,169679,168240,168725,168566,169138,168695,168767,168660,168493,169213
0.1,2790313,22243,23948,22166,22005,22594,22109,22634,22197,21981,22448,22107,22296,22278,22218,22172,22307,22118,22256,22181,21835,22277
0.11,1573429,2268,1721,2306,1901,2446,2407,2335,2324,2374,2411,2358,2342,2236,2345,2289,2389,2503,2355,2332,2383,2443
0.12,962119,193,233,174,119,214,204,217,228,219,211,169,199,213,192,205,206,201,215,196,239,629
0.13,626369,18,0,2,1,29,11,16,18,15,14,8,21,14,12,13,20,18,21,24,157,1996
0.14,429901,1,0,0,0,2,0,1,2,0,1,1,1,1,0,1,2,0,1,17,681,7047
0.15,304891,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,140,2976,20201
0.16,223186,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,15,741,9792,47933
0.17,166831,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,109,3092,26525,91642
0.18,126953,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5,558,10503,59426,142215
0.19,97752,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,40,2470,28666,107770,177630
0.2,76757,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,277,8847,63646,156709,178145
0.21,60217,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,9,1345,25145,113405,183770,144973
0.22,48656,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,55,5163,57938,162000,172597,94014
0.23,38405,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,377,16274,106292,185745,129141,48435
0.24,31322,0,0,0,0,0,0,0,0,0,0,0,0,0,0,10,1738,42124,158641,170168,77710,19859
0.25,25262,0,0,0,0,0,0,0,0,0,0,0,0,0,0,34,6898,85881,187053,124270,36756,6355
0.26,20636,0,0,0,0,0,0,0,0,0,0,0,0,0,1,302,21206,140103,174679,71857,13755,1674
0.27,16879,0,0,0,0,0,0,0,0,0,0,0,0,0,3,1456,52345,183114,130389,32817,4046,340
0.28,13952,0,0,0,0,0,0,0,0,0,0,0,0,0,9,6083,101768,187384,77530,11869,993,57
0.29,11236,0,0,0,0,0,0,0,0,0,0,0,0,0,105,19506,157545,151280,35809,3222,190,6
0.3,9351,0,0,0,0,0,0,0,0,0,0,0,0,1,611,50561,192041,96718,13035,750,28,0
0.31,7719,0,0,0,0,0,0,0,0,0,0,0,0,1,3103,101086,182523,47755,3587,118,2,0
0.32,6460,0,0,0,0,0,0,0,0,0,0,0,0,15,11483,159452,136122,18399,798,12,0,0
0.33,5335,0,0,0,0,0,0,0,0,0,0,0,0,95,33218,196207,78899,5653,121,0,0,0
0.34,4421,0,0,0,0,0,0,0,0,0,0,0,0,627,77003,186866,35205,1243,22,0,0,0
0.35,3808,0,0,0,0,0,0,0,0,0,0,0,0,3032,138301,137272,12240,232,0,0,0,0
0.36,3068,0,0,0,0,0,0,0,0,0,0,0,5,12106,190326,76958,3265,42,0,0,0,0
0.37,2669,0,0,0,0,0,0,0,0,0,0,0,30,36445,201528,33170,688,5,0,0,0,0
0.38,2222,0,0,0,0,0,0,0,0,0,0,0,264,85223,162154,10918,106,0,0,0,0,0
0.39,1927,0,0,0,0,0,0,0,0,0,0,0,1576,150600,98910,2652,9,0,0,0,0,0
0.4,1573,0,0,0,0,0,0,0,0,0,0,0,7206,202006,45577,443,1,0,0,0,0,0
0.41,1354,0,0,0,0,0,0,0,0,0,0,2,25561,204437,15776,56,0,0,0,0,0,0
0.42,1133,0,0,0,0,0,0,0,0,0,0,33,67265,153922,4053,5,0,0,0,0,0,0
0.43,973,0,0,0,0,0,0,0,0,0,0,204,135100,86472,732,1,0,0,0,0,0,0
0.44,820,0,0,0,0,0,0,0,0,0,0,1406,200527,35062,127,0,0,0,0,0,0,0
0.45,725,0,0,0,0,0,0,0,0,0,0,7327,217618,10321,17,0,0,0,0,0,0,0
0.46,600,0,0,0,0,0,0,0,0,0,0,27951,173421,2316,3,0,0,0,0,0,0,0
0.47,534,0,0,0,0,0,0,0,0,0,7,77263,99376,323,0,0,0,0,0,0,0,0
0.48,416,0,0,0,0,0,0,0,0,0,57,155179,40761,35,0,0,0,0,0,0,0,0
0.49,375,0,0,0,0,0,0,0,0,0,449,221841,11587,0,0,0,0,0,0,0,0,0
0.5,332,0,0,0,0,0,0,0,0,0,3179,224573,2419,1,0,0,0,0,0,0,0,0
0.51,271,0,0,0,0,0,0,0,0,0,15544,158581,296,0,0,0,0,0,0,0,0,0
0.52,238,0,0,0,0,0,0,0,0,0,54526,77007,25,0,0,0,0,0,0,0,0,0
0.53,209,0,0,0,0,0,0,0,0,0,133836,25230,3,0,0,0,0,0,0,0,0,0
0.54,187,0,0,0,0,0,0,0,0,24,221422,5542,0,0,0,0,0,0,0,0,0,0
0.55,132,0,0,0,0,0,0,0,0,281,248334,818,0,0,0,0,0,0,0,0,0,0
0.56,133,0,0,0,0,0,0,0,0,2382,184420,75,0,0,0,0,0,0,0,0,0,0
0.57,108,0,0,0,0,0,0,0,0,14953,88356,8,0,0,0,0,0,0,0,0,0,0
0.58,95,0,0,0,0,0,0,0,0,60660,26884,0,0,0,0,0,0,0,0,0,0,0
0.59,83,0,0,0,0,0,0,0,0,158438,5337,0,0,0,0,0,0,0,0,0,0,0
0.6,48,0,0,0,0,0,0,0,0,259713,645,0,0,0,0,0,0,0,0,0,0,0
0.61,52,0,0,0,0,0,0,0,31,261594,42,0,0,0,0,0,0,0,0,0,0,0
0.62,64,0,0,0,0,0,0,0,563,157753,2,0,0,0,0,0,0,0,0,0,0,0
0.63,36,0,0,0,0,0,0,0,5559,55048,0,0,0,0,0,0,0,0,0,0,0,0
0.64,39,0,0,0,0,0,0,0,35914,10932,0,0,0,0,0,0,0,0,0,0,0,0
0.65,26,0,0,0,0,0,0,0,132827,1190,0,0,0,0,0,0,0,0,0,0,0,0
0.66,26,0,0,0,0,0,0,0,272914,71,0,0,0,0,0,0,0,0,0,0,0,0
0.67,22,0,0,0,0,0,0,0,304271,1,0,0,0,0,0,0,0,0,0,0,0,0
0.68,24,0,0,0,0,0,0,15,174917,0,0,0,0,0,0,0,0,0,0,0,0,0
0.69,10,0,0,0,0,0,0,408,49292,0,0,0,0,0,0,0,0,0,0,0,0,0
0.7,9,0,0,0,0,0,0,7299,6402,0,0,0,0,0,0,0,0,0,0,0,0,0
0.71,11,0,0,0,0,0,0,59842,345,0,0,0,0,0,0,0,0,0,0,0,0,0
0.72,8,0,0,0,0,0,0,225241,5,0,0,0,0,0,0,0,0,0,0,0,0,0
0.73,5,0,0,0,0,0,0,369909,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.74,2,0,0,0,0,0,0,250015,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.75,6,0,0,0,0,0,6,64393,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.76,7,0,0,0,0,0,240,5761,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.77,3,0,0,0,0,0,8080,157,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.78,5,0,0,0,0,0,98570,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.79,6,0,0,0,0,0,380289,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.8,6,0,0,0,0,0,396263,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.81,0,0,0,0,0,0,95301,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.82,2,0,0,0,0,0,4261,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.83,3,0,0,0,0,127,30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.84,0,0,0,0,0,19027,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.85,1,0,0,0,0,330868,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.86,1,0,0,0,0,558151,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.87,0,0,0,0,0,74404,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.88,0,0,0,0,0,463,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.89,0,0,0,0,5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.9,0,0,0,0,19167,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.91,0,0,0,0,732932,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.92,0,0,0,0,230873,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.93,0,0,0,0,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.94,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.95,0,0,0,177682,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.96,0,0,0,805358,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.97,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.98,0,0,401361,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.99,0,0,581679,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> wdec_sim/pythia-410m-deduped-x64-k32-lens.csv <==
bins,actual,negative,positive
-1.0,0,0,0
-0.99,0,0,0
-0.98,0,0,0
-0.97,1,0,0
-0.96,1,0,0
-0.95,0,0,0
-0.94,2,0,0
-0.93,1,0,0
-0.92,0,0,0
-0.91,2,0,0
-0.9,0,0,0
-0.89,1,0,0
-0.88,2,0,0
-0.87,3,0,0
-0.86,1,0,0
-0.85,1,0,0
-0.84,2,0,0
-0.83,1,0,0
-0.82,1,0,0
-0.81,3,0,0
-0.8,1,0,0
-0.79,3,0,0
-0.78,2,0,0
-0.77,3,0,0
-0.76,3,0,0
-0.75,0,0,0
-0.74,5,0,0
-0.73,7,0,0
-0.72,3,0,0
-0.71,6,0,0
-0.7,10,0,0
-0.69,7,0,0
-0.68,7,0,0
-0.67,9,0,0
-0.66,13,0,0
-0.65,8,0,0
-0.64,12,0,0
-0.63,20,0,0
-0.62,15,0,0
-0.61,8,0,0
-0.6,16,0,0
-0.59,22,0,0
-0.58,27,0,0
-0.57,24,0,0
-0.56,36,0,0
-0.55,31,0,0
-0.54,37,0,0
-0.53,42,0,0
-0.52,46,0,0
-0.51,51,0,0
-0.5,53,0,0
-0.49,59,0,0
-0.48,61,0,0
-0.47,78,0,0
-0.46,88,0,0
-0.45,91,0,0
-0.44,104,0,0
-0.43,140,0,0
-0.42,127,0,0
-0.41,143,0,0
-0.4,185,0,0
-0.39,160,0,0
-0.38,219,0,0
-0.37,248,0,0
-0.36,334,0,0
-0.35,359,0,0
-0.34,412,0,0
-0.33,485,0,0
-0.32,582,0,0
-0.31,679,0,0
-0.3,789,0,0
-0.29,967,0,0
-0.28,1115,0,0
-0.27,1310,0,0
-0.26,1670,0,0
-0.25,2155,0,0
-0.24,2592,0,0
-0.23,3228,0,0
-0.22,4185,0,0
-0.21,5517,0,0
-0.2,7536,0,0
-0.19,10326,13,0
-0.18,14953,37,0
-0.17,22311,221,61
-0.16,35580,1237,1871
-0.15,62299,5788,7261
-0.14,119152,24494,26407
-0.13,250972,94164,99672
-0.12,561618,323087,322962
-0.11,1301356,998043,1000621
-0.1,2969020,2773698,2827874
-0.09,6527229,6948275,7023404
-0.08,13564804,15704687,15769715
-0.07,26308119,31998062,32045379
-0.06,47242985,58858241,58936611
-0.05,78157584,97776242,98092441
-0.04,118725072,146679916,146953687
-0.03,165059886,198811903,198747203
-0.02,209588209,243415119,243586182
-0.01,242764754,269348741,269506493
0.0,256273410,269322498,268786498
0.01,246552999,243416248,242852515
0.02,216437726,198783752,198167009
0.03,173769101,146669392,146466435
0.04,128017503,97766891,97813497
0.05,86973117,58867609,58838243
0.06,54782775,31988867,31940265
0.07,32263003,15701867,15734081
0.08,17958946,6948423,6953031
0.09,9597916,2775704,2759597
0.1,5018348,997640,986601
0.11,2633978,323571,321457
0.12,1422758,94219,96840
0.13,811861,24808,27939
0.14,490269,5922,5003
0.15,313052,1216,446
0.16,211543,239,7
0.17,147085,39,0
0.18,105637,7,0
0.19,77984,0,0
0.2,58200,0,0
0.21,44160,0,0
0.22,34127,0,0
0.23,26656,0,0
0.24,20795,0,0
0.25,16041,0,0
0.26,12869,0,0
0.27,10436,0,0
0.28,8406,0,0
0.29,6641,0,0
0.3,5441,0,0
0.31,4500,0,0
0.32,3578,0,0
0.33,2921,0,0
0.34,2392,0,0
0.35,1947,0,0
0.36,1649,0,0
0.37,1384,0,0
0.38,1152,0,0
0.39,943,0,0
0.4,843,0,0
0.41,679,0,0
0.42,558,0,0
0.43,470,0,0
0.44,393,0,0
0.45,316,0,0
0.46,282,0,0
0.47,238,0,0
0.48,188,0,0
0.49,175,0,0
0.5,158,0,0
0.51,136,0,0
0.52,119,0,0
0.53,87,0,0
0.54,82,0,0
0.55,86,0,0
0.56,82,0,0
0.57,58,0,0
0.58,44,0,0
0.59,29,0,0
0.6,33,0,0
0.61,20,0,0
0.62,23,0,0
0.63,21,0,0
0.64,25,0,0
0.65,16,0,0
0.66,9,0,0
0.67,14,0,0
0.68,8,0,0
0.69,12,0,0
0.7,6,0,0
0.71,8,0,0
0.72,4,0,0
0.73,3,0,0
0.74,2,0,0
0.75,2,0,0
0.76,2,0,0
0.77,0,0,0
0.78,1,0,0
0.79,1,0,0
0.8,0,0,0
0.81,0,0,0
0.82,0,0,0
0.83,0,0,0
0.84,0,0,0
0.85,1,0,0
0.86,1,0,0
0.87,0,0,0
0.88,0,0,0
0.89,0,0,0
0.9,0,0,0
0.91,0,0,0
0.92,0,0,0
0.93,0,0,0
0.94,0,0,0
0.95,0,0,0
0.96,0,0,0
0.97,0,0,0
0.98,0,0,326527
0.99,0,0,427045
1.0,0,0,0


==> wdec_sim/pythia-410m-deduped-x64-k32.csv <==
bins,actual,negative,positive1,positive2,positive3,positive4,positive5,positive6,positive7,positive8,positive9,positive10,positive11,positive12,positive13,positive14,positive15,positive16,positive17,positive18,positive19,positive20
-1.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.98,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.97,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.96,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.95,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.94,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.93,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.92,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.91,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.9,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.89,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.88,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.87,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.86,5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.85,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.84,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.83,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.82,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.81,7,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.8,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.79,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.78,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.77,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.76,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.75,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.74,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.73,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.72,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.71,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.7,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.69,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.68,5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.67,7,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.66,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.65,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.64,5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.63,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.62,7,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.61,5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.6,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.59,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.58,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.57,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.56,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.55,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.54,8,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.53,7,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.52,5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.51,15,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.5,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.49,12,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.48,5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.47,15,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.46,13,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.45,17,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.44,18,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.43,24,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.42,30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.41,38,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.4,54,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.39,47,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.38,61,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.37,87,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.36,97,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.35,144,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.34,130,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.33,207,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.32,256,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.31,272,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.3,416,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.29,515,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.28,544,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.27,629,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.26,870,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.25,1001,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.24,1436,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.23,1935,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.22,2495,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.21,3804,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0
-0.2,5609,2,0,0,0,1,0,3,0,0,1,0,0,1,4,1,0,1,1,1,1,0
-0.19,8851,4,0,0,0,6,4,3,3,7,4,9,9,4,14,5,4,6,6,13,4,3
-0.18,15178,43,0,5,8,16,28,45,34,36,36,34,47,48,37,34,45,27,37,25,34,37
-0.17,27952,230,7,98,113,161,233,232,228,250,237,221,226,231,216,215,236,234,225,245,211,238
-0.16,54860,1196,742,859,809,1075,1229,1209,1258,1264,1250,1256,1245,1228,1253,1224,1249,1245,1286,1250,1231,1234
-0.15,112803,5912,5332,4927,4729,5721,5887,5697,5747,5920,5781,5670,5826,5849,5706,5688,5916,5889,5860,5949,5747,5736
-0.14,244938,24782,23835,21345,22713,25307,25241,24846,24779,24930,24767,24492,24721,24815,24274,24792,24685,24772,24722,24769,24648,24810
-0.13,540259,94606,108172,84687,91366,95605,95206,94574,94844,95270,94444,93981,94150,94222,93860,94685,94105,94385,94022,94272,94208,93644
-0.12,1208177,322783,332887,305214,317039,324820,326092,324313,323842,323559,322600,322905,323165,321977,321658,323401,323147,323849,322959,323794,321793,322772
-0.11,2665677,997819,1009382,984911,987147,995731,1001579,1002301,999172,998815,995613,998859,997477,998670,994712,997139,997456,998416,995041,997640,997117,997715
-0.1,5688618,2771993,2761642,2778052,2762405,2763705,2777139,2773076,2777068,2776834,2770969,2775971,2773485,2773812,2767937,2772866,2773516,2776577,2771907,2772672,2769217,2770057
-0.09,11577943,6944701,6897583,6971928,6937234,6925239,6943324,6939866,6952803,6954315,6941602,6943814,6950598,6947501,6933505,6948964,6945896,6951164,6940864,6943899,6945809,6943212
-0.08,22173382,15693337,15607953,15745434,15666951,15661178,15695187,15668469,15700168,15707869,15678636,15696798,15698750,15691483,15678315,15697466,15694312,15701799,15686012,15687399,15693551,15684792
-0.07,39648889,31991211,32005485,32038169,31962406,31933057,32004201,31944177,32000018,32008732,31960807,31984567,31998205,31987049,31966250,31982131,31984710,31989633,31980071,31993738,31980150,31973052
-0.06,65809654,58855122,58998148,58924654,58876496,58737042,58888145,58787084,58853886,58884112,58791875,58853094,58881928,58841881,58813012,58841385,58864117,58859537,58833632,58863749,58839226,58830110
-0.05,100951731,97787462,98055163,97776805,97796000,97546165,97802117,97694463,97784136,97793034,97694870,97776531,97745968,97732828,97705213,97750779,97755328,97766586,97757817,97749675,97722696,97724884
-0.04,142678849,146670761,147017192,146540401,146583173,146368606,146696893,146564861,146696661,146661465,146571775,146655101,146638080,146622819,146604689,146607660,146636082,146661360,146635847,146651489,146605971,146643278
-0.03,185461279,198778053,199114458,198555178,198624059,198483198,198751568,198689483,198831676,198744351,198644361,198734174,198725368,198706780,198658662,198715351,198716565,198744099,198733006,198758345,198674311,198701777
-0.02,221390977,243428265,243101830,243144029,243179015,243178141,243306080,243344329,243417777,243371160,243290935,243341392,243377710,243299268,243299335,243347367,243345848,243328518,243334423,243334447,243311168,243323855
-0.01,242573767,269360427,269262764,269214781,269113392,269226721,269234852,269320248,269319838,269251011,269246797,269273015,269258393,269257614,269262925,269252922,269248515,269253216,269279907,269251064,269233305,269257424
0.0,243840619,269324471,269332453,269394347,269199390,269333544,269238465,269342373,269252359,269221959,269293019,269223226,269254487,269289731,269289384,269217184,269257583,269277452,269267751,269229602,269269342,269251325
0.01,225077641,243406248,243075185,243240898,243460924,243528116,243291874,243411951,243276502,243301858,243343191,243299420,243317415,243343402,243363735,243302302,243317096,243323578,243333111,243310936,243328785,243334284
0.02,190964773,198804278,198330782,198572233,198888834,198924173,198684825,198767398,198641826,198672632,198757642,198655978,198665987,198708396,198758523,198702982,198703103,198668288,198720248,198697752,198730406,198722064
0.03,149209595,146712554,146280442,146597975,146737874,146812903,146621400,146639231,146524861,146575620,146705564,146594918,146584529,146619647,146663019,146639681,146611506,146596677,146617090,146606592,146655286,146641304
0.04,107696788,97775824,97544065,97756436,97816982,97892824,97722051,97719382,97648615,97699825,97786083,97713626,97707681,97723587,97767218,97750862,97733056,97702947,97718314,97725744,97767973,97736358
0.05,72187924,58851383,58727435,58891916,58891198,58959565,58816226,58824176,58773848,58815723,58885003,58850375,58835821,58847083,58857520,58846822,58841770,58825702,58828778,58831813,58865993,58846651
0.06,45275108,31987340,32026377,32058534,31999946,32052477,31958549,31976378,31951732,31964959,32008924,31995541,31981515,31990058,31999133,32003779,31978129,31974896,31972137,31986646,31997384,31998892
0.07,26906357,15695221,15861854,15794751,15683162,15723277,15674441,15688880,15682130,15679243,15703980,15703382,15692859,15697482,15699323,15692120,15685352,15687258,15683634,15692915,15692966,15700170
0.08,15448934,6944910,7026917,7018217,6920904,6961426,6933627,6938396,6942184,6946051,6952312,6948380,6947768,6951161,6947071,6949677,6945290,6943823,6944859,6943536,6947470,6949563
0.09,8826650,2772916,2744490,2807110,2745501,2782709,2764889,2770618,2771764,2769889,2774614,2778972,2767852,2771504,2774988,2777509,2769606,2769024,2768248,2770520,2772260,2771915
0.1,5210263,997515,996697,1012325,984691,1002283,991055,993866,996573,997080,998260,1000442,998179,998512,997003,998953,994792,997950,997092,998026,998352,997841
0.11,3285966,322892,333591,330420,317962,325003,320232,321086,323878,322925,324126,324189,322237,322446,322974,324542,322786,322652,322405,322706,324554,324955
0.12,2249601,94163,87344,98819,92578,94935,92863,93192,94721,94661,94787,94636,93731,94325,93957,94744,93877,93711,94075,94368,95647,99194
0.13,1659708,25043,21204,25059,24490,25134,24445,24051,24912,24728,25135,25066,24643,24633,24568,24609,24356,24632,24741,25061,27294,34601
0.14,1290295,5869,4809,5382,5899,5953,5715,5667,5860,5754,5839,5745,5772,5743,5827,5949,5740,5818,5825,6711,11796,24851
0.15,1034246,1232,917,1171,1401,1227,1285,1132,1291,1197,1203,1246,1210,1244,1203,1245,1261,1293,1523,4012,13276,33816
0.16,841080,265,171,220,407,212,276,209,267,214,227,234,220,230,237,220,220,312,1056,6329,22614,50100
0.17,689462,39,0,18,92,42,70,35,43,49,36,37,40,38,39,47,53,220,2346,12773,37697,69483
0.18,565370,8,0,0,17,7,13,8,4,3,3,9,11,4,9,6,19,525,5420,23556,56523,87232
0.19,463363,0,0,0,1,3,2,0,0,4,0,2,0,2,0,0,57,1420,11572,39055,76818,97996
0.2,377755,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,202,3629,21952,58373,91725,98510
0.21,307248,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18,629,8056,37056,78551,100138,88837
0.22,249246,0,0,0,0,0,0,0,0,0,0,0,0,0,0,37,1736,16358,56421,94510,97382,71867
0.23,201086,0,0,0,0,0,0,0,0,0,0,0,0,0,0,178,4435,29689,76597,101597,84144,51446
0.24,160499,0,0,0,0,0,0,0,0,0,0,0,0,0,1,550,9802,47395,93330,97358,65313,33303
0.25,127935,0,0,0,0,0,0,0,0,0,0,0,0,0,27,1548,19496,68376,101476,82745,44928,18940
0.26,101468,0,0,0,0,0,0,0,0,0,0,0,0,0,87,3973,34038,88166,98494,63201,27710,9730
0.27,79479,0,0,0,0,0,0,0,0,0,0,0,0,0,275,8879,53784,101099,85524,42456,14708,4425
0.28,62687,0,0,0,0,0,0,0,0,0,0,0,0,1,845,18293,75664,102969,66055,25449,7226,1768
0.29,48699,0,0,0,0,0,0,0,0,0,0,0,0,5,2400,33257,94822,93767,44549,13410,3065,581
0.3,37663,0,0,0,0,0,0,0,0,0,0,0,0,60,5998,52958,105178,74535,26548,6226,1177,179
0.31,28854,0,0,0,0,0,0,0,0,0,0,0,0,235,12966,75644,102887,52779,14255,2602,403,54
0.32,22366,0,0,0,0,0,0,0,0,0,0,0,2,764,25555,95448,89314,32762,6656,918,90,11
0.33,16951,0,0,0,0,0,0,0,0,0,0,0,8,2262,43941,107369,67660,17905,2670,296,27,4
0.34,12771,0,0,0,0,0,0,0,0,0,0,0,34,5711,67249,104994,45096,8563,968,79,8,0
0.35,9574,0,0,0,0,0,0,0,0,0,0,0,113,13055,90434,90968,26405,3449,348,17,0,0
0.36,7248,0,0,0,0,0,0,0,0,0,0,0,465,26133,107042,68198,13335,1336,86,4,0,0
0.37,5421,0,0,0,0,0,0,0,0,0,0,1,1415,46279,109830,44741,5850,406,17,0,0,0
0.38,4037,0,0,0,0,0,0,0,0,0,0,6,3870,71499,99449,25627,2179,107,5,0,0,0
0.39,2964,0,0,0,0,0,0,0,0,0,0,16,9509,95571,77378,12768,719,36,2,0,0,0
0.4,2165,0,0,0,0,0,0,0,0,0,0,79,20870,112283,52946,5277,193,7,1,0,0,0
0.41,1636,0,0,0,0,0,0,0,0,0,0,324,39225,113292,31005,2021,56,0,0,0,0,0
0.42,1107,0,0,0,0,0,0,0,0,0,0,1175,65085,98404,15615,624,13,0,0,0,0,0
0.43,844,0,0,0,0,0,0,0,0,0,1,3473,92757,74385,6908,163,3,0,0,0,0,0
0.44,602,0,0,0,0,0,0,0,0,0,2,9241,113353,48015,2614,30,0,0,0,0,0,0
0.45,457,0,0,0,0,0,0,0,0,0,25,20898,119264,26524,751,7,0,0,0,0,0,0
0.46,317,0,0,0,0,0,0,0,0,0,101,41221,107013,12317,193,1,0,0,0,0,0,0
0.47,204,0,0,0,0,0,0,0,0,0,424,70411,81339,4672,54,0,0,0,0,0,0,0
0.48,156,0,0,0,0,0,0,0,0,0,1530,101733,52115,1561,7,0,0,0,0,0,0,0
0.49,123,0,0,0,0,0,0,0,0,0,4964,123569,28008,433,2,0,0,0,0,0,0,0
0.5,94,0,0,0,0,0,0,0,0,1,13400,126132,12607,90,0,0,0,0,0,0,0,0
0.51,71,0,0,0,0,0,0,0,0,9,31033,107411,4670,19,0,0,0,0,0,0,0,0
0.52,62,0,0,0,0,0,0,0,0,41,59713,74844,1413,2,0,0,0,0,0,0,0,0
0.53,52,0,0,0,0,0,0,0,0,289,96103,42819,351,0,0,0,0,0,0,0,0,0
0.54,34,0,0,0,0,0,0,0,0,1240,127246,19884,69,0,0,0,0,0,0,0,0,0
0.55,50,0,0,0,0,0,0,0,0,4594,138150,7443,16,0,0,0,0,0,0,0,0,0
0.56,37,0,0,0,0,0,0,0,0,13472,120686,2251,1,0,0,0,0,0,0,0,0,0
0.57,22,0,0,0,0,0,0,0,1,33565,83903,531,0,0,0,0,0,0,0,0,0,0
0.58,29,0,0,0,0,0,0,0,5,68664,46793,102,0,0,0,0,0,0,0,0,0,0
0.59,25,0,0,0,0,0,0,0,35,111764,20545,8,0,0,0,0,0,0,0,0,0,0
0.6,23,0,0,0,0,0,0,0,298,145189,6815,0,0,0,0,0,0,0,0,0,0,0
0.61,24,0,0,0,0,0,0,0,1542,147882,1772,0,0,0,0,0,0,0,0,0,0,0
0.62,22,0,0,0,0,0,0,0,6532,115400,328,0,0,0,0,0,0,0,0,0,0,0
0.63,25,0,0,0,0,0,0,0,21507,68696,35,0,0,0,0,0,0,0,0,0,0,0
0.64,24,0,0,0,0,0,0,0,54767,30293,3,0,0,0,0,0,0,0,0,0,0,0
0.65,20,0,0,0,0,0,0,1,108357,9734,0,0,0,0,0,0,0,0,0,0,0,0
0.66,15,0,0,0,0,0,0,8,158467,2248,0,0,0,0,0,0,0,0,0,0,0,0
0.67,20,0,0,0,0,0,0,117,168789,447,0,0,0,0,0,0,0,0,0,0,0,0
0.68,18,0,0,0,0,0,0,930,130287,39,0,0,0,0,0,0,0,0,0,0,0,0
0.69,11,0,0,0,0,0,0,5783,70101,5,0,0,0,0,0,0,0,0,0,0,0,0
0.7,20,0,0,0,0,0,0,25363,25578,0,0,0,0,0,0,0,0,0,0,0,0,0
0.71,13,0,0,0,0,0,0,76952,6270,0,0,0,0,0,0,0,0,0,0,0,0,0
0.72,17,0,0,0,0,0,0,156222,946,0,0,0,0,0,0,0,0,0,0,0,0,0
0.73,12,0,0,0,0,0,0,205913,84,0,0,0,0,0,0,0,0,0,0,0,0,0
0.74,13,0,0,0,0,0,14,169664,6,0,0,0,0,0,0,0,0,0,0,0,0,0
0.75,16,0,0,0,0,0,273,84815,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.76,12,0,0,0,0,0,3630,23984,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.77,12,0,0,0,0,0,26042,3575,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.78,9,0,0,0,0,0,107565,237,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.79,9,0,0,0,0,0,232313,8,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.8,4,0,0,0,0,0,243563,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.81,5,0,0,0,0,2,115744,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.82,3,0,0,0,0,107,22816,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.83,1,0,0,0,0,3742,1578,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.84,2,0,0,0,0,50827,34,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.85,2,0,0,0,0,240388,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.86,3,0,0,0,0,336817,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.87,2,0,0,0,0,114595,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.88,1,0,0,0,3,7050,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.89,0,0,0,0,532,44,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.9,0,0,0,0,54897,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.91,0,0,0,0,464669,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.92,0,0,0,0,231125,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.93,0,0,0,0,2346,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.94,0,0,0,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.95,0,0,0,190027,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.96,0,0,0,563517,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.97,0,0,0,22,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.98,0,0,331886,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.99,0,0,421686,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> wdec_sim/pythia-70m-deduped-x64-k32-lens.csv <==
bins,actual,negative,positive
-1.0,0,0,0
-0.99,0,0,0
-0.98,0,0,0
-0.97,0,0,0
-0.96,1,0,0
-0.95,5,0,0
-0.94,4,0,0
-0.93,1,0,0
-0.92,1,0,0
-0.91,1,0,0
-0.9,0,0,0
-0.89,0,0,0
-0.88,0,0,0
-0.87,0,0,0
-0.86,2,0,0
-0.85,1,0,0
-0.84,2,0,0
-0.83,3,0,0
-0.82,1,0,0
-0.81,2,0,0
-0.8,1,0,0
-0.79,0,0,0
-0.78,0,0,0
-0.77,5,0,0
-0.76,4,0,0
-0.75,1,0,0
-0.74,5,0,0
-0.73,4,0,0
-0.72,1,0,0
-0.71,3,0,0
-0.7,3,0,0
-0.69,2,0,0
-0.68,3,0,0
-0.67,4,0,0
-0.66,5,0,0
-0.65,7,0,0
-0.64,6,0,0
-0.63,4,0,0
-0.62,5,0,0
-0.61,6,0,0
-0.6,2,0,0
-0.59,4,0,0
-0.58,8,0,0
-0.57,5,0,0
-0.56,4,0,0
-0.55,15,0,0
-0.54,27,0,0
-0.53,5,0,0
-0.52,23,0,0
-0.51,19,0,0
-0.5,25,0,0
-0.49,19,0,0
-0.48,18,0,0
-0.47,28,0,0
-0.46,31,0,0
-0.45,46,0,0
-0.44,48,0,0
-0.43,59,0,0
-0.42,67,0,0
-0.41,80,0,0
-0.4,86,0,0
-0.39,110,0,0
-0.38,141,0,0
-0.37,168,0,0
-0.36,206,0,0
-0.35,241,0,0
-0.34,298,0,0
-0.33,386,0,0
-0.32,465,0,0
-0.31,592,0,0
-0.3,766,0,0
-0.29,1002,0,0
-0.28,1241,0,0
-0.27,1671,0,0
-0.26,2163,1,0
-0.25,3197,9,0
-0.24,4409,29,5
-0.23,6620,95,77
-0.22,9692,321,310
-0.21,15430,919,1001
-0.2,25245,2623,2673
-0.19,42611,7094,6926
-0.18,73590,18276,18620
-0.17,128947,44554,45673
-0.16,226879,101440,100487
-0.15,395651,220336,220635
-0.14,678587,455935,458912
-0.13,1142369,892384,892943
-0.12,1876862,1655156,1653628
-0.11,2982635,2909290,2909778
-0.1,4595693,4849811,4857109
-0.09,6825455,7685426,7701330
-0.08,9788277,11567580,11573906
-0.07,13505352,16521921,16514175
-0.06,17912411,22404148,22442280
-0.05,22847968,28885722,28915188
-0.04,27983813,35386546,35374796
-0.03,32912100,41205022,41205562
-0.02,37177532,45607045,45569287
-0.01,40290968,47984172,47972048
0.0,41929439,47986337,47983775
0.01,41904232,45633810,45590206
0.02,40241732,41210598,41195034
0.03,37154945,35387410,35391169
0.04,33019426,28885781,28877717
0.05,28263100,22414122,22412128
0.06,23358418,16517569,16506841
0.07,18655392,11563605,11554405
0.08,14418723,7681942,7674494
0.09,10819379,4856418,4853038
0.1,7903110,2909617,2897753
0.11,5631252,1655333,1647985
0.12,3927092,892671,894180
0.13,2689184,455961,459311
0.14,1816441,221730,221531
0.15,1212069,102053,101750
0.16,804128,44390,44165
0.17,532384,18198,18171
0.18,352972,7096,7699
0.19,234588,2656,2676
0.2,157361,925,825
0.21,106389,318,275
0.22,72699,100,111
0.23,49907,16,24
0.24,35489,15,5
0.25,25037,2,1
0.26,18167,0,0
0.27,13307,0,0
0.28,9963,0,0
0.29,7273,0,0
0.3,5469,0,0
0.31,4236,0,0
0.32,3275,0,0
0.33,2617,0,0
0.34,1946,0,0
0.35,1660,0,0
0.36,1284,0,0
0.37,1089,0,0
0.38,874,0,0
0.39,795,0,0
0.4,651,0,0
0.41,572,0,0
0.42,457,0,0
0.43,389,0,0
0.44,334,0,0
0.45,329,0,0
0.46,286,0,0
0.47,210,0,0
0.48,206,0,0
0.49,205,0,0
0.5,150,0,0
0.51,137,0,0
0.52,126,0,0
0.53,120,0,0
0.54,110,0,0
0.55,74,0,0
0.56,80,0,0
0.57,64,0,0
0.58,71,0,0
0.59,67,0,0
0.6,74,0,0
0.61,48,0,0
0.62,44,0,0
0.63,37,0,0
0.64,37,0,0
0.65,30,0,0
0.66,21,0,0
0.67,19,0,0
0.68,20,0,0
0.69,25,0,0
0.7,18,0,0
0.71,17,0,0
0.72,17,0,0
0.73,11,0,0
0.74,13,0,0
0.75,13,0,0
0.76,9,0,0
0.77,10,0,0
0.78,5,0,0
0.79,3,0,0
0.8,9,0,0
0.81,4,0,0
0.82,4,0,0
0.83,11,0,0
0.84,6,0,0
0.85,4,0,0
0.86,9,0,0
0.87,3,0,0
0.88,8,0,0
0.89,10,0,0
0.9,7,0,0
0.91,7,0,0
0.92,8,0,0
0.93,7,0,0
0.94,9,0,0
0.95,11,0,0
0.96,4,0,0
0.97,0,0,0
0.98,0,0,36774
0.99,0,0,45136
1.0,0,0,0


==> wdec_sim/pythia-70m-deduped-x64-k32.csv <==
bins,actual,negative,positive1,positive2,positive3,positive4,positive5,positive6,positive7,positive8,positive9,positive10,positive11,positive12,positive13,positive14,positive15,positive16,positive17,positive18,positive19,positive20
-1.0,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.99,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.98,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.97,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.96,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.95,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.94,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.93,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.92,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.91,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.9,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.89,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.88,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.87,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.86,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.85,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.84,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.83,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.82,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.81,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.8,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.79,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.78,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.77,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.76,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.75,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.74,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.73,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.72,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.71,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.7,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.69,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.68,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.67,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.66,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.65,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.64,9,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.63,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.62,9,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.61,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.6,7,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.59,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.58,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.57,11,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.56,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.55,9,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.54,11,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.53,10,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.52,17,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.51,22,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.5,15,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.49,31,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.48,30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.47,28,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.46,27,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.45,47,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.44,57,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.43,64,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.42,80,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.41,111,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.4,120,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.39,156,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.38,198,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.37,220,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.36,287,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.35,384,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.34,481,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.33,599,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.32,745,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.31,978,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.3,1227,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.29,1627,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.28,2074,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,0,0,0,0,0
-0.27,2685,1,0,0,0,1,1,1,0,1,1,1,0,1,0,1,1,1,0,0,0,0
-0.26,3575,2,11,0,1,2,1,1,5,3,1,3,3,3,1,4,1,1,2,1,2,0
-0.25,4650,6,22,7,6,2,7,9,6,7,9,7,5,3,5,11,4,4,6,8,8,7
-0.24,6395,29,8,15,18,21,18,37,37,26,22,34,30,30,26,27,26,28,30,36,35,30
-0.23,8801,93,72,64,70,76,96,106,94,103,84,94,105,95,101,101,78,99,94,85,102,72
-0.22,12505,279,266,221,272,257,286,314,329,297,292,318,288,292,274,290,281,292,294,313,291,307
-0.21,18597,899,899,769,853,859,880,955,872,955,893,937,887,955,840,920,923,906,911,908,938,911
-0.2,28565,2588,2442,2577,2568,2492,2664,2563,2646,2612,2698,2598,2568,2660,2689,2592,2636,2649,2667,2676,2515,2607
-0.19,45451,7021,7375,7120,6993,6849,7111,6993,7143,7098,7255,7165,7070,7071,7082,7204,7133,7393,7149,7150,7078,6909
-0.18,74731,18122,18587,18757,18113,17810,18353,17952,18134,18207,18268,18442,18471,17959,18298,18095,18470,18184,18503,18242,18303,18283
-0.17,125937,44056,43574,44736,43934,43666,44061,44167,44539,44366,43849,44715,44141,44353,44337,44227,44535,44502,44644,44431,43915,43762
-0.16,215470,101560,101174,102196,102492,100736,101778,102475,102081,101987,102105,102102,102582,102466,101925,101662,101996,101587,102065,101475,101527,102386
-0.15,369826,220171,222032,219779,222078,219931,221800,220800,222505,221121,221871,222268,221787,222505,222069,221172,220998,221185,221943,220965,221502,221556
-0.14,630854,456658,454278,452491,456757,456671,455758,456903,457688,456907,456346,457093,456846,456966,456238,456694,456142,457062,456722,457068,455390,456550
-0.13,1060377,892786,888592,886707,892387,894346,893269,891508,894529,893225,891400,894351,893685,892708,891930,893329,891534,893608,893429,893746,892468,893296
-0.12,1745888,1653027,1653716,1648037,1651553,1656353,1650484,1653373,1658633,1652289,1654585,1656525,1654553,1655573,1654917,1654345,1653679,1656312,1653457,1655537,1654489,1654300
-0.11,2802930,2908022,2916711,2907578,2908754,2910888,2905464,2903564,2909757,2909211,2912083,2909512,2912052,2909372,2908321,2907142,2910312,2908982,2909616,2908574,2907165,2907295
-0.1,4362793,4851036,4863637,4851644,4852583,4855158,4842982,4850955,4857096,4848621,4851237,4855516,4853905,4855923,4848835,4852240,4853699,4856619,4856168,4850968,4850087,4855742
-0.09,6568917,7686016,7701489,7683385,7683497,7693816,7677938,7681469,7691339,7683529,7689652,7690311,7687444,7685697,7683060,7686844,7688558,7688512,7691767,7687017,7684112,7684821
-0.08,9556670,11560421,11553861,11559722,11560998,11573772,11554829,11548497,11570501,11562846,11560580,11567185,11556525,11560267,11562838,11559628,11557605,11559599,11564926,11559415,11560248,11553966
-0.07,13394173,16509882,16511306,16511190,16533031,16531292,16510216,16521700,16508255,16515428,16518372,16516515,16516657,16511212,16511922,16505206,16521957,16508403,16507429,16507550,16507485,16519180
-0.06,18055248,22406553,22387150,22404150,22423984,22424451,22407972,22397697,22413593,22396215,22414080,22408622,22403539,22410347,22394330,22413189,22411016,22414918,22411554,22402056,22397363,22407418
-0.05,23368265,28884728,28847448,28886733,28896775,28897022,28906245,28886902,28887503,28887325,28893475,28901353,28891514,28882149,28884587,28886283,28893388,28882831,28886574,28886543,28882348,28891096
-0.04,29006258,35397768,35366949,35387033,35386661,35398522,35412692,35396461,35394866,35392425,35396341,35399107,35398978,35396648,35380859,35386841,35399850,35396419,35381184,35393462,35388975,35392566
-0.03,34483522,41212109,41226002,41193296,41207490,41213390,41230840,41205273,41213075,41210299,41210895,41220256,41199972,41204649,41196980,41206967,41213011,41203021,41204724,41198787,41208232,41206653
-0.02,39232196,45610061,45597738,45598073,45596784,45611137,45633756,45605573,45603057,45611257,45599982,45602270,45609296,45612599,45610134,45607536,45586935,45601008,45604249,45606052,45605104,45604697
-0.01,42664632,47999708,47982846,47998035,47970159,47970082,48000658,47976771,47969748,47965547,47976452,47970468,47971477,47973753,47976582,47985307,47970692,47972268,47982755,47977505,47974450,47977412
0.0,44326354,47978492,47978203,48015120,47988535,47957408,47976615,47983501,47977812,47985192,47967526,47972405,47963456,47970594,47978046,47971318,47966583,47984992,47976669,47980232,47977148,47969546
0.01,43990511,45607195,45617388,45642136,45623422,45585840,45600941,45607889,45599991,45601528,45608478,45609323,45607236,45604709,45615060,45605993,45607002,45609319,45623912,45608239,45611760,45607155
0.02,41697797,41203703,41193126,41205077,41216125,41194674,41204815,41210007,41199709,41203326,41198602,41200484,41205125,41200837,41208419,41208696,41194662,41201362,41205128,41209031,41204718,41202009
0.03,37813863,35398366,35419145,35348783,35387779,35375132,35374882,35380025,35377604,35390149,35383301,35364911,35390626,35387672,35387147,35387067,35382111,35378779,35382136,35391745,35399315,35399052
0.04,32842604,28895271,28893081,28858579,28879730,28873033,28869854,28884610,28878063,28886534,28883875,28878121,28881907,28877154,28887302,28883007,28880475,28893347,28871431,28878395,28886797,28881767
0.05,27381648,22414411,22392027,22399236,22398587,22396450,22389862,22402899,22403723,22409319,22391382,22400914,22404771,22400002,22406388,22403234,22405213,22401540,22409553,22403153,22404541,22401068
0.06,21969218,16515260,16516220,16508677,16494067,16510934,16493751,16512488,16507844,16509460,16508352,16508890,16510755,16510983,16512074,16504829,16513320,16509645,16502746,16513148,16511459,16511486
0.07,16972036,11564827,11560432,11560766,11538199,11556477,11549000,11566034,11556279,11559975,11561989,11557854,11557204,11562984,11556728,11561570,11561115,11556759,11555308,11559857,11556100,11553366
0.08,12692466,7689159,7678491,7690118,7673621,7685468,7677592,7685215,7683436,7683574,7688259,7680760,7688161,7684791,7692895,7686291,7689329,7682125,7682468,7683988,7690020,7689694
0.09,9201380,4856424,4861142,4860299,4846465,4850563,4847986,4851299,4847750,4853043,4851165,4848848,4852331,4853193,4854949,4852670,4853329,4853914,4852414,4853241,4854546,4852194
0.1,6494784,2909031,2914645,2908535,2909754,2909544,2907238,2910865,2909604,2906970,2907461,2903673,2906979,2911106,2910923,2911711,2910430,2904690,2909232,2908780,2910522,2905494
0.11,4476830,1653725,1660078,1657597,1657051,1651430,1651321,1655976,1655185,1653323,1654418,1654652,1654966,1655230,1656871,1654874,1654681,1654181,1655134,1655443,1656159,1654087
0.12,3027945,891984,892754,895437,892195,893255,891911,892901,892686,894491,892806,891417,891714,894013,892643,891583,893840,891631,892117,892630,893428,895579
0.13,2017681,457148,454580,459338,453882,455561,456931,458175,457826,457218,455709,456424,457203,456711,456260,455123,457356,456815,455288,457608,458232,458290
0.14,1334564,220831,219781,223961,219848,221046,223007,222212,221636,221575,221652,221020,220940,221425,222396,221636,221741,221398,221151,222459,223409,224572
0.15,880370,101520,101167,101198,101103,101497,102245,101995,101400,101545,101431,101902,101960,101288,101871,101444,101745,102153,102488,103114,104521,105984
0.16,580933,44256,43536,44085,44053,44659,44800,44411,44397,44142,44085,44203,43715,44269,44138,44308,44748,44644,44878,46477,47539,49298
0.17,386587,18236,17793,18116,18398,18561,18514,18154,18371,18363,18272,17973,18079,18174,18123,18394,18322,18546,19495,20811,23115,24626
0.18,259783,7108,6989,7042,6968,7384,7121,6976,7217,7123,7062,7118,7185,7213,7210,7165,7347,7680,8864,10918,12874,14422
0.19,177609,2676,2521,2700,2617,2658,2704,2646,2642,2582,2624,2657,2589,2727,2609,2615,2831,3583,5087,7428,9294,10248
0.2,124212,856,882,997,900,994,910,933,971,861,921,864,937,888,948,885,1234,2343,4342,6723,8186,8641
0.21,87417,310,319,348,311,308,332,254,299,273,298,321,270,286,321,400,912,2422,4954,7069,7986,7518
0.22,63249,98,78,118,129,92,90,101,94,100,88,82,97,83,105,239,1089,3213,5858,7477,7634,6689
0.23,46258,29,49,34,52,31,23,26,36,36,24,21,19,19,45,312,1631,4230,6579,7735,7046,5573
0.24,34339,4,6,6,10,13,13,3,5,6,6,8,8,10,66,560,2296,5341,7567,7843,6341,4532
0.25,25816,4,0,0,4,3,1,3,5,3,3,3,4,8,116,935,3334,6506,7675,7228,5214,3375
0.26,19343,2,0,0,2,1,0,0,1,0,1,1,0,12,210,1592,4397,7300,7790,6220,4111,2405
0.27,14776,0,0,0,0,0,0,1,0,0,0,1,0,21,409,2335,5800,7907,7377,5084,3028,1708
0.28,11589,0,0,0,0,0,0,0,0,0,0,0,0,48,738,3330,6826,8006,6491,4014,2140,1049
0.29,8963,0,0,0,0,0,0,0,0,0,0,0,1,105,1149,4409,7583,7755,5197,2931,1395,624
0.3,6872,0,0,0,0,0,0,0,0,0,0,0,3,196,1857,5683,8241,6680,4146,1953,862,332
0.31,5444,0,0,0,0,0,0,0,0,0,0,0,7,408,2845,6958,8068,5651,3162,1327,477,168
0.32,4237,0,0,0,0,0,0,0,0,0,0,0,21,754,3967,7925,7453,4549,2057,758,241,82
0.33,3282,0,0,0,0,0,0,0,0,0,0,0,60,1269,5421,8283,6798,3411,1336,451,133,40
0.34,2622,0,0,0,0,0,0,0,0,0,0,0,136,2006,6773,8130,5440,2388,802,239,59,15
0.35,2137,0,0,0,0,0,0,0,0,0,0,3,266,3024,7691,7599,4219,1470,433,114,29,12
0.36,1624,0,0,0,0,0,0,0,0,0,0,5,535,4206,8317,6705,2940,902,225,58,11,2
0.37,1341,0,0,0,0,0,0,0,0,0,0,27,867,5476,8629,5435,1991,488,100,22,3,1
0.38,1062,0,0,0,0,0,0,0,0,0,0,50,1545,6811,8073,4083,1227,238,49,11,1,2
0.39,843,0,0,0,0,0,0,0,0,0,0,94,2536,8055,7202,2826,709,138,19,2,2,1
0.4,696,0,0,0,0,0,0,0,0,0,0,239,3657,8744,5900,2005,363,63,5,1,0,0
0.41,597,0,0,0,0,0,0,0,0,0,4,463,5077,8697,4627,1206,197,21,1,1,0,0
0.42,468,0,0,0,0,0,0,0,0,0,6,839,6794,8303,3197,684,92,7,0,0,0,0
0.43,379,0,0,0,0,0,0,0,0,0,25,1493,8020,7133,2117,348,32,2,1,0,0,0
0.44,325,0,0,0,0,0,0,0,0,0,49,2547,8980,5652,1259,160,11,1,1,0,0,0
0.45,266,0,0,0,0,0,0,0,0,0,102,3823,9380,4274,696,75,4,0,0,0,0,0
0.46,256,0,0,0,0,0,0,0,0,0,247,5456,8883,2858,359,21,0,0,0,0,0,0
0.47,206,0,0,0,0,0,0,0,0,1,568,7073,7782,1865,159,17,0,0,0,0,0,0
0.48,188,0,0,0,0,0,0,0,0,2,1034,8740,6222,1021,51,1,0,0,0,0,0,0
0.49,145,0,0,0,0,0,0,0,0,7,1991,9781,4568,522,32,2,0,0,0,0,0,0
0.5,141,0,0,0,0,0,0,0,0,22,3165,9905,3005,261,9,0,0,0,0,0,0,0
0.51,115,0,0,0,0,0,0,0,0,68,4928,9010,1818,115,6,0,0,0,0,0,0,0
0.52,93,0,0,0,0,0,0,0,0,160,6940,7576,916,50,1,0,0,0,0,0,0,0
0.53,81,0,0,0,0,0,0,0,0,411,8779,5742,498,11,0,0,0,0,0,0,0,0
0.54,74,0,0,0,0,0,0,0,0,914,10135,4094,204,5,1,0,0,0,0,0,0,0
0.55,57,0,0,0,0,0,0,0,0,1773,10666,2492,94,1,0,0,0,0,0,0,0,0
0.56,61,0,0,0,0,0,0,0,6,3255,10051,1334,26,0,0,0,0,0,0,0,0,0
0.57,51,0,0,0,0,0,0,0,17,5278,8505,667,6,0,0,0,0,0,0,0,0,0
0.58,40,0,0,0,0,0,0,0,62,7643,6284,295,3,0,0,0,0,0,0,0,0,0
0.59,29,0,0,0,0,0,0,0,180,9761,4097,108,0,0,0,0,0,0,0,0,0,0
0.6,26,0,0,0,0,0,0,0,505,11417,2373,36,0,0,0,0,0,0,0,0,0,0
0.61,22,0,0,0,0,0,0,0,1063,11728,1184,14,0,0,0,0,0,0,0,0,0,0
0.62,24,0,0,0,0,0,0,0,2409,10452,517,4,0,0,0,0,0,0,0,0,0,0
0.63,14,0,0,0,0,0,0,2,4303,8004,194,0,0,0,0,0,0,0,0,0,0,0
0.64,11,0,0,0,0,0,0,5,7410,5518,45,0,0,0,0,0,0,0,0,0,0,0
0.65,17,0,0,0,0,0,0,27,10464,3094,17,0,0,0,0,0,0,0,0,0,0,0
0.66,14,0,0,0,0,0,0,95,12877,1513,4,0,0,0,0,0,0,0,0,0,0,0
0.67,9,0,0,0,0,0,0,339,13302,594,0,0,0,0,0,0,0,0,0,0,0,0
0.68,9,0,0,0,0,0,0,1054,11769,213,0,0,0,0,0,0,0,0,0,0,0,0
0.69,7,0,0,0,0,0,0,2548,8672,66,0,0,0,0,0,0,0,0,0,0,0,0
0.7,10,0,0,0,0,0,0,5271,5042,11,0,0,0,0,0,0,0,0,0,0,0,0
0.71,3,0,0,0,0,0,0,9194,2529,4,0,0,0,0,0,0,0,0,0,0,0,0
0.72,4,0,0,0,0,0,4,13370,945,1,0,0,0,0,0,0,0,0,0,0,0,0
0.73,1,0,0,0,0,0,28,15840,270,0,0,0,0,0,0,0,0,0,0,0,0,0
0.74,2,0,0,0,0,0,138,14710,71,0,0,0,0,0,0,0,0,0,0,0,0,0
0.75,2,0,0,0,0,0,617,10503,12,0,0,0,0,0,0,0,0,0,0,0,0,0
0.76,3,0,0,0,0,0,2234,5757,2,0,0,0,0,0,0,0,0,0,0,0,0,0
0.77,1,0,0,0,0,0,6160,2349,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.78,3,0,0,0,0,0,12550,692,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.79,2,0,0,0,0,0,18712,138,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.8,1,0,0,0,0,5,19659,15,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.81,2,0,0,0,0,28,13881,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.82,0,0,0,0,0,323,6070,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.83,0,0,0,0,0,2235,1616,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.84,0,0,0,0,0,9416,224,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.85,0,0,0,0,0,22605,16,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.86,0,0,0,0,0,27610,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.87,0,0,0,0,0,15727,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.88,0,0,0,0,36,3634,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.89,1,0,0,0,943,320,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.9,1,0,0,0,11423,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.91,0,0,0,0,40439,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.92,0,0,0,0,26929,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.93,0,0,0,0,2135,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.94,0,0,0,97,5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.95,0,0,0,26422,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.96,0,0,0,55208,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.97,0,0,0,183,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.98,0,0,36472,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.99,0,0,45438,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0

